An adaptive data sampling strategy for stabilizing dynamical systems via controller inference

Learning stabilizing controllers from data is an important task in engineering applications; however, collecting informative data is challenging because unstable systems often lead to rapidly growing or erratic trajectories. In this work, we propose an adaptive sampling scheme that generates data while simultaneously stabilizing the system to avoid instabilities during the data collection. Under mild assumptions, the approach provably generates data sets that are informative for stabilization and have minimal size. The numerical experiments demonstrate that controller inference with the novel adaptive sampling approach learns controllers with up to one order of magnitude fewer data samples than unguided data generation. The results show that the proposed approach opens the door to stabilizing systems in edge cases and limit states where instabilities often occur and data collection is inherently difficult.

==> graphics/data/bips_dt_sim_ici.dat <==
0	1	1	1	1	0	0	0	0	0
0.5	1	1	1	1	-38.721224	0.73729523	6.8378708	7.2689238	-0.10592047
1	1	1	1	1	57.251071	-1.1074701	-0.39401406	-7.4908471	-0.58228334
1.5	1	1	1	1	-12.272178	2.3592775	-0.26064505	9.105008	-0.54070159
2	1	1	1	1	26.172717	-0.77916276	7.2123943	-0.60645159	0.049459198
2.5	1	1	1	1	15.337087	0.39066841	3.0699157	5.0889908	-0.18728817
3	1	1	1	1	9.7356291	1.6216535	2.9477647	1.7743939	0.19251829
3.5	1	1	1	1	23.021912	-0.79390625	2.9484855	2.8125151	0.17904515
4	1	1	1	1	11.671211	1.5108789	4.5088177	3.4555097	0.19788971
4.5	1	1	1	1	20.142759	0.088072595	4.1665594	2.9140896	0.22285063
5	1	1	1	1	15.503844	0.68246046	3.6293289	3.5373581	0.23314023
5.5	1	1	1	1	17.271571	0.64541204	3.8442771	2.7027708	0.30572154
6	1	1	1	1	17.4539	0.33409227	3.7038183	3.0088701	0.25331234
6.5	1	1	1	1	15.683388	0.72833878	3.9254042	3.1503909	0.24656821
7	1	1	1	1	17.512481	0.43027119	3.9430403	3.0670912	0.24834367
7.5	1	1	1	1	16.62424	0.60505018	3.8006111	3.0829721	0.24895393
8	1	1	1	1	16.668995	0.53395274	3.7690977	2.9599895	0.26015137
8.5	1	1	1	1	16.77515	0.50618611	3.7935472	3.028099	0.2548226
9	1	1	1	1	16.598843	0.58025254	3.8668864	3.062311	0.26072345
9.5	1	1	1	1	16.889898	0.52206474	3.8497765	3.0522538	0.27190263
10	1	1	1	1	16.712243	0.55520216	3.8190791	3.0572018	0.28844938
10.5	1	1	1	1	16.803782	0.54100923	3.825346	3.02945	0.30818376
11	1	1	1	1	16.817576	0.54011326	3.8361744	3.0530565	0.32588153
11.5	1	1	1	1	16.792941	0.55230582	3.8567706	3.0671314	0.34897001
12	1	1	1	1	16.881033	0.54231135	3.8565685	3.0664497	0.37567666
12.5	1	1	1	1	16.851124	0.54980352	3.8492612	3.0652698	0.40532077
13	1	1	1	1	16.86626	0.54554022	3.8498064	3.0604905	0.43714484
13.5	1	1	1	1	16.865528	0.54616079	3.8545693	3.066826	0.47041491
14	1	1	1	1	16.862175	0.54844808	3.8586317	3.0686003	0.5066623
14.5	1	1	1	1	16.866936	0.54610561	3.8547886	3.0664787	0.54552297
15	1	1	1	1	16.845197	0.54698003	3.8494896	3.0628896	0.58684108
15.5	1	1	1	1	16.831527	0.54544983	3.8459166	3.0585552	0.63026253
16	1	1	1	1	16.808686	0.54509577	3.8424436	3.0563227	0.67572009
16.5	1	1	1	1	16.783191	0.54461872	3.8376346	3.0522791	0.72361265
17	1	1	1	1	16.755628	0.54325912	3.8301553	3.0464774	0.77383796
17.5	1	1	1	1	16.719015	0.54237597	3.8216101	3.0396669	0.82630154
18	1	1	1	1	16.680467	0.54087638	3.8128797	3.0324182	0.88089625
18.5	1	1	1	1	16.637126	0.53959533	3.8035958	3.0250835	0.93762272
19	1	1	1	1	16.590395	0.53813711	3.7931464	3.0166811	0.99655191
19.5	1	1	1	1	16.539603	0.53640263	3.7812823	3.0072722	1.0576368
20	1	1	1	1	16.483858	0.53464421	3.7685432	2.9970828	1.1208238
20.5	1	1	1	1	16.424707	0.5326761	3.7551459	2.9863109	1.1860592
21	1	1	1	1	16.361525	0.53066458	3.7409457	2.9749881	1.2533255
21.5	1	1	1	1	16.294699	0.52850482	3.7257754	2.962872	1.322616
22	1	1	1	1	16.224054	0.52619733	3.7096196	2.949988	1.3938924
22.5	1	1	1	1	16.149506	0.52378772	3.6926394	2.9364233	1.4671129
23	1	1	1	1	16.071442	0.52124671	3.6749019	2.92225	1.5422389
23.5	1	1	1	1	15.989831	0.51861031	3.656375	2.9074668	1.619243
24	1	1	1	1	15.904812	0.51585424	3.6370219	2.8920236	1.6980983
24.5	1	1	1	1	15.816387	0.51298334	3.6168635	2.8759435	1.7787697
25	1	1	1	1	15.724639	0.51000889	3.5959641	2.8592671	1.8612213
25.5	1	1	1	1	15.629732	0.50692959	3.5743558	2.842027	1.9454193
26	1	1	1	1	15.531739	0.50375437	3.5520426	2.8242318	2.031333
26.5	1	1	1	1	15.430764	0.50047975	3.5290314	2.8058824	2.1189315
27	1	1	1	1	15.326884	0.4971101	3.505348	2.7869995	2.2081822
27.5	1	1	1	1	15.220201	0.49365031	3.4810274	2.7676092	2.2990523
28	1	1	1	1	15.110832	0.49010317	3.4560945	2.7477335	2.3915101
28.5	1	1	1	1	14.998873	0.48647286	3.4305664	2.7273872	2.4855251
29	1	1	1	1	14.884425	0.48276107	3.404462	2.7065842	2.5810668
29.5	1	1	1	1	14.767583	0.4789714	3.3778058	2.6853438	2.6781044
30	1	1	1	1	14.648446	0.47510748	3.350624	2.6636867	2.7766077
30.5	1	1	1	1	14.52712	0.47117253	3.3229394	2.6416317	2.8765469
31	1	1	1	1	14.4037	0.46716982	3.2947726	2.6191953	2.9778929
31.5	1	1	1	1	14.278283	0.46310211	3.2661446	2.596394	3.080617
32	1	1	1	1	14.150963	0.45897261	3.2370779	2.5732457	3.1846905
32.5	1	1	1	1	14.021835	0.45478448	3.2075949	2.5497682	3.2900855
33	1	1	1	1	13.890992	0.45054074	3.1777168	2.5259785	3.3967743
33.5	1	1	1	1	13.758525	0.44624431	3.1474636	2.5018926	3.5047299
34	1	1	1	1	13.624522	0.441898	3.1168556	2.4775264	3.6139258
34.5	1	1	1	1	13.48907	0.43750465	3.0859127	2.452896	3.7243356
35	1	1	1	1	13.352254	0.43306705	3.0546546	2.428017	3.8359338
35.5	1	1	1	1	13.214157	0.42858788	3.0231003	2.4029043	3.9486949
36	1	1	1	1	13.074858	0.42406975	2.991268	2.3775726	4.0625943
36.5	1	1	1	1	12.934438	0.41951516	2.9591755	2.352036	4.1776076
37	1	1	1	1	12.79297	0.41492659	2.9268403	2.3263084	4.2937109
37.5	1	1	1	1	12.650528	0.41030643	2.8942793	2.3004031	4.4108808
38	1	1	1	1	12.507184	0.40565699	2.8615088	2.2743331	4.5290943
38.5	1	1	1	1	12.363006	0.40098048	2.8285445	2.2481109	4.6483287
39	1	1	1	1	12.21806	0.39627904	2.7954014	2.2217484	4.768562
39.5	1	1	1	1	12.07241	0.39155474	2.7620944	2.1952573	4.8897725
40	1	1	1	1	11.926116	0.38680958	2.7286374	2.1686488	5.0119387
40.5	1	1	1	1	11.779238	0.38204544	2.6950439	2.1419334	5.1350397
41	1	1	1	1	11.631832	0.37726416	2.6613269	2.1151215	5.259055
41.5	1	1	1	1	11.483951	0.37246748	2.6274987	2.0882229	5.3839643
42	1	1	1	1	11.335647	0.36765707	2.5935712	2.0612468	5.5097479
42.5	1	1	1	1	11.18697	0.36283451	2.5595557	2.0342024	5.6363861
43	1	1	1	1	11.037964	0.35800133	2.5254629	2.0070979	5.7638599
43.5	1	1	1	1	10.888676	0.35315896	2.4913032	1.9799417	5.8921504
44	1	1	1	1	10.739146	0.34830877	2.4570861	1.9527412	6.021239
44.5	1	1	1	1	10.589416	0.34345205	2.4228209	1.9255039	6.1511074
45	1	1	1	1	10.439522	0.33859003	2.3885164	1.8982365	6.2817377
45.5	1	1	1	1	10.2895	0.33372386	2.3541808	1.8709456	6.4131121
46	1	1	1	1	10.139384	0.32885464	2.3198219	1.8436373	6.545213
46.5	1	1	1	1	9.9892062	0.3239834	2.2854469	1.8163174	6.6780233
47	1	1	1	1	9.8389954	0.31911109	2.2510629	1.7889914	6.8115259
47.5	1	1	1	1	9.6887796	0.31423862	2.2166763	1.7616642	6.945704
48	1	1	1	1	9.5385851	0.30936684	2.1822931	1.7343407	7.0805408
48.5	1	1	1	1	9.3884363	0.30449654	2.1479191	1.7070254	7.21602
49	1	1	1	1	9.2383558	0.29962847	2.1135594	1.6797223	7.3521253
49.5	1	1	1	1	9.0883649	0.29476329	2.0792191	1.6524354	7.4888404
50	1	1	1	1	8.9384832	0.28990167	2.0449028	1.6251682	7.6261493
50.5	1	1	1	1	8.7887291	0.28504418	2.0106146	1.5979241	7.7640363
51	1	1	1	1	8.6391193	0.28019138	1.9763586	1.5707062	7.9024854
51.5	1	1	1	1	8.4896696	0.27534377	1.9421384	1.5435173	8.0414812
52	1	1	1	1	8.3403942	0.27050183	1.9079573	1.5163601	8.1810079
52.5	1	1	1	1	8.1913066	0.26566597	1.8738186	1.489237	8.3210501
53	1	1	1	1	8.0424188	0.2608366	1.839725	1.4621502	8.4615923
53.5	1	1	1	1	7.893742	0.25601409	1.8056792	1.4351017	8.6026194
54	1	1	1	1	7.7452865	0.25119875	1.7716837	1.4080935	8.7441159
54.5	1	1	1	1	7.5970615	0.24639089	1.7377405	1.3811273	8.8860666
55	1	1	1	1	7.4490759	0.2415908	1.7038518	1.3542045	9.0284564
55.5	1	1	1	1	7.3013371	0.23679873	1.6700193	1.3273268	9.17127
56	1	1	1	1	7.1538526	0.23201491	1.6362449	1.3004952	9.3144923
56.5	1	1	1	1	7.0066287	0.22723955	1.60253	1.2737112	9.4581082
57	1	1	1	1	6.8596715	0.22247284	1.568876	1.2469757	9.6021025
57.5	1	1	1	1	6.7129863	0.21771496	1.5352843	1.2202898	9.7464602
58	1	1	1	1	6.5665782	0.21296607	1.5017561	1.1936543	9.8911661
58.5	1	1	1	1	6.4204517	0.20822633	1.4682924	1.1670702	10.036205
59	1	1	1	1	6.2746112	0.20349587	1.4348943	1.1405382	10.181562
59.5	1	1	1	1	6.1290605	0.19877481	1.4015627	1.114059	10.327222
60	1	1	1	1	5.9838035	0.19406328	1.3682985	1.0876333	10.473169
60.5	1	1	1	1	5.8388436	0.1893614	1.3351026	1.0612617	10.619389
61	1	1	1	1	5.6941842	0.18466927	1.3019758	1.0349449	10.765866
61.5	1	1	1	1	5.5498284	0.179987	1.2689188	1.0086835	10.912585
62	1	1	1	1	5.4057795	0.17531468	1.2359323	0.98247805	11.059531
62.5	1	1	1	1	5.2620404	0.17065242	1.2030172	0.95632907	11.206689
63	1	1	1	1	5.1186143	0.16600032	1.1701741	0.93023716	11.354042
63.5	1	1	1	1	4.9755044	0.16135847	1.1374038	0.90420288	11.501577
64	1	1	1	1	4.8327136	0.15672699	1.1047071	0.87822681	11.649276
64.5	1	1	1	1	4.6902454	0.15210597	1.0720846	0.85230953	11.797126
65	1	1	1	1	4.5481029	0.14749552	1.0395371	0.82645166	11.94511
65.5	1	1	1	1	4.4062896	0.14289576	1.0070655	0.80065382	12.093213
66	1	1	1	1	4.2648092	0.1383068	0.97467064	0.77491668	12.24142
66.5	1	1	1	1	4.1236654	0.13372876	0.94235332	0.7492409	12.389715
67	1	1	1	1	3.9828621	0.12916177	0.9101145	0.72362723	12.538082
67.5	1	1	1	1	3.8424036	0.12460597	0.87795512	0.69807641	12.686505
68	1	1	1	1	3.7022941	0.1200615	0.8458762	0.67258924	12.83497
68.5	1	1	1	1	3.5625384	0.1155285	0.81387879	0.64716656	12.983461
69	1	1	1	1	3.4231413	0.11100714	0.78196401	0.62180925	13.131961
69.5	1	1	1	1	3.2841077	0.10649758	0.75013303	0.59651825	13.280456
70	1	1	1	1	3.1454432	0.10199999	0.71838707	0.5712945	13.428928
70.5	1	1	1	1	3.0071533	0.097514557	0.68672742	0.54613905	13.577364
71	1	1	1	1	2.8692439	0.09304147	0.65515543	0.52105297	13.725746
71.5	1	1	1	1	2.7317213	0.088580927	0.62367249	0.49603736	13.87406
72	1	1	1	1	2.5945917	0.084133146	0.59228009	0.47109343	14.02229
72.5	1	1	1	1	2.4578621	0.079698328	0.56097975	0.44622233	14.170419
73	1	1	1	1	2.3215391	0.075276717	0.52977306	0.42142541	14.318432
73.5	1	1	1	1	2.1856304	0.070868538	0.49866169	0.39670393	14.466313
74	1	1	1	1	2.0501433	0.066474037	0.46764735	0.37205929	14.614047
74.5	1	1	1	1	1.9150856	0.062093471	0.43673182	0.3474929	14.761618
75	1	1	1	1	1.7804654	0.057727096	0.40591693	0.32300622	14.90901
75.5	1	1	1	1	1.646291	0.053375189	0.3752046	0.29860078	15.056208
76	1	1	1	1	1.5125712	0.04903802	0.34459675	0.27427812	15.203196
76.5	1	1	1	1	1.3793146	0.044715885	0.31409542	0.25003986	15.349958
77	1	1	1	1	1.2465304	0.040409067	0.28370266	0.22588763	15.496479
77.5	1	1	1	1	1.1142277	0.03611788	0.25342059	0.20182314	15.642743
78	1	1	1	1	0.98241628	0.031842621	0.22325137	0.1778481	15.788735
78.5	1	1	1	1	0.85110567	0.027583615	0.19319724	0.15396429	15.934439
79	1	1	1	1	0.72030599	0.023341177	0.16326043	0.13017352	16.07984
79.5	1	1	1	1	0.59002724	0.019115641	0.13344327	0.10647761	16.224923
80	1	1	1	1	0.46027972	0.014907339	0.10374809	0.082878464	16.369673
80.5	1	1	1	1	0.33107406	0.010716611	0.074177297	0.059377945	16.514073
81	1	1	1	1	0.20242078	0.0065438013	0.044733297	0.035978024	16.65811
81.5	1	1	1	1	0.074330708	0.0023892621	0.015418554	0.012680638	16.801767
82	1	1	1	1	-0.053185258	-0.0017466538	-0.013764449	-0.010512203	16.945031
82.5	1	1	1	1	-0.180116	-0.0058635873	-0.042813185	-0.03359852	17.087886
83	1	1	1	1	-0.30645043	-0.0099611767	-0.07172512	-0.056576258	17.230317
83.5	1	1	1	1	-0.43217719	-0.014039056	-0.10049768	-0.079443396	17.372309
84	1	1	1	1	-0.557285	-0.018096858	-0.12912829	-0.10219784	17.513849
84.5	1	1	1	1	-0.68176239	-0.022134209	-0.15761433	-0.12483754	17.654921
85	1	1	1	1	-0.80559784	-0.026150742	-0.18595319	-0.14736039	17.79551
85.5	1	1	1	1	-0.92877984	-0.030146074	-0.21414224	-0.1697643	17.935603
86	1	1	1	1	-1.0512967	-0.034119836	-0.24217883	-0.19204716	18.075186
86.5	1	1	1	1	-1.173137	-0.038071647	-0.27006032	-0.21420685	18.214243
87	1	1	1	1	-1.2942889	-0.042001132	-0.29778404	-0.23624127	18.352762
87.5	1	1	1	1	-1.4147408	-0.045907911	-0.32534735	-0.25814829	18.490728
88	1	1	1	1	-1.5344811	-0.049791608	-0.35274759	-0.2799258	18.628127
88.5	1	1	1	1	-1.6534981	-0.053651845	-0.37998211	-0.30157168	18.764946
89	1	1	1	1	-1.7717803	-0.057488246	-0.40704826	-0.32308382	18.90117
89.5	1	1	1	1	-1.889316	-0.061300433	-0.4339434	-0.34446013	19.036788
90	1	1	1	1	-2.0060937	-0.06508804	-0.46066492	-0.36569851	19.171785
90.5	1	1	1	1	-2.1221021	-0.068850684	-0.48721018	-0.38679687	19.306147
91	1	1	1	1	-2.2373297	-0.072588006	-0.5135766	-0.40775315	19.439863
91.5	1	1	1	1	-2.3517651	-0.076299632	-0.53976158	-0.42856528	19.572919
92	1	1	1	1	-2.4653971	-0.079985201	-0.56576257	-0.44923123	19.705302
92.5	1	1	1	1	-2.5782146	-0.083644348	-0.59157702	-0.46974896	19.837
93	1	1	1	1	-2.6902066	-0.087276721	-0.61720242	-0.49011647	19.968
93.5	1	1	1	1	-2.8013621	-0.090881957	-0.64263625	-0.51033178	20.098289
94	1	1	1	1	-2.9116702	-0.094459714	-0.66787607	-0.53039291	20.227856
94.5	1	1	1	1	-3.0211204	-0.098009637	-0.69291941	-0.55029793	20.356689
95	1	1	1	1	-3.129702	-0.10153139	-0.71776389	-0.57004491	20.484775
95.5	1	1	1	1	-3.2374046	-0.10502463	-0.74240711	-0.58963197	20.612102
96	1	1	1	1	-3.344218	-0.10848903	-0.76684673	-0.60905723	20.73866
96.5	1	1	1	1	-3.450132	-0.11192426	-0.79108044	-0.62831884	20.864436
97	1	1	1	1	-3.5551367	-0.11532999	-0.81510596	-0.64741502	20.989419
97.5	1	1	1	1	-3.6592222	-0.11870591	-0.83892106	-0.66634395	21.113598
98	1	1	1	1	-3.762379	-0.1220517	-0.86252351	-0.68510391	21.236962
98.5	1	1	1	1	-3.8645976	-0.12536707	-0.88591119	-0.70369316	21.359501
99	1	1	1	1	-3.9658686	-0.12865169	-0.90908194	-0.72211002	21.481202
99.5	1	1	1	1	-4.0661829	-0.13190529	-0.9320337	-0.74035284	21.602056
100	1	1	1	1	-4.1655318	-0.13512757	-0.95476442	-0.75841997	21.722052
100.5	1	1	1	1	-4.2639063	-0.13831825	-0.9772721	-0.77630986	21.841181
101	1	1	1	1	-4.361298	-0.14147705	-0.9995548	-0.79402091	21.959431
101.5	1	1	1	1	-4.4576985	-0.1446037	-1.0216106	-0.81155165	22.076793
102	1	1	1	1	-4.5530997	-0.14769793	-1.0434376	-0.82890055	22.193258
102.5	1	1	1	1	-4.6474935	-0.15075949	-1.0650341	-0.84606622	22.308815
103	1	1	1	1	-4.7408723	-0.15378813	-1.0863982	-0.86304718	22.423455
103.5	1	1	1	1	-4.8332284	-0.15678359	-1.1075282	-0.87984211	22.537169
104	1	1	1	1	-4.9245546	-0.15974565	-1.1284224	-0.89644965	22.649948
104.5	1	1	1	1	-5.0148436	-0.16267407	-1.1490792	-0.91286849	22.761783
105	1	1	1	1	-5.1040885	-0.16556862	-1.1694971	-0.9290974	22.872664
105.5	1	1	1	1	-5.1922826	-0.16842909	-1.1896744	-0.94513513	22.982584
106	1	1	1	1	-5.2794194	-0.17125526	-1.2096096	-0.96098048	23.091533
106.5	1	1	1	1	-5.3654924	-0.17404693	-1.2293014	-0.97663233	23.199504
107	1	1	1	1	-5.4504958	-0.17680389	-1.2487483	-0.99208954	23.306488
107.5	1	1	1	1	-5.5344232	-0.17952598	-1.2679489	-1.0073511	23.412478
108	1	1	1	1	-5.6172694	-0.18221297	-1.286902	-1.0224158	23.517465
108.5	1	1	1	1	-5.6990285	-0.18486472	-1.3056063	-1.0372829	23.621442
109	1	1	1	1	-5.7796955	-0.18748104	-1.3240606	-1.0519511	23.724401
109.5	1	1	1	1	-5.8592651	-0.19006176	-1.3422637	-1.0664198	23.826335
110	1	1	1	1	-5.9377325	-0.19260673	-1.3602145	-1.080688	23.927236
110.5	1	1	1	1	-6.015093	-0.1951158	-1.3779119	-1.0947548	24.027099
111	1	1	1	1	-6.0913421	-0.19758883	-1.3953549	-1.1086194	24.125915
111.5	1	1	1	1	-6.1664756	-0.20002566	-1.4125426	-1.122281	24.223679
112	1	1	1	1	-6.2404892	-0.20242617	-1.4294739	-1.1357389	24.320383
112.5	1	1	1	1	-6.3133793	-0.20479024	-1.446148	-1.1489924	24.416022
113	1	1	1	1	-6.385142	-0.20711774	-1.462564	-1.1620408	24.510588
113.5	1	1	1	1	-6.4557738	-0.20940856	-1.4787212	-1.1748835	24.604077
114	1	1	1	1	-6.5252716	-0.21166259	-1.4946188	-1.1875198	24.696482
114.5	1	1	1	1	-6.593632	-0.21387974	-1.510256	-1.1999493	24.787797
115	1	1	1	1	-6.6608523	-0.2160599	-1.5256322	-1.2121713	24.878017
115.5	1	1	1	1	-6.7269296	-0.21820299	-1.5407468	-1.2241854	24.967136
116	1	1	1	1	-6.7918614	-0.22030893	-1.5555992	-1.2359911	25.05515
116.5	1	1	1	1	-6.8556454	-0.22237763	-1.5701888	-1.247588	25.142052
117	1	1	1	1	-6.9182793	-0.22440903	-1.5845151	-1.2589757	25.227839
117.5	1	1	1	1	-6.9797611	-0.22640307	-1.5985778	-1.2701537	25.312505
118	1	1	1	1	-7.0400891	-0.22835967	-1.6123763	-1.2811219	25.396046
118.5	1	1	1	1	-7.0992615	-0.23027879	-1.6259102	-1.2918798	25.478457
119	1	1	1	1	-7.1572768	-0.23216038	-1.6391793	-1.3024273	25.559735
119.5	1	1	1	1	-7.2141338	-0.23400441	-1.6521832	-1.312764	25.639874
120	1	1	1	1	-7.2698313	-0.23581082	-1.6649217	-1.3228897	25.718871
120.5	1	1	1	1	-7.3243682	-0.23757959	-1.6773945	-1.3328044	25.796722
121	1	1	1	1	-7.3777437	-0.23931069	-1.6896015	-1.3425078	25.873423
121.5	1	1	1	1	-7.4299574	-0.24100409	-1.7015424	-1.3519998	25.948971
122	1	1	1	1	-7.4810085	-0.2426598	-1.7132173	-1.3612803	26.023363
122.5	1	1	1	1	-7.5308967	-0.24427779	-1.724626	-1.3703492	26.096595
123	1	1	1	1	-7.579622	-0.24585805	-1.7357684	-1.3792066	26.168664
123.5	1	1	1	1	-7.6271842	-0.24740059	-1.7466446	-1.3878524	26.239567
124	1	1	1	1	-7.6735835	-0.24890541	-1.7572545	-1.3962867	26.309302
124.5	1	1	1	1	-7.7188202	-0.25037252	-1.7675984	-1.4045095	26.377865
125	1	1	1	1	-7.7628945	-0.25180193	-1.7776761	-1.4125208	26.445255
125.5	1	1	1	1	-7.8058073	-0.25319366	-1.7874879	-1.4203208	26.511469
126	1	1	1	1	-7.847559	-0.25454773	-1.797034	-1.4279096	26.576505
126.5	1	1	1	1	-7.8881507	-0.25586417	-1.8063145	-1.4352873	26.640361
127	1	1	1	1	-7.9275832	-0.25714303	-1.8153296	-1.4424542	26.703035
127.5	1	1	1	1	-7.9658578	-0.25838431	-1.8240797	-1.4494104	26.764526
128	1	1	1	1	-8.0029755	-0.25958808	-1.8325649	-1.4561563	26.824831
128.5	1	1	1	1	-8.0389379	-0.26075437	-1.8407857	-1.4626919	26.88395
129	1	1	1	1	-8.0737466	-0.26188324	-1.8487424	-1.4690176	26.94188
129.5	1	1	1	1	-8.107403	-0.26297474	-1.8564353	-1.4751338	26.998622
130	1	1	1	1	-8.1399091	-0.26402892	-1.8638649	-1.4810407	27.054174
130.5	1	1	1	1	-8.1712669	-0.26504586	-1.8710316	-1.4867386	27.108534
131	1	1	1	1	-8.2014782	-0.26602561	-1.8779358	-1.4922281	27.161704
131.5	1	1	1	1	-8.2305452	-0.26696825	-1.8845782	-1.4975094	27.213681
132	1	1	1	1	-8.2584705	-0.26787386	-1.8909591	-1.5025829	27.264465
132.5	1	1	1	1	-8.2852562	-0.2687425	-1.8970792	-1.5074492	27.314057
133	1	1	1	1	-8.3109048	-0.26957427	-1.902939	-1.5121087	27.362456
133.5	1	1	1	1	-8.3354194	-0.27036923	-1.9085392	-1.5165618	27.409662
134	1	1	1	1	-8.3588022	-0.27112751	-1.9138804	-1.5208091	27.455675
134.5	1	1	1	1	-8.3810565	-0.27184917	-1.9189632	-1.5248511	27.500496
135	1	1	1	1	-8.4021852	-0.27253433	-1.9237883	-1.5286883	27.544125
135.5	1	1	1	1	-8.4221914	-0.27318307	-1.9283565	-1.5323213	27.586562
136	1	1	1	1	-8.4410782	-0.27379551	-1.9326685	-1.5357508	27.627809
136.5	1	1	1	1	-8.4588494	-0.27437176	-1.9367251	-1.5389772	27.667865
137	1	1	1	1	-8.4755078	-0.27491193	-1.940527	-1.5420013	27.706733
137.5	1	1	1	1	-8.4910575	-0.27541612	-1.9440751	-1.5448236	27.744413
138	1	1	1	1	-8.5055019	-0.27588448	-1.9473701	-1.547445	27.780906
138.5	1	1	1	1	-8.5188449	-0.2763171	-1.9504131	-1.549866	27.816215
139	1	1	1	1	-8.5310903	-0.27671412	-1.9532049	-1.5520873	27.850339
139.5	1	1	1	1	-8.5422423	-0.27707568	-1.9557463	-1.5541097	27.883281
140	1	1	1	1	-8.5523048	-0.2774019	-1.9580383	-1.5559339	27.915044
140.5	1	1	1	1	-8.5612819	-0.27769292	-1.960082	-1.5575608	27.945627
141	1	1	1	1	-8.5691781	-0.27794887	-1.9618782	-1.558991	27.975035
141.5	1	1	1	1	-8.5759978	-0.27816991	-1.963428	-1.5602253	28.003268
142	1	1	1	1	-8.5817454	-0.27835618	-1.9647324	-1.5612647	28.03033
142.5	1	1	1	1	-8.5864256	-0.27850782	-1.9657925	-1.5621099	28.056222
143	1	1	1	1	-8.590043	-0.278625	-1.9666093	-1.5627618	28.080947
143.5	1	1	1	1	-8.5926024	-0.27870786	-1.967184	-1.5632213	28.104508
144	1	1	1	1	-8.5941088	-0.27875656	-1.9675177	-1.5634892	28.126907
144.5	1	1	1	1	-8.5945671	-0.27877127	-1.9676114	-1.5635665	28.148148
145	1	1	1	1	-8.5939824	-0.27875215	-1.9674664	-1.563454	28.168234
145.5	1	1	1	1	-8.5923599	-0.27869936	-1.9670839	-1.5631528	28.187167
146	1	1	1	1	-8.5897049	-0.27861309	-1.9664651	-1.5626638	28.204951
146.5	1	1	1	1	-8.5860226	-0.2784935	-1.9656111	-1.5619879	28.22159
147	1	1	1	1	-8.5813184	-0.27834077	-1.9645233	-1.5611262	28.237087
147.5	1	1	1	1	-8.5755982	-0.27815507	-1.9632029	-1.5600796	28.251445
148	1	1	1	1	-8.5688674	-0.2779366	-1.9616512	-1.5588493	28.264668
148.5	1	1	1	1	-8.5611317	-0.27768554	-1.9598695	-1.5574361	28.276761
149	1	1	1	1	-8.552397	-0.27740207	-1.9578592	-1.5558412	28.287727
149.5	1	1	1	1	-8.5426689	-0.27708639	-1.9556215	-1.5540657	28.29757
150	1	1	1	1	-8.5319539	-0.27673869	-1.9531579	-1.5521106	28.306295
150.5	1	1	1	1	-8.5202575	-0.27635917	-1.9504698	-1.5499771	28.313906
151	1	1	1	1	-8.5075864	-0.27594802	-1.9475585	-1.5476662	28.320407
151.5	1	1	1	1	-8.4939462	-0.27550545	-1.9444255	-1.5451792	28.325802
152	1	1	1	1	-8.4793437	-0.27503166	-1.9410722	-1.542517	28.330098
152.5	1	1	1	1	-8.4637851	-0.27452686	-1.9375001	-1.539681	28.333298
153	1	1	1	1	-8.4472768	-0.27399127	-1.9337107	-1.5366723	28.335407
153.5	1	1	1	1	-8.4298255	-0.27342508	-1.9297054	-1.533492	28.33643
154	1	1	1	1	-8.4114378	-0.27282852	-1.9254859	-1.5301414	28.336372
154.5	1	1	1	1	-8.3921202	-0.27220181	-1.9210535	-1.5266217	28.335239
155	1	1	1	1	-8.3718799	-0.27154515	-1.9164099	-1.5229342	28.333036
155.5	1	1	1	1	-8.3507233	-0.2708588	-1.9115567	-1.51908	28.329768
156	1	1	1	1	-8.3286575	-0.27014294	-1.9064954	-1.5150605	28.325441
156.5	1	1	1	1	-8.3056896	-0.26939782	-1.9012277	-1.5108768	28.32006
157	1	1	1	1	-8.2818266	-0.26862368	-1.8957551	-1.5065304	28.313631
157.5	1	1	1	1	-8.2570756	-0.26782073	-1.8900793	-1.5020225	28.30616
158	1	1	1	1	-8.2314439	-0.26698921	-1.8842019	-1.4973544	28.297653
158.5	1	1	1	1	-8.2049386	-0.26612937	-1.8781247	-1.4925274	28.288116
159	1	1	1	1	-8.1775673	-0.26524143	-1.8718493	-1.4875429	28.277554
159.5	1	1	1	1	-8.1493373	-0.26432565	-1.8653773	-1.4824023	28.265975
160	1	1	1	1	-8.1202561	-0.26338225	-1.8587106	-1.4771068	28.253384
160.5	1	1	1	1	-8.0903313	-0.26241149	-1.8518508	-1.4716579	28.239787
161	1	1	1	1	-8.0595703	-0.26141362	-1.8447997	-1.466057	28.225192
161.5	1	1	1	1	-8.0279812	-0.26038887	-1.8375591	-1.4603053	28.209604
162	1	1	1	1	-7.9955712	-0.25933752	-1.8301306	-1.4544045	28.193031
162.5	1	1	1	1	-7.9623486	-0.25825979	-1.8225162	-1.4483558	28.175479
163	1	1	1	1	-7.9283209	-0.25715597	-1.8147176	-1.4421608	28.156955
163.5	1	1	1	1	-7.8934964	-0.25602629	-1.8067366	-1.4358208	28.137465
164	1	1	1	1	-7.8578826	-0.25487102	-1.7985751	-1.4293373	28.117018
164.5	1	1	1	1	-7.821488	-0.25369041	-1.7902348	-1.4227117	28.095619
165	1	1	1	1	-7.7843203	-0.25248474	-1.7817177	-1.4159456	28.073276
165.5	1	1	1	1	-7.746388	-0.25125426	-1.7730256	-1.4090404	28.049996
166	1	1	1	1	-7.707699	-0.24999925	-1.7641604	-1.4019977	28.025787
166.5	1	1	1	1	-7.6682617	-0.24871996	-1.7551239	-1.3948188	28.000655
167	1	1	1	1	-7.6280845	-0.24741667	-1.7459181	-1.3875053	27.974609
167.5	1	1	1	1	-7.5871755	-0.24608965	-1.736545	-1.3800589	27.947656
168	1	1	1	1	-7.5455432	-0.24473918	-1.7270063	-1.3724808	27.919803
168.5	1	1	1	1	-7.5031963	-0.24336551	-1.7173041	-1.3647728	27.891058
169	1	1	1	1	-7.4601429	-0.24196895	-1.7074403	-1.3569364	27.861429
169.5	1	1	1	1	-7.4163918	-0.24054974	-1.6974168	-1.348973	27.830924
170	1	1	1	1	-7.3719514	-0.23910819	-1.6872356	-1.3408843	27.79955
170.5	1	1	1	1	-7.3268305	-0.23764456	-1.6768988	-1.3326719	27.767316
171	1	1	1	1	-7.2810378	-0.23615914	-1.6664082	-1.3243372	27.734229
171.5	1	1	1	1	-7.2345818	-0.23465221	-1.6557658	-1.315882	27.700298
172	1	1	1	1	-7.1874714	-0.23312406	-1.6449738	-1.3073078	27.66553
172.5	1	1	1	1	-7.1397154	-0.23157496	-1.634034	-1.2986162	27.629935
173	1	1	1	1	-7.0913224	-0.23000521	-1.6229486	-1.2898087	27.593519
173.5	1	1	1	1	-7.0423016	-0.22841509	-1.6117194	-1.2808871	27.556292
174	1	1	1	1	-6.9926617	-0.2268049	-1.6003487	-1.2718529	27.518261
174.5	1	1	1	1	-6.9424116	-0.22517491	-1.5888383	-1.2627078	27.479436
175	1	1	1	1	-6.8915604	-0.22352543	-1.5771905	-1.2534533	27.439825
175.5	1	1	1	1	-6.840117	-0.22185674	-1.5654071	-1.2440911	27.399436
176	1	1	1	1	-6.7880903	-0.22016913	-1.5534903	-1.234623	27.358278
176.5	1	1	1	1	-6.7354895	-0.2184629	-1.5414422	-1.2250504	27.316359
177	1	1	1	1	-6.6823237	-0.21673835	-1.5292649	-1.215375	27.273689
177.5	1	1	1	1	-6.628602	-0.21499576	-1.5169603	-1.2055986	27.230276
178	1	1	1	1	-6.5743334	-0.21323544	-1.5045307	-1.1957228	27.186128
178.5	1	1	1	1	-6.5195271	-0.21145768	-1.491978	-1.1857492	27.141255
179	1	1	1	1	-6.4641923	-0.20966278	-1.4793045	-1.1756795	27.095666
179.5	1	1	1	1	-6.4083381	-0.20785104	-1.4665122	-1.1655153	27.049369
180	1	1	1	1	-6.3519739	-0.20602275	-1.4536032	-1.1552585	27.002373
180.5	1	1	1	1	-6.2951087	-0.20417822	-1.4405796	-1.1449105	26.954688
181	1	1	1	1	-6.2377519	-0.20231773	-1.4274436	-1.1344732	26.906322
181.5	1	1	1	1	-6.1799128	-0.20044161	-1.4141972	-1.1239481	26.857285
182	1	1	1	1	-6.1216005	-0.19855015	-1.4008426	-1.1133371	26.807586
182.5	1	1	1	1	-6.0628245	-0.19664363	-1.387382	-1.1026417	26.757233
183	1	1	1	1	-6.0035939	-0.19472238	-1.3738174	-1.0918637	26.706237
183.5	1	1	1	1	-5.9439182	-0.19278669	-1.3601509	-1.0810048	26.654606
184	1	1	1	1	-5.8838066	-0.19083686	-1.3463848	-1.0700666	26.602349
184.5	1	1	1	1	-5.8232684	-0.18887321	-1.3325212	-1.0590509	26.549476
185	1	1	1	1	-5.7623132	-0.18689601	-1.3185621	-1.0479593	26.495996
185.5	1	1	1	1	-5.7009499	-0.1849056	-1.3045098	-1.0367936	26.441919
186	1	1	1	1	-5.6391883	-0.18290225	-1.2903663	-1.0255554	26.387254
186.5	1	1	1	1	-5.5770374	-0.18088629	-1.2761338	-1.0142465	26.33201
187	1	1	1	1	-5.5145068	-0.17885801	-1.2618145	-1.0028686	26.276197
187.5	1	1	1	1	-5.4516057	-0.17681772	-1.2474105	-0.99142335	26.219825
188	1	1	1	1	-5.3883438	-0.17476571	-1.2329239	-0.97991244	26.162901
188.5	1	1	1	1	-5.3247299	-0.17270231	-1.218357	-0.96833762	26.105438
189	1	1	1	1	-5.2607739	-0.1706278	-1.2037117	-0.95670057	26.047442
189.5	1	1	1	1	-5.1964848	-0.16854249	-1.1889903	-0.945003	25.988925
190	1	1	1	1	-5.1318721	-0.16644668	-1.174195	-0.9332466	25.929896
190.5	1	1	1	1	-5.066945	-0.16434068	-1.1593277	-0.9214331	25.870365
191	1	1	1	1	-5.0017132	-0.16222479	-1.1443908	-0.90956415	25.81034
191.5	1	1	1	1	-4.9361856	-0.16009932	-1.1293863	-0.8976415	25.749832
192	1	1	1	1	-4.8703717	-0.15796456	-1.1143163	-0.88566681	25.68885
192.5	1	1	1	1	-4.804281	-0.15582082	-1.099183	-0.87364178	25.627404
193	1	1	1	1	-4.7379225	-0.15366839	-1.0839886	-0.86156811	25.565503
193.5	1	1	1	1	-4.6713057	-0.15150759	-1.0687351	-0.8494475	25.503158
194	1	1	1	1	-4.6044397	-0.14933871	-1.0534246	-0.83728161	25.440377
194.5	1	1	1	1	-4.5373339	-0.14716205	-1.0380594	-0.82507216	25.37717
195	1	1	1	1	-4.4699976	-0.14497792	-1.0226415	-0.8128208	25.313548
195.5	1	1	1	1	-4.4024399	-0.1427866	-1.007173	-0.80052922	25.249519
196	1	1	1	1	-4.3346701	-0.14058841	-0.99165598	-0.78819912	25.185094
196.5	1	1	1	1	-4.2666973	-0.13838363	-0.97609265	-0.77583213	25.120282
197	1	1	1	1	-4.1985308	-0.13617258	-0.96048504	-0.76342997	25.055093
197.5	1	1	1	1	-4.1301797	-0.13395554	-0.94483527	-0.75099426	24.989536
198	1	1	1	1	-4.061653	-0.1317328	-0.92914544	-0.7385267	24.923621
198.5	1	1	1	1	-3.9929602	-0.12950467	-0.91341761	-0.7260289	24.857358
199	1	1	1	1	-3.92411	-0.12727145	-0.89765387	-0.71350257	24.790756
199.5	1	1	1	1	-3.8551115	-0.12503341	-0.88185632	-0.70094933	24.723825
200	1	1	1	1	-3.7859742	-0.12279087	-0.86602698	-0.68837081	24.656575
200.5	1	1	1	1	-3.7167064	-0.12054411	-0.85016796	-0.67576869	24.589016
201	1	1	1	1	-3.6473177	-0.11829341	-0.8342813	-0.66314455	24.521156
201.5	1	1	1	1	-3.5778166	-0.11603908	-0.81836904	-0.65050008	24.453006
202	1	1	1	1	-3.5082124	-0.1137814	-0.80243324	-0.63783687	24.384575
202.5	1	1	1	1	-3.4385138	-0.11152067	-0.78647594	-0.62515654	24.315874
203	1	1	1	1	-3.3687298	-0.10925716	-0.77049915	-0.61246072	24.24691
203.5	1	1	1	1	-3.298869	-0.10699117	-0.75450491	-0.59975099	24.177694
204	1	1	1	1	-3.2289405	-0.10472297	-0.73849523	-0.58702898	24.108236
204.5	1	1	1	1	-3.1589528	-0.10245287	-0.72247211	-0.57429627	24.038546
205	1	1	1	1	-3.0889149	-0.10018113	-0.70643756	-0.56155443	23.968631
205.5	1	1	1	1	-3.0188351	-0.09790804	-0.69039357	-0.5488051	23.898503
206	1	1	1	1	-2.9487226	-0.09563388	-0.67434211	-0.53604978	23.828171
206.5	1	1	1	1	-2.8785856	-0.093358937	-0.65828518	-0.52329011	23.757643
207	1	1	1	1	-2.8084329	-0.091083479	-0.64222471	-0.5105276	23.68693
207.5	1	1	1	1	-2.7382729	-0.088807792	-0.62616269	-0.49776384	23.616041
208	1	1	1	1	-2.6681143	-0.086532145	-0.61010105	-0.48500036	23.544985
208.5	1	1	1	1	-2.5979653	-0.084256819	-0.59404174	-0.4722387	23.473772
209	1	1	1	1	-2.5278347	-0.081982079	-0.57798666	-0.45948038	23.402411
209.5	1	1	1	1	-2.4577305	-0.079708208	-0.56193777	-0.44672696	23.330912
210	1	1	1	1	-2.3876613	-0.077435465	-0.54589694	-0.43397994	23.259283
210.5	1	1	1	1	-2.3176352	-0.075164128	-0.5298661	-0.42124081	23.187534
211	1	1	1	1	-2.2476606	-0.072894459	-0.51384711	-0.4085111	23.115674
211.5	1	1	1	1	-2.1777457	-0.070626728	-0.49784187	-0.39579228	23.043712
212	1	1	1	1	-2.1078985	-0.068361196	-0.48185225	-0.38308586	22.971658
212.5	1	1	1	1	-2.0381274	-0.066098128	-0.46588008	-0.37039327	22.899521
213	1	1	1	1	-1.9684401	-0.063837789	-0.44992723	-0.35771603	22.82731
213.5	1	1	1	1	-1.8988449	-0.06158043	-0.43399553	-0.34505557	22.755033
214	1	1	1	1	-1.8293497	-0.059326319	-0.41808679	-0.33241334	22.6827
214.5	1	1	1	1	-1.7599624	-0.057075707	-0.40220284	-0.31979077	22.61032
215	1	1	1	1	-1.6906907	-0.054828851	-0.38634547	-0.30718933	22.537902
215.5	1	1	1	1	-1.6215428	-0.052586003	-0.37051646	-0.29461038	22.465455
216	1	1	1	1	-1.552526	-0.050347419	-0.35471761	-0.2820554	22.392987
216.5	1	1	1	1	-1.4836485	-0.048113341	-0.33895066	-0.26952573	22.320508
217	1	1	1	1	-1.4149175	-0.045884027	-0.32321737	-0.2570228	22.248026
217.5	1	1	1	1	-1.3463408	-0.043659717	-0.30751949	-0.244548	22.175551
218	1	1	1	1	-1.277926	-0.041440653	-0.29185874	-0.23210264	22.10309
218.5	1	1	1	1	-1.2096805	-0.039227091	-0.27623682	-0.21968816	22.030652
219	1	1	1	1	-1.1416117	-0.037019257	-0.26065546	-0.20730587	21.958247
219.5	1	1	1	1	-1.0737272	-0.034817397	-0.24511631	-0.19495713	21.885882
220	1	1	1	1	-1.006034	-0.032621754	-0.22962109	-0.18264325	21.813567
220.5	1	1	1	1	-0.93853967	-0.030432548	-0.21417142	-0.17036557	21.741309
221	1	1	1	1	-0.87125101	-0.028250034	-0.19876899	-0.15812541	21.669118
221.5	1	1	1	1	-0.80417576	-0.026074419	-0.18341539	-0.14592401	21.597001
222	1	1	1	1	-0.73732039	-0.02390596	-0.16811227	-0.13376274	21.524967
222.5	1	1	1	1	-0.67069234	-0.021744859	-0.15286124	-0.12164282	21.453024
223	1	1	1	1	-0.60429841	-0.019591359	-0.13766388	-0.10956554	21.381181
223.5	1	1	1	1	-0.53814546	-0.017445681	-0.12252177	-0.097532154	21.309445
224	1	1	1	1	-0.4722405	-0.015308035	-0.10743649	-0.085543891	21.237825
224.5	1	1	1	1	-0.40659007	-0.013178661	-0.092409571	-0.073602015	21.166329
225	1	1	1	1	-0.34120111	-0.011057758	-0.077442564	-0.06170771	21.094965
225.5	1	1	1	1	-0.27608018	-0.0089455533	-0.062536981	-0.04986221	21.023741
226	1	1	1	1	-0.21123385	-0.0068422571	-0.047694342	-0.038066697	20.952665
226.5	1	1	1	1	-0.14666865	-0.0047480779	-0.032916128	-0.026322378	20.881745
227	1	1	1	1	-0.082391057	-0.0026632319	-0.018203822	-0.014630407	20.810989
227.5	1	1	1	1	-0.018407396	-0.00058791953	-0.0035588861	-0.002991968	20.740403
228	1	1	1	1	0.045275862	0.0014776501	0.011017233	0.0085918157	20.669997
228.5	1	1	1	1	0.1086526	0.0035332739	0.025523101	0.020119784	20.599777
229	1	1	1	1	0.17171655	0.0055787535	0.039957303	0.031590818	20.529752
229.5	1	1	1	1	0.23446161	0.0076138876	0.054318434	0.043003807	20.459929
230	1	1	1	1	0.29688169	0.0096384807	0.068605115	0.054357639	20.390315
230.5	1	1	1	1	0.3589709	0.011652338	0.08281596	0.065651228	20.320917
231	1	1	1	1	0.42072313	0.013655271	0.096949631	0.076883514	20.251744
231.5	1	1	1	1	0.48213271	0.015647082	0.11100478	0.088053409	20.182802
232	1	1	1	1	0.54319378	0.017627591	0.12498008	0.099159864	20.114098
232.5	1	1	1	1	0.60390061	0.01959661	0.13887423	0.11020186	20.045641
233	1	1	1	1	0.66424759	0.021553954	0.15268594	0.12117834	19.977436
233.5	1	1	1	1	0.7242291	0.023499444	0.16641393	0.13208832	19.909491
234	1	1	1	1	0.78383968	0.025432902	0.18005694	0.14293077	19.841812
234.5	1	1	1	1	0.8430739	0.027354151	0.19361372	0.15370473	19.774408
235	1	1	1	1	0.90192635	0.029263018	0.20708307	0.16440921	19.707284
235.5	1	1	1	1	0.96039176	0.031159327	0.22046374	0.17504325	19.640447
236	1	1	1	1	1.018465	0.033042917	0.23375456	0.18560589	19.573905
236.5	1	1	1	1	1.0761407	0.034913613	0.24695436	0.19609622	19.507663
237	1	1	1	1	1.133414	0.036771254	0.26006196	0.2065133	19.441728
237.5	1	1	1	1	1.1902798	0.03861568	0.27307622	0.21685621	19.376107
238	1	1	1	1	1.2467332	0.040446726	0.28599602	0.22712408	19.310806
238.5	1	1	1	1	1.3027693	0.042264238	0.29882025	0.237316	19.245832
239	1	1	1	1	1.3583835	0.044068058	0.31154779	0.24743111	19.181191
239.5	1	1	1	1	1.4135708	0.04585804	0.3241776	0.25746857	19.116888
240	1	1	1	1	1.4683267	0.047634021	0.33670861	0.26742752	19.052931
240.5	1	1	1	1	1.5226467	0.049395868	0.34913975	0.27730714	18.989325
241	1	1	1	1	1.5765263	0.051143427	0.36147002	0.2871066	18.926077
241.5	1	1	1	1	1.629961	0.052876552	0.3736984	0.2968251	18.863191
242	1	1	1	1	1.6829465	0.054595113	0.38582391	0.30646187	18.800675
242.5	1	1	1	1	1.7354785	0.056298959	0.39784555	0.31601612	18.738534
243	1	1	1	1	1.7875529	0.057987965	0.40976239	0.32548708	18.676773
243.5	1	1	1	1	1.8391656	0.05966199	0.42157347	0.33487403	18.615398
244	1	1	1	1	1.8903124	0.061320908	0.43327787	0.3441762	18.554416
244.5	1	1	1	1	1.9409895	0.062964586	0.44487468	0.3533929	18.49383
245	1	1	1	1	1.9911929	0.064592904	0.45636303	0.36252341	18.433648
245.5	1	1	1	1	2.040919	0.066205729	0.46774203	0.37156702	18.373873
246	1	1	1	1	2.0901637	0.067802954	0.47901083	0.38052309	18.314512
246.5	1	1	1	1	2.1389237	0.069384441	0.49016859	0.38939091	18.25557
247	1	1	1	1	2.1871951	0.070950095	0.50121449	0.39816988	18.197051
247.5	1	1	1	1	2.2349747	0.072499785	0.51214773	0.40685931	18.138961
248	1	1	1	1	2.2822588	0.074033408	0.52296753	0.41545862	18.081305
248.5	1	1	1	1	2.3290442	0.075550854	0.53367311	0.42396716	18.024087
249	1	1	1	1	2.3753275	0.077052015	0.54426373	0.43238436	17.967313
249.5	1	1	1	1	2.4211057	0.078536789	0.55473865	0.44070962	17.910987
250	1	1	1	1	2.4663755	0.080005074	0.56509717	0.44894239	17.855114
250.5	1	1	1	1	2.5111339	0.08145677	0.57533857	0.45708211	17.799699
251	1	1	1	1	2.5553778	0.082891782	0.58546218	0.46512822	17.744746
251.5	1	1	1	1	2.5991046	0.084310011	0.59546734	0.47308021	17.690259
252	1	1	1	1	2.6423112	0.085711376	0.60535339	0.48093757	17.636242
252.5	1	1	1	1	2.6849949	0.087095776	0.61511972	0.48869979	17.582701
253	1	1	1	1	2.7271531	0.088463131	0.62476571	0.4963664	17.52964
253.5	1	1	1	1	2.7687832	0.089813357	0.63429077	0.50393689	17.477061
254	1	1	1	1	2.8098825	0.091146369	0.64369431	0.51141087	17.424971
254.5	1	1	1	1	2.8504489	0.092462089	0.65297579	0.51878781	17.373371
255	1	1	1	1	2.8904798	0.093760441	0.66213466	0.52606735	17.322267
255.5	1	1	1	1	2.9299729	0.095041352	0.6711704	0.53324905	17.271662
256	1	1	1	1	2.968926	0.096304746	0.6800825	0.54033249	17.221561
256.5	1	1	1	1	3.0073371	0.097550557	0.68887046	0.5473173	17.171965
257	1	1	1	1	3.0452039	0.098778717	0.69753383	0.5542031	17.12288
257.5	1	1	1	1	3.0825246	0.099989159	0.70607214	0.56098953	17.074309
258	1	1	1	1	3.1192971	0.10118183	0.71448496	0.56767625	17.026255
258.5	1	1	1	1	3.1555198	0.10235666	0.72277186	0.5742629	16.978721
259	1	1	1	1	3.1911908	0.10351359	0.73093244	0.58074917	16.931711
259.5	1	1	1	1	3.2263083	0.10465258	0.73896632	0.58713479	16.885228
260	1	1	1	1	3.260871	0.10577356	0.74687313	0.5934194	16.839274
260.5	1	1	1	1	3.2948771	0.10687649	0.75465251	0.59960277	16.793854
261	1	1	1	1	3.3283252	0.10796132	0.76230413	0.60568462	16.74897
261.5	1	1	1	1	3.3612138	0.10902801	0.76982768	0.6116647	16.704625
262	1	1	1	1	3.3935418	0.11007651	0.77722285	0.61754275	16.660821
262.5	1	1	1	1	3.4253078	0.11110678	0.78448935	0.62331858	16.617562
263	1	1	1	1	3.4565108	0.11211879	0.79162693	0.62899194	16.57485
263.5	1	1	1	1	3.4871494	0.11311249	0.79863532	0.63456266	16.532687
264	1	1	1	1	3.5172228	0.11408786	0.8055143	0.64003055	16.491077
264.5	1	1	1	1	3.5467301	0.11504487	0.81226365	0.64539541	16.450021
265	1	1	1	1	3.5756702	0.11598349	0.81888317	0.65065712	16.409522
265.5	1	1	1	1	3.6040425	0.11690368	0.82537268	0.65581551	16.369582
266	1	1	1	1	3.6318462	0.11780543	0.831732	0.66087045	16.330203
266.5	1	1	1	1	3.6590806	0.11868871	0.83796099	0.66582183	16.291388
267	1	1	1	1	3.6857451	0.11955351	0.84405952	0.67066953	16.253137
267.5	1	1	1	1	3.7118393	0.12039981	0.85002746	0.67541346	16.215455
268	1	1	1	1	3.7373626	0.1212276	0.85586472	0.68005354	16.178341
268.5	1	1	1	1	3.7623147	0.12203686	0.86157121	0.68458971	16.141798
269	1	1	1	1	3.7866953	0.12282758	0.86714686	0.6890219	16.105828
269.5	1	1	1	1	3.8105043	0.12359975	0.87259161	0.69335008	16.070432
270	1	1	1	1	3.8337412	0.12435338	0.87790543	0.69757422	16.035612
270.5	1	1	1	1	3.8564062	0.12508845	0.88308831	0.70169429	16.001369
271	1	1	1	1	3.8784991	0.12580497	0.88814022	0.70571031	15.967704
271.5	1	1	1	1	3.9000201	0.12650293	0.8930612	0.70962226	15.93462
272	1	1	1	1	3.9209692	0.12718235	0.89785126	0.71343018	15.902117
272.5	1	1	1	1	3.9413466	0.12784323	0.90251043	0.7171341	15.870196
273	1	1	1	1	3.9611525	0.12848556	0.9070388	0.72073406	15.838859
273.5	1	1	1	1	3.9803875	0.12910938	0.91143641	0.72423012	15.808107
274	1	1	1	1	3.9990515	0.12971468	0.91570337	0.72762237	15.777939
274.5	1	1	1	1	4.0171454	0.13030148	0.91983978	0.73091084	15.748358
275	1	1	1	1	4.0346694	0.13086981	0.92384576	0.7340957	15.719365
275.5	1	1	1	1	4.0516243	0.13141967	0.92772143	0.73717698	15.690959
276	1	1	1	1	4.0680106	0.13195109	0.93146696	0.74015486	15.663141
276.5	1	1	1	1	4.0838292	0.13246409	0.9350825	0.74302943	15.635913
277	1	1	1	1	4.0990807	0.1329587	0.93856824	0.74580085	15.609274
277.5	1	1	1	1	4.1137659	0.13343495	0.94192437	0.74846927	15.583225
278	1	1	1	1	4.1278859	0.13389286	0.94515109	0.75103487	15.557766
278.5	1	1	1	1	4.1414416	0.13433247	0.94824864	0.75349781	15.532898
279	1	1	1	1	4.1544341	0.13475381	0.95121724	0.75585827	15.508621
279.5	1	1	1	1	4.1668643	0.13515691	0.95405715	0.75811648	15.484934
280	1	1	1	1	4.1787336	0.13554182	0.95676865	0.76027262	15.461839
280.5	1	1	1	1	4.1900431	0.13590857	0.959352	0.76232694	15.439334
281	1	1	1	1	4.200794	0.13625721	0.96180751	0.76427967	15.417421
281.5	1	1	1	1	4.2109879	0.13658777	0.96413548	0.76613103	15.396098
282	1	1	1	1	4.2206259	0.13690031	0.96633624	0.76788132	15.375365
282.5	1	1	1	1	4.2297097	0.13719487	0.96841013	0.76953076	15.355223
283	1	1	1	1	4.2382408	0.1374715	0.97035748	0.77107966	15.335671
283.5	1	1	1	1	4.2462206	0.13773025	0.97217868	0.7725283	15.316708
284	1	1	1	1	4.2536511	0.13797118	0.97387409	0.77387698	15.298333
284.5	1	1	1	1	4.2605336	0.13819435	0.97544411	0.77512602	15.280548
285	1	1	1	1	4.2668702	0.13839979	0.97688914	0.77627572	15.263349
285.5	1	1	1	1	4.2726624	0.1385876	0.9782096	0.77732644	15.246738
286	1	1	1	1	4.2779124	0.1387578	0.97940592	0.77827849	15.230713
286.5	1	1	1	1	4.282622	0.13891049	0.98047853	0.77913224	15.215274
287	1	1	1	1	4.2867931	0.1390457	0.98142792	0.77988806	15.200418
287.5	1	1	1	1	4.2904279	0.13916352	0.98225452	0.78054631	15.186147
288	1	1	1	1	4.2935284	0.13926401	0.98295884	0.78110737	15.172457
288.5	1	1	1	1	4.2960968	0.13934724	0.98354136	0.78157164	15.159349
289	1	1	1	1	4.2981353	0.13941329	0.98400259	0.78193952	15.146821
289.5	1	1	1	1	4.2996461	0.13946222	0.98434305	0.78221142	15.134873
290	1	1	1	1	4.3006316	0.1394941	0.98456326	0.78238778	15.123501
290.5	1	1	1	1	4.3010941	0.13950904	0.98466379	0.782469	15.112706
291	1	1	1	1	4.3010362	0.13950708	0.98464516	0.78245553	15.102486
291.5	1	1	1	1	4.30046	0.13948832	0.98450796	0.78234784	15.092839
292	1	1	1	1	4.2993685	0.13945284	0.98425275	0.78214635	15.083764
292.5	1	1	1	1	4.2977638	0.13940072	0.98388014	0.78185158	15.075259
293	1	1	1	1	4.2956489	0.13933204	0.98339072	0.78146397	15.067322
293.5	1	1	1	1	4.2930263	0.1392469	0.9827851	0.78098401	15.059953
294	1	1	1	1	4.2898986	0.13914539	0.9820639	0.78041221	15.053148
294.5	1	1	1	1	4.2862689	0.13902758	0.98122777	0.77974905	15.046906
295	1	1	1	1	4.2821397	0.13889358	0.98027734	0.77899508	15.041226
295.5	1	1	1	1	4.277514	0.13874347	0.97921327	0.77815077	15.036104
296	1	1	1	1	4.2723947	0.13857735	0.97803622	0.7772167	15.03154
296.5	1	1	1	1	4.2667847	0.13839532	0.97674688	0.77619337	15.027532
297	1	1	1	1	4.2606871	0.13819746	0.97534592	0.77508135	15.024076
297.5	1	1	1	1	4.2541049	0.1379839	0.97383406	0.77388118	15.02117
298	1	1	1	1	4.2470411	0.13775471	0.97221199	0.77259342	15.018814
298.5	1	1	1	1	4.2394989	0.13751	0.97048042	0.77121866	15.017003
299	1	1	1	1	4.2314815	0.13724989	0.96864011	0.76975745	15.015737
299.5	1	1	1	1	4.2229921	0.13697446	0.96669176	0.7682104	15.015011
300	1	1	1	1	4.214034	0.13668383	0.96463614	0.76657808	15.014825
300.5	1	1	1	1	4.2046104	0.1363781	0.96247399	0.76486112	15.015175
301	1	1	1	1	4.1947247	0.13605739	0.96020609	0.7630601	15.016059
301.5	1	1	1	1	4.1843803	0.13572179	0.95783319	0.76117564	15.017474
302	1	1	1	1	4.1735805	0.13537143	0.95535611	0.75920838	15.019418
302.5	1	1	1	1	4.162329	0.13500641	0.95277561	0.75715892	15.021887
303	1	1	1	1	4.1506289	0.13462685	0.9500925	0.75502794	15.024879
303.5	1	1	1	1	4.1384841	0.13423286	0.9473076	0.75281603	15.028392
304	1	1	1	1	4.1258981	0.13382456	0.94442171	0.75052387	15.032422
304.5	1	1	1	1	4.1128744	0.13340207	0.94143567	0.74815212	15.036966
305	1	1	1	1	4.0994167	0.13296549	0.9383503	0.74570143	15.042021
305.5	1	1	1	1	4.0855287	0.13251496	0.93516646	0.74317247	15.047585
306	1	1	1	1	4.071214	0.13205059	0.93188499	0.74056592	15.053654
306.5	1	1	1	1	4.0564764	0.13157251	0.92850674	0.73788246	15.060225
307	1	1	1	1	4.0413198	0.13108084	0.92503259	0.73512278	15.067295
307.5	1	1	1	1	4.0257479	0.13057569	0.92146341	0.73228757	15.074861
308	1	1	1	1	4.0097645	0.1300572	0.91780007	0.72937753	15.082919
308.5	1	1	1	1	3.9933736	0.12952549	0.91404347	0.72639336	15.091466
309	1	1	1	1	3.976579	0.12898069	0.91019449	0.72333579	15.100499
309.5	1	1	1	1	3.9593846	0.12842292	0.90625405	0.72020552	15.110015
310	1	1	1	1	3.9417946	0.12785231	0.90222304	0.71700325	15.12001
310.5	1	1	1	1	3.9238126	0.12726901	0.89810238	0.71372977	15.13048
311	1	1	1	1	3.9054431	0.12667312	0.893893	0.71038573	15.141422
311.5	1	1	1	1	3.8866898	0.12606479	0.88959582	0.70697195	15.152832
312	1	1	1	1	3.8675568	0.12544414	0.88521178	0.70348911	15.164708
312.5	1	1	1	1	3.8480484	0.12481132	0.8807418	0.69993797	15.177045
313	1	1	1	1	3.8281685	0.12416645	0.87618685	0.6963193	15.189839
313.5	1	1	1	1	3.8079215	0.12350967	0.87154787	0.69263384	15.203087
314	1	1	1	1	3.7873114	0.12284111	0.86682581	0.68888236	15.216785
314.5	1	1	1	1	3.7663424	0.12216092	0.86202165	0.68506562	15.23093
315	1	1	1	1	3.7450188	0.12146922	0.85713634	0.68118439	15.245517
315.5	1	1	1	1	3.7233448	0.12076616	0.85217087	0.67723945	15.260543
316	1	1	1	1	3.7013248	0.12005187	0.84712621	0.67323155	15.276003
316.5	1	1	1	1	3.6789628	0.1193265	0.84200334	0.66916151	15.291895
317	1	1	1	1	3.6562635	0.11859018	0.83680324	0.66503008	15.308213
317.5	1	1	1	1	3.6332309	0.11784306	0.83152693	0.66083808	15.324954
318	1	1	1	1	3.6098695	0.11708527	0.82617538	0.65658628	15.342114
318.5	1	1	1	1	3.5861837	0.11631696	0.8207496	0.65227548	15.359689
319	1	1	1	1	3.5621779	0.11553827	0.8152506	0.64790648	15.377675
319.5	1	1	1	1	3.5378564	0.11474934	0.80967938	0.64348008	15.396067
320	1	1	1	1	3.5132237	0.11395031	0.80403696	0.6389971	15.414862
320.5	1	1	1	1	3.4882842	0.11314134	0.79832436	0.63445832	15.434055
321	1	1	1	1	3.4630424	0.11232256	0.79254259	0.62986459	15.453642
321.5	1	1	1	1	3.4375029	0.11149412	0.78669269	0.62521668	15.473619
322	1	1	1	1	3.4116699	0.11065617	0.78077568	0.62051544	15.493982
322.5	1	1	1	1	3.3855481	0.10980885	0.77479259	0.61576167	15.514726
323	1	1	1	1	3.359142	0.10895231	0.76874444	0.6109562	15.535848
323.5	1	1	1	1	3.332456	0.10808669	0.7626323	0.60609987	15.557342
324	1	1	1	1	3.3054949	0.10721215	0.75645718	0.60119346	15.579204
324.5	1	1	1	1	3.2782629	0.10632883	0.75022013	0.59623785	15.60143
325	1	1	1	1	3.2507649	0.10543687	0.74392221	0.59123384	15.624016
325.5	1	1	1	1	3.2230052	0.10453643	0.73756445	0.58618228	15.646957
326	1	1	1	1	3.1949887	0.10362765	0.7311479	0.58108397	15.670249
326.5	1	1	1	1	3.1667196	0.10271069	0.72467362	0.57593981	15.693887
327	1	1	1	1	3.1382029	0.1017857	0.71814267	0.57075057	15.717867
327.5	1	1	1	1	3.1094429	0.10085281	0.71155609	0.56551712	15.742184
328	1	1	1	1	3.0804444	0.099912192	0.70491494	0.5602403	15.766834
328.5	1	1	1	1	3.051212	0.098963984	0.69822028	0.55492094	15.791812
329	1	1	1	1	3.0217503	0.098008338	0.69147318	0.54955989	15.817113
329.5	1	1	1	1	2.9920638	0.097045407	0.68467469	0.54415801	15.842734
330	1	1	1	1	2.9621573	0.09607534	0.67782588	0.53871612	15.868669
330.5	1	1	1	1	2.9320356	0.095098284	0.6709278	0.53323507	15.894914
331	1	1	1	1	2.901703	0.094114401	0.66398154	0.52771571	15.921464
331.5	1	1	1	1	2.8711644	0.093123826	0.65698815	0.52215889	15.948315
332	1	1	1	1	2.8404243	0.092126725	0.64994869	0.51656546	15.975461
332.5	1	1	1	1	2.8094876	0.091123239	0.64286423	0.51093624	16.002899
333	1	1	1	1	2.7783587	0.090113525	0.63573585	0.50527212	16.030623
333.5	1	1	1	1	2.7470423	0.089097731	0.6285646	0.49957392	16.058629
334	1	1	1	1	2.7155432	0.088076008	0.62135156	0.49384249	16.086912
334.5	1	1	1	1	2.683866	0.087048512	0.61409779	0.48807869	16.115468
335	1	1	1	1	2.6520153	0.086015387	0.60680436	0.48228336	16.144291
335.5	1	1	1	1	2.6199958	0.084976791	0.59947234	0.47645735	16.173377
336	1	1	1	1	2.5878123	0.083932869	0.59210279	0.4706015	16.202722
336.5	1	1	1	1	2.5554692	0.082883777	0.58469677	0.46471668	16.232319
337	1	1	1	1	2.5229713	0.081829663	0.57725537	0.4588037	16.262166
337.5	1	1	1	1	2.4903232	0.080770678	0.56977962	0.45286344	16.292256
338	1	1	1	1	2.4575297	0.079706976	0.56227062	0.44689672	16.322586
338.5	1	1	1	1	2.4245952	0.078638702	0.5547294	0.44090441	16.353149
339	1	1	1	1	2.3915244	0.07756601	0.54715705	0.43488733	16.383943
339.5	1	1	1	1	2.3583222	0.07648905	0.5395546	0.42884634	16.41496
340	1	1	1	1	2.3249928	0.075407974	0.53192314	0.42278227	16.446198
340.5	1	1	1	1	2.2915411	0.074322924	0.52426371	0.41669596	16.477651
341	1	1	1	1	2.2579716	0.073234062	0.51657736	0.41058825	16.509314
341.5	1	1	1	1	2.224289	0.072141523	0.50886516	0.40445998	16.541183
342	1	1	1	1	2.1904978	0.071045469	0.50112815	0.39831199	16.573253
342.5	1	1	1	1	2.1566026	0.06994604	0.49336738	0.39214511	16.605518
343	1	1	1	1	2.1226081	0.068843389	0.48558391	0.38596018	16.637974
343.5	1	1	1	1	2.0885187	0.067737662	0.47777877	0.37975801	16.670617
344	1	1	1	1	2.054339	0.066629009	0.46995302	0.37353945	16.70344
344.5	1	1	1	1	2.0200736	0.065517574	0.46210768	0.36730532	16.736441
345	1	1	1	1	1.9857271	0.064403508	0.45424381	0.36105644	16.769613
345.5	1	1	1	1	1.9513038	0.063286956	0.44636243	0.35479365	16.802952
346	1	1	1	1	1.9168084	0.062168063	0.43846458	0.34851775	16.836454
346.5	1	1	1	1	1.8822454	0.061046977	0.43055128	0.34222957	16.870113
347	1	1	1	1	1.8476192	0.059923844	0.42262358	0.33592992	16.903924
347.5	1	1	1	1	1.8129343	0.058798804	0.41468248	0.32961962	16.937883
348	1	1	1	1	1.7781951	0.057672011	0.40672901	0.32329948	16.971985
348.5	1	1	1	1	1.7434062	0.0565436	0.39876419	0.31697031	17.006225
349	1	1	1	1	1.708572	0.055413716	0.39078902	0.3106329	17.040598
349.5	1	1	1	1	1.6736966	0.054282513	0.38280454	0.30428809	17.075101
350	1	1	1	1	1.6387849	0.053150113	0.37481172	0.29793662	17.109727
350.5	1	1	1	1	1.6038409	0.052016682	0.36681159	0.29157936	17.144472
351	1	1	1	1	1.5688692	0.050882342	0.35880514	0.28521702	17.179331
351.5	1	1	1	1	1.5338739	0.049747243	0.35079335	0.27885048	17.2143
352	1	1	1	1	1.4988596	0.048611527	0.34277724	0.27248045	17.249374
352.5	1	1	1	1	1.4638304	0.047475327	0.33475777	0.26610778	17.284548
353	1	1	1	1	1.4287907	0.046338789	0.32673595	0.25973319	17.319817
353.5	1	1	1	1	1.3937447	0.045202048	0.31871272	0.25335751	17.355177
354	1	1	1	1	1.3586967	0.044065243	0.3106891	0.24698147	17.390624
354.5	1	1	1	1	1.323651	0.042928509	0.30266602	0.24060587	17.426151
355	1	1	1	1	1.2886117	0.041791989	0.29464446	0.23423147	17.461755
355.5	1	1	1	1	1.253583	0.04065581	0.28662538	0.22785903	17.497432
356	1	1	1	1	1.2185692	0.039520114	0.27860973	0.22148929	17.533175
356.5	1	1	1	1	1.1835743	0.038385035	0.27059847	0.21512304	17.568981
357	1	1	1	1	1.1486025	0.037250702	0.26259253	0.20876101	17.604846
357.5	1	1	1	1	1.1136579	0.036117256	0.25459287	0.20240394	17.640764
358	1	1	1	1	1.0787446	0.034984821	0.24660041	0.19605259	17.676731
358.5	1	1	1	1	1.0438666	0.033853536	0.23861607	0.1897077	17.712742
359	1	1	1	1	1.0090281	0.032723527	0.23064079	0.18336998	17.748793
359.5	1	1	1	1	0.97423278	0.031594926	0.22267549	0.17704019	17.78488
360	1	1	1	1	0.93948502	0.030467862	0.21472108	0.17071903	17.820997
360.5	1	1	1	1	0.90478846	0.029342466	0.20677845	0.16440724	17.857141
361	1	1	1	1	0.87014725	0.02821886	0.19884853	0.15810552	17.893306
361.5	1	1	1	1	0.83556522	0.027097177	0.19093219	0.1518146	17.929489
362	1	1	1	1	0.8010463	0.02597754	0.18303034	0.14553517	17.965685
362.5	1	1	1	1	0.76659426	0.024860075	0.17514385	0.13926795	18.001889
363	1	1	1	1	0.73221303	0.023744905	0.1672736	0.13301361	18.038097
363.5	1	1	1	1	0.69790636	0.022632157	0.15942047	0.12677288	18.074305
364	1	1	1	1	0.66367811	0.02152195	0.15158532	0.12054641	18.110509
364.5	1	1	1	1	0.62953197	0.020414406	0.143769	0.11433491	18.146703
365	1	1	1	1	0.59547163	0.019309651	0.13597238	0.10813905	18.182884
365.5	1	1	1	1	0.5615009	0.018207796	0.12819629	0.10195949	18.219047
366	1	1	1	1	0.5276233	0.017108969	0.12044159	0.095796931	18.255188
366.5	1	1	1	1	0.49384267	0.016013282	0.1127091	0.089651987	18.291304
367	1	1	1	1	0.46016242	0.014920856	0.10499964	0.083525366	18.327389
367.5	1	1	1	1	0.42658627	0.013831806	0.097314044	0.077417681	18.363439
368	1	1	1	1	0.39311773	0.012746245	0.089653118	0.071329598	18.39945
368.5	1	1	1	1	0.35976034	0.01166429	0.082017672	0.065261741	18.435419
369	1	1	1	1	0.32651752	0.010586054	0.074408502	0.059214779	18.471341
369.5	1	1	1	1	0.29339286	0.0095116486	0.066826409	0.053189298	18.507211
370	1	1	1	1	0.26038965	0.0084411853	0.059272167	0.047185967	18.543026
370.5	1	1	1	1	0.22751147	0.0073747754	0.051746561	0.041205359	18.578782
371	1	1	1	1	0.19476149	0.0063125267	0.044250364	0.035248128	18.614474
371.5	1	1	1	1	0.16214323	0.0052545485	0.036784334	0.029314856	18.6501
372	1	1	1	1	0.12965984	0.0042009486	0.029349238	0.023406155	18.685654
372.5	1	1	1	1	0.097314766	0.0031518304	0.021945812	0.017522615	18.721132
373	1	1	1	1	0.065111095	0.0021073048	0.014574813	0.011664828	18.756532
373.5	1	1	1	1	0.033052118	0.0010674688	0.0072369627	0.0058333914	18.791848
374	1	1	1	1	0.0011410117	3.2432016e-05	-6.6999046e-05	2.8855219e-05	18.827077
374.5	1	1	1	1	-0.03061909	-0.00099770885	-0.0073363647	-0.0057481826	18.862216
375	1	1	1	1	-0.062225121	-0.0020228476	-0.014570413	-0.011497163	18.89726
375.5	1	1	1	1	-0.093673909	-0.0030428901	-0.021768441	-0.017217533	18.932206
376	1	1	1	1	-0.12496245	-0.0040577327	-0.028929754	-0.02290874	18.96705
376.5	1	1	1	1	-0.15608773	-0.0050672794	-0.036053666	-0.028570221	19.001787
377	1	1	1	1	-0.18704684	-0.0060714342	-0.043139481	-0.034201444	19.036416
377.5	1	1	1	1	-0.21783669	-0.0070701031	-0.050186545	-0.039801878	19.070931
378	1	1	1	1	-0.24845448	-0.0080631855	-0.057194179	-0.045370992	19.105329
378.5	1	1	1	1	-0.27889733	-0.0090505968	-0.064161727	-0.050908252	19.139608
379	1	1	1	1	-0.30916236	-0.010032238	-0.071088542	-0.05641315	19.173762
379.5	1	1	1	1	-0.33924682	-0.011008021	-0.07797398	-0.061885176	19.207788
380	1	1	1	1	-0.36914783	-0.011977857	-0.084817412	-0.067323827	19.241684
380.5	1	1	1	1	-0.39886275	-0.012941653	-0.091618201	-0.07272861	19.275445
381	1	1	1	1	-0.4283889	-0.013899327	-0.09837574	-0.078099011	19.309069
381.5	1	1	1	1	-0.45772349	-0.014850787	-0.10508942	-0.08343458	19.342551
382	1	1	1	1	-0.48686403	-0.015795953	-0.11175862	-0.088734813	19.375889
382.5	1	1	1	1	-0.51580781	-0.016734738	-0.11838278	-0.093999251	19.409078
383	1	1	1	1	-0.54455237	-0.017667058	-0.12496128	-0.099227422	19.442117
383.5	1	1	1	1	-0.57309518	-0.018592834	-0.13149357	-0.10441886	19.475001
384	1	1	1	1	-0.60143366	-0.019511984	-0.13797907	-0.10957314	19.507727
384.5	1	1	1	1	-0.62956547	-0.020424428	-0.14441722	-0.11468979	19.540292
385	1	1	1	1	-0.65748812	-0.02133009	-0.15080747	-0.11976839	19.572693
385.5	1	1	1	1	-0.68519929	-0.02222889	-0.15714928	-0.12480849	19.604927
386	1	1	1	1	-0.71269662	-0.023120754	-0.16344211	-0.12980969	19.63699
386.5	1	1	1	1	-0.73997779	-0.024005608	-0.16968543	-0.13477155	19.66888
387	1	1	1	1	-0.76704057	-0.024883376	-0.17587873	-0.13969366	19.700594
387.5	1	1	1	1	-0.79388277	-0.025753988	-0.18202149	-0.14457561	19.732128
388	1	1	1	1	-0.82050204	-0.026617373	-0.18811322	-0.14941703	19.76348
388.5	1	1	1	1	-0.84689638	-0.027473459	-0.19415343	-0.1542175	19.794647
389	1	1	1	1	-0.87306368	-0.028322179	-0.20014163	-0.15897664	19.825625
389.5	1	1	1	1	-0.89900174	-0.029163467	-0.20607733	-0.16369409	19.856413
390	1	1	1	1	-0.9247086	-0.029997253	-0.21196009	-0.16836945	19.887007
390.5	1	1	1	1	-0.95018226	-0.030823476	-0.21778943	-0.17300239	19.917404
391	1	1	1	1	-0.97542073	-0.03164207	-0.22356492	-0.17759252	19.947602
391.5	1	1	1	1	-1.0004221	-0.032452971	-0.2292861	-0.1821395	19.977598
392	1	1	1	1	-1.0251845	-0.033256124	-0.23495255	-0.186643	20.007389
392.5	1	1	1	1	-1.049706	-0.034051459	-0.24056384	-0.19110267	20.036973
393	1	1	1	1	-1.0739848	-0.034838927	-0.24611955	-0.19551819	20.066347
393.5	1	1	1	1	-1.0980192	-0.035618463	-0.25161929	-0.19988922	20.095509
394	1	1	1	1	-1.1218074	-0.036390016	-0.25706265	-0.20421547	20.124455
394.5	1	1	1	1	-1.1453478	-0.037153526	-0.26244924	-0.20849659	20.153185
395	1	1	1	1	-1.1686386	-0.037908944	-0.26777869	-0.21273231	20.181694
395.5	1	1	1	1	-1.1916781	-0.038656214	-0.27305061	-0.21692234	20.209982
396	1	1	1	1	-1.214465	-0.039395283	-0.27826466	-0.22106636	20.238044
396.5	1	1	1	1	-1.2369975	-0.040126106	-0.28342047	-0.22516412	20.26588
397	1	1	1	1	-1.2592743	-0.04084863	-0.28851769	-0.22921532	20.293487
397.5	1	1	1	1	-1.2812936	-0.041562808	-0.29355601	-0.23321972	20.320862
398	1	1	1	1	-1.3030544	-0.042268593	-0.29853507	-0.23717703	20.348004
398.5	1	1	1	1	-1.3245549	-0.042965943	-0.30345456	-0.24108701	20.37491
399	1	1	1	1	-1.345794	-0.043654807	-0.30831418	-0.24494941	20.401578
399.5	1	1	1	1	-1.3667702	-0.04433515	-0.31311362	-0.248764	20.428006
400	1	1	1	1	-1.3874824	-0.045006925	-0.31785259	-0.25253053	20.454192
400.5	1	1	1	1	-1.4079292	-0.045670093	-0.3225308	-0.25624879	20.480134
401	1	1	1	1	-1.4281095	-0.046324617	-0.32714797	-0.25991854	20.50583
401.5	1	1	1	1	-1.448022	-0.046970455	-0.33170385	-0.26353959	20.531278
402	1	1	1	1	-1.4676657	-0.047607575	-0.33619816	-0.26711172	20.556476
402.5	1	1	1	1	-1.4870395	-0.048235936	-0.34063067	-0.27063473	20.581422
403	1	1	1	1	-1.5061422	-0.04885551	-0.34500111	-0.27410845	20.606115
403.5	1	1	1	1	-1.524973	-0.049466258	-0.34930929	-0.27753265	20.630553
404	1	1	1	1	-1.5435307	-0.050068151	-0.35355494	-0.2809072	20.654733
404.5	1	1	1	1	-1.5618145	-0.050661163	-0.35773788	-0.28423191	20.678655
405	1	1	1	1	-1.5798235	-0.051245251	-0.36185788	-0.2875066	20.702317
405.5	1	1	1	1	-1.5975567	-0.051820406	-0.36591475	-0.29073113	20.725716
406	1	1	1	1	-1.6150133	-0.052386582	-0.3699083	-0.29390535	20.748852
406.5	1	1	1	1	-1.6321926	-0.052943766	-0.37383835	-0.29702911	20.771723
407	1	1	1	1	-1.6490939	-0.05349193	-0.37770473	-0.30010226	20.794327
407.5	1	1	1	1	-1.6657163	-0.054031048	-0.38150727	-0.30312469	20.816663
408	1	1	1	1	-1.6820592	-0.054561101	-0.3852458	-0.30609627	20.838729
408.5	1	1	1	1	-1.6981219	-0.055082067	-0.3889202	-0.30901687	20.860525
409	1	1	1	1	-1.7139039	-0.055593926	-0.39253032	-0.31188641	20.882048
409.5	1	1	1	1	-1.7294045	-0.05609666	-0.39607603	-0.31470474	20.903298
410	1	1	1	1	-1.7446233	-0.05659025	-0.39955719	-0.31747181	20.924273
410.5	1	1	1	1	-1.7595597	-0.057074683	-0.40297371	-0.32018749	20.944972
411	1	1	1	1	-1.7742132	-0.057549941	-0.40632548	-0.32285173	20.965394
411.5	1	1	1	1	-1.7885835	-0.05801601	-0.4096124	-0.32546443	20.985537
412	1	1	1	1	-1.8026702	-0.058472881	-0.41283437	-0.32802552	21.005401
412.5	1	1	1	1	-1.8164729	-0.05892054	-0.41599132	-0.33053495	21.024985
413	1	1	1	1	-1.8299912	-0.059358973	-0.41908318	-0.33299264	21.044286
413.5	1	1	1	1	-1.8432249	-0.059788179	-0.42210988	-0.33539857	21.063306
414	1	1	1	1	-1.8561738	-0.060208144	-0.42507137	-0.33775266	21.082041
414.5	1	1	1	1	-1.8688376	-0.060618861	-0.42796759	-0.34005491	21.100492
415	1	1	1	1	-1.8812162	-0.061020329	-0.43079851	-0.34230525	21.118658
415.5	1	1	1	1	-1.8933094	-0.061412537	-0.43356409	-0.34450367	21.136538
416	1	1	1	1	-1.905117	-0.061795488	-0.43626432	-0.34665016	21.154131
416.5	1	1	1	1	-1.9166392	-0.062169175	-0.43889917	-0.3487447	21.171436
417	1	1	1	1	-1.9278757	-0.0625336	-0.44146864	-0.35078729	21.188453
417.5	1	1	1	1	-1.9388267	-0.062888758	-0.44397273	-0.3527779	21.20518
418	1	1	1	1	-1.949492	-0.063234659	-0.44641144	-0.35471659	21.221618
418.5	1	1	1	1	-1.9598719	-0.063571295	-0.4487848	-0.35660331	21.237765
419	1	1	1	1	-1.9699664	-0.063898675	-0.45109281	-0.35843814	21.253622
419.5	1	1	1	1	-1.9797756	-0.064216805	-0.45333553	-0.36022105	21.269187
420	1	1	1	1	-1.9892997	-0.064525682	-0.45551298	-0.36195212	21.28446
420.5	1	1	1	1	-1.998539	-0.064825327	-0.45762521	-0.36363135	21.29944
421	1	1	1	1	-2.0074935	-0.065115731	-0.45967228	-0.3652588	21.314128
421.5	1	1	1	1	-2.0161638	-0.065396914	-0.46165423	-0.36683451	21.328522
422	1	1	1	1	-2.0245499	-0.065668885	-0.46357116	-0.36835854	21.342623
422.5	1	1	1	1	-2.0326522	-0.065931647	-0.46542314	-0.36983095	21.35643
423	1	1	1	1	-2.0404712	-0.066185222	-0.46721024	-0.37125182	21.369942
423.5	1	1	1	1	-2.0480072	-0.066429616	-0.46893256	-0.3726212	21.383161
424	1	1	1	1	-2.0552606	-0.066664846	-0.4705902	-0.37393919	21.396084
424.5	1	1	1	1	-2.062232	-0.066890926	-0.47218328	-0.37520585	21.408713
425	1	1	1	1	-2.0689218	-0.067107873	-0.47371188	-0.3764213	21.421047
425.5	1	1	1	1	-2.0753305	-0.067315704	-0.47517615	-0.37758561	21.433086
426	1	1	1	1	-2.0814587	-0.067514435	-0.4765762	-0.3786989	21.44483
426.5	1	1	1	1	-2.0873069	-0.067704089	-0.47791219	-0.37976126	21.456279
427	1	1	1	1	-2.0928759	-0.067884681	-0.47918423	-0.38077283	21.467433
427.5	1	1	1	1	-2.0981663	-0.068056239	-0.4803925	-0.38173369	21.478292
428	1	1	1	1	-2.1031786	-0.068218778	-0.48153714	-0.38264401	21.488856
428.5	1	1	1	1	-2.1079138	-0.068372325	-0.48261831	-0.38350389	21.499125
429	1	1	1	1	-2.1123724	-0.068516905	-0.48363619	-0.38431345	21.5091
429.5	1	1	1	1	-2.1165553	-0.06865254	-0.48459095	-0.38507288	21.51878
430	1	1	1	1	-2.1204632	-0.068779257	-0.48548278	-0.38578228	21.528166
430.5	1	1	1	1	-2.1240971	-0.068897085	-0.48631187	-0.38644183	21.537258
431	1	1	1	1	-2.1274577	-0.06900605	-0.48707841	-0.38705166	21.546056
431.5	1	1	1	1	-2.130546	-0.06910618	-0.48778261	-0.38761198	21.554561
432	1	1	1	1	-2.1333628	-0.069197508	-0.48842469	-0.38812289	21.562774
432.5	1	1	1	1	-2.1359091	-0.06928006	-0.48900484	-0.38858462	21.570693
433	1	1	1	1	-2.1381859	-0.069353874	-0.48952331	-0.38899732	21.578321
433.5	1	1	1	1	-2.1401943	-0.069418973	-0.48998032	-0.38936117	21.585656
434	1	1	1	1	-2.1419351	-0.069475402	-0.49037609	-0.38967636	21.592701
434.5	1	1	1	1	-2.1434095	-0.069523187	-0.49071089	-0.3899431	21.599455
435	1	1	1	1	-2.1446186	-0.069562364	-0.49098496	-0.39016157	21.605919
435.5	1	1	1	1	-2.1455633	-0.069592974	-0.49119854	-0.39033198	21.612094
436	1	1	1	1	-2.1462451	-0.069615048	-0.49135191	-0.39045452	21.617979
436.5	1	1	1	1	-2.1466649	-0.069628628	-0.49144532	-0.39052943	21.623577
437	1	1	1	1	-2.146824	-0.069633749	-0.49147906	-0.39055691	21.628887
437.5	1	1	1	1	-2.1467235	-0.069630455	-0.49145339	-0.39053718	21.63391
438	1	1	1	1	-2.1463648	-0.06961878	-0.49136861	-0.39047047	21.638647
438.5	1	1	1	1	-2.1457491	-0.069598772	-0.491225	-0.39035701	21.643099
439	1	1	1	1	-2.1448775	-0.069570469	-0.49102286	-0.39019705	21.647267
439.5	1	1	1	1	-2.1437517	-0.069533912	-0.49076249	-0.38999078	21.651151
440	1	1	1	1	-2.1423727	-0.06948915	-0.4904442	-0.38973851	21.654752
440.5	1	1	1	1	-2.1407421	-0.06943622	-0.4900683	-0.38944045	21.658071
441	1	1	1	1	-2.1388611	-0.069375176	-0.48963511	-0.38909686	21.66111
441.5	1	1	1	1	-2.1367312	-0.069306055	-0.48914496	-0.38870799	21.663869
442	1	1	1	1	-2.1343539	-0.069228909	-0.48859816	-0.38827411	21.666349
442.5	1	1	1	1	-2.1317306	-0.069143784	-0.48799506	-0.38779548	21.66855
443	1	1	1	1	-2.1288627	-0.069050728	-0.487336	-0.38727239	21.670476
443.5	1	1	1	1	-2.1257518	-0.068949788	-0.48662132	-0.38670508	21.672125
444	1	1	1	1	-2.1223994	-0.068841016	-0.48585136	-0.38609386	21.6735
444.5	1	1	1	1	-2.1188071	-0.068724463	-0.48502649	-0.38543898	21.674601
445	1	1	1	1	-2.1149763	-0.068600175	-0.48414706	-0.38474076	21.67543
445.5	1	1	1	1	-2.1109088	-0.068468209	-0.48321344	-0.38399945	21.675987
446	1	1	1	1	-2.1066061	-0.068328616	-0.482226	-0.38321539	21.676275
446.5	1	1	1	1	-2.1020699	-0.068181445	-0.48118511	-0.38238883	21.676294
447	1	1	1	1	-2.0973018	-0.068026754	-0.48009114	-0.38152011	21.676046
447.5	1	1	1	1	-2.0923034	-0.067864599	-0.4789445	-0.3806095	21.675531
448	1	1	1	1	-2.0870766	-0.067695026	-0.47774555	-0.37965734	21.674752
448.5	1	1	1	1	-2.0816229	-0.067518103	-0.47649469	-0.37866392	21.673709
449	1	1	1	1	-2.0759441	-0.067333874	-0.47519233	-0.37762956	21.672404
449.5	1	1	1	1	-2.0700421	-0.067142404	-0.47383885	-0.37655458	21.670838
450	1	1	1	1	-2.0639183	-0.066943749	-0.47243467	-0.37543933	21.669014
450.5	1	1	1	1	-2.057575	-0.06673796	-0.4709802	-0.37428406	21.666931
451	1	1	1	1	-2.0510136	-0.066525108	-0.46947583	-0.37308918	21.664592
451.5	1	1	1	1	-2.044236	-0.066305244	-0.46792202	-0.37185498	21.661998
452	1	1	1	1	-2.0372441	-0.066078424	-0.46631915	-0.37058181	21.659151
452.5	1	1	1	1	-2.0300399	-0.065844721	-0.46466766	-0.36926999	21.656052
453	1	1	1	1	-2.022625	-0.065604183	-0.462968	-0.36791988	21.652703
453.5	1	1	1	1	-2.0150015	-0.065356875	-0.46122058	-0.36653182	21.649105
454	1	1	1	1	-2.0071711	-0.065102868	-0.45942584	-0.36510615	21.64526
454.5	1	1	1	1	-1.999136	-0.064842208	-0.45758422	-0.36364321	21.64117
455	1	1	1	1	-1.9908979	-0.064574974	-0.45569616	-0.36214339	21.636836
455.5	1	1	1	1	-1.9824588	-0.064301218	-0.45376213	-0.36060701	21.63226
456	1	1	1	1	-1.9738208	-0.064021006	-0.45178255	-0.35903443	21.627444
456.5	1	1	1	1	-1.9649857	-0.063734411	-0.4497579	-0.35742604	21.622389
457	1	1	1	1	-1.9559557	-0.063441483	-0.44768862	-0.35578217	21.617097
457.5	1	1	1	1	-1.9467326	-0.063142303	-0.44557519	-0.35410322	21.61157
458	1	1	1	1	-1.9373186	-0.062836923	-0.44341805	-0.35238951	21.605809
458.5	1	1	1	1	-1.9277157	-0.062525418	-0.44121768	-0.35064147	21.599817
459	1	1	1	1	-1.9179258	-0.062207853	-0.43897455	-0.34885943	21.593596
459.5	1	1	1	1	-1.9079512	-0.061884289	-0.43668913	-0.34704378	21.587146
460	1	1	1	1	-1.8977938	-0.061554804	-0.4343619	-0.3451949	21.58047
460.5	1	1	1	1	-1.8874558	-0.061219455	-0.43199333	-0.34331316	21.573571
461	1	1	1	1	-1.8769392	-0.060878319	-0.42958392	-0.34139896	21.566449
461.5	1	1	1	1	-1.8662462	-0.060531458	-0.42713413	-0.33945267	21.559106
462	1	1	1	1	-1.8553789	-0.060178944	-0.42464446	-0.33747468	21.551545
462.5	1	1	1	1	-1.8443394	-0.059820847	-0.4221154	-0.33546539	21.543768
463	1	1	1	1	-1.83313	-0.059457233	-0.41954743	-0.33342517	21.535776
463.5	1	1	1	1	-1.8217525	-0.059088179	-0.41694106	-0.33135444	21.527571
464	1	1	1	1	-1.8102095	-0.058713743	-0.41429677	-0.32925355	21.519156
464.5	1	1	1	1	-1.7985029	-0.058334012	-0.41161506	-0.32712295	21.510533
465	1	1	1	1	-1.786635	-0.057949042	-0.40889645	-0.32496299	21.501703
465.5	1	1	1	1	-1.7746078	-0.057558912	-0.40614142	-0.32277411	21.492668
466	1	1	1	1	-1.7624238	-0.057163694	-0.40335049	-0.32055667	21.483431
466.5	1	1	1	1	-1.7500851	-0.056763453	-0.40052416	-0.31831111	21.473994
467	1	1	1	1	-1.7375938	-0.056358269	-0.39766293	-0.31603781	21.464358
467.5	1	1	1	1	-1.7249522	-0.05594821	-0.39476733	-0.31373718	21.454527
468	1	1	1	1	-1.7121626	-0.055533348	-0.39183785	-0.31140963	21.444501
468.5	1	1	1	1	-1.6992272	-0.05511376	-0.38887502	-0.30905558	21.434283
469	1	1	1	1	-1.6861483	-0.054689512	-0.38587935	-0.3066754	21.423876
469.5	1	1	1	1	-1.672928	-0.054260685	-0.38285134	-0.30426955	21.413281
470	1	1	1	1	-1.6595687	-0.053827347	-0.37979154	-0.30183841	21.4025
470.5	1	1	1	1	-1.6460726	-0.053389572	-0.37670045	-0.29938241	21.391537
471	1	1	1	1	-1.6324421	-0.052947438	-0.37357859	-0.29690194	21.380392
471.5	1	1	1	1	-1.6186793	-0.052501013	-0.37042649	-0.29439745	21.369068
472	1	1	1	1	-1.6047866	-0.052050375	-0.36724467	-0.29186932	21.357567
472.5	1	1	1	1	-1.5907663	-0.051595597	-0.36403365	-0.28931798	21.345893
473	1	1	1	1	-1.5766206	-0.051136756	-0.36079395	-0.28674387	21.334045
473.5	1	1	1	1	-1.5623519	-0.050673921	-0.35752612	-0.28414738	21.322028
474	1	1	1	1	-1.5479624	-0.050207172	-0.35423067	-0.28152893	21.309844
474.5	1	1	1	1	-1.5334545	-0.049736581	-0.35090812	-0.27888895	21.297493
475	1	1	1	1	-1.5188305	-0.049262224	-0.34755901	-0.27622785	21.28498
475.5	1	1	1	1	-1.5040926	-0.048784177	-0.34418388	-0.27354608	21.272306
476	1	1	1	1	-1.4892434	-0.04830251	-0.34078324	-0.27084401	21.259473
476.5	1	1	1	1	-1.4742848	-0.047817308	-0.33735763	-0.26812212	21.246483
477	1	1	1	1	-1.4592195	-0.047328634	-0.33390758	-0.26538077	21.23334
477.5	1	1	1	1	-1.4440495	-0.046836575	-0.33043362	-0.26262045	21.220045
478	1	1	1	1	-1.4287774	-0.046341197	-0.32693629	-0.25984152	21.206601
478.5	1	1	1	1	-1.4134054	-0.04584258	-0.32341611	-0.25704445	21.193009
479	1	1	1	1	-1.3979359	-0.045340801	-0.31987362	-0.25422963	21.179273
479.5	1	1	1	1	-1.382371	-0.044835931	-0.31630935	-0.25139751	21.165395
480	1	1	1	1	-1.3667133	-0.044328049	-0.31272384	-0.24854849	21.151376
480.5	1	1	1	1	-1.350965	-0.043817229	-0.30911761	-0.24568302	21.13722
481	1	1	1	1	-1.3351285	-0.043303546	-0.3054912	-0.24280149	21.122928
481.5	1	1	1	1	-1.3192059	-0.042787078	-0.30184515	-0.23990435	21.108504
482	1	1	1	1	-1.3031999	-0.042267897	-0.29817998	-0.23699201	21.093949
482.5	1	1	1	1	-1.2871125	-0.04174608	-0.29449622	-0.23406489	21.079266
483	1	1	1	1	-1.2709462	-0.041221704	-0.29079442	-0.23112344	21.064457
483.5	1	1	1	1	-1.2547032	-0.040694841	-0.2870751	-0.22816805	21.049524
484	1	1	1	1	-1.238386	-0.040165569	-0.28333879	-0.22519915	21.03447
484.5	1	1	1	1	-1.2219967	-0.039633963	-0.27958602	-0.22221718	21.019298
485	1	1	1	1	-1.2055379	-0.039100095	-0.27581733	-0.21922253	21.00401
485.5	1	1	1	1	-1.1890115	-0.038564046	-0.27203323	-0.21621566	20.988607
486	1	1	1	1	-1.1724203	-0.038025884	-0.26823428	-0.21319694	20.973093
486.5	1	1	1	1	-1.1557662	-0.03748569	-0.26442097	-0.21016685	20.95747
487	1	1	1	1	-1.1390517	-0.036943536	-0.26059387	-0.20712576	20.94174
487.5	1	1	1	1	-1.122279	-0.036399493	-0.25675347	-0.20407411	20.925906
488	1	1	1	1	-1.1054506	-0.035853644	-0.25290031	-0.20101232	20.90997
488.5	1	1	1	1	-1.0885686	-0.035306055	-0.24903492	-0.19794079	20.893935
489	1	1	1	1	-1.0716352	-0.034756806	-0.24515782	-0.19485997	20.877802
489.5	1	1	1	1	-1.0546531	-0.034205966	-0.24126953	-0.19177022	20.861575
490	1	1	1	1	-1.0376241	-0.033653617	-0.23737057	-0.18867202	20.845256
490.5	1	1	1	1	-1.0205507	-0.033099822	-0.23346147	-0.18556574	20.828846
491	1	1	1	1	-1.0034352	-0.032544662	-0.22954275	-0.1824518	20.81235
491.5	1	1	1	1	-0.98627978	-0.03198821	-0.22561491	-0.17933062	20.795768
492	1	1	1	1	-0.96908677	-0.031430535	-0.22167848	-0.17620261	20.779103
492.5	1	1	1	1	-0.95185832	-0.030871716	-0.21773397	-0.17306817	20.762358
493	1	1	1	1	-0.93459682	-0.030311819	-0.2137819	-0.16992771	20.745535
493.5	1	1	1	1	-0.91730433	-0.029750924	-0.20982278	-0.16678165	20.728637
494	1	1	1	1	-0.89998324	-0.029189095	-0.20585712	-0.16363038	20.711666
494.5	1	1	1	1	-0.88263563	-0.028626412	-0.20188543	-0.16047432	20.694624
495	1	1	1	1	-0.86526385	-0.028062941	-0.19790821	-0.15731385	20.677514
495.5	1	1	1	1	-0.84786999	-0.027498757	-0.19392598	-0.15414941	20.660338
496	1	1	1	1	-0.8304564	-0.026933931	-0.18993923	-0.15098135	20.643098
496.5	1	1	1	1	-0.8130251	-0.026368533	-0.18594847	-0.14781011	20.625797
497	1	1	1	1	-0.79557838	-0.025802635	-0.18195419	-0.14463607	20.608438
497.5	1	1	1	1	-0.7781184	-0.025236306	-0.1779569	-0.14145963	20.591022
498	1	1	1	1	-0.76064731	-0.024669618	-0.17395709	-0.13828118	20.573551
498.5	1	1	1	1	-0.74316731	-0.024102639	-0.16995526	-0.13510112	20.55603
499	1	1	1	1	-0.7256805	-0.023535444	-0.16595189	-0.13191983	20.538459
499.5	1	1	1	1	-0.70818904	-0.022968094	-0.16194748	-0.12873772	20.520841
499.9	1	1	1	1	-0.69419394	-0.022514154	-0.15874354	-0.12619168	20.506714


==> graphics/data/bips_dt_sim_nofb.dat <==
0	1	1	1	1	0	0	0	0	0
0.5	1	1	1	1	27.386262	0.93315759	4.3006457	1.4659861	-0.29429787
1	1	1	1	1	15.39167	1.0761621	3.163798	4.3168166	-0.31878892
1.5	1	1	1	1	20.187291	-0.12470973	4.6603914	3.8520501	-0.69972919
2	1	1	1	1	15.966028	0.67211167	5.2252903	3.030709	-1.7456122
2.5	1	1	1	1	13.217861	0.53748149	4.931302	3.5198039	-2.8156576
3	1	1	1	1	16.067935	0.39420862	5.1182273	3.5317525	-3.5179918
3.5	1	1	1	1	18.619461	0.72975402	4.73498	3.058201	-3.7254873
4	1	1	1	1	18.332703	0.55008453	3.9506348	2.8926792	-3.4601311
4.5	1	1	1	1	17.807904	0.56230683	3.9417894	3.1596918	-2.8176853
5	1	1	1	1	17.960919	0.59989915	4.4136854	3.3875122	-1.9796214
5.5	1	1	1	1	18.125519	0.57742802	4.5470816	3.4632965	-1.1099532
6	1	1	1	1	18.449657	0.60250559	4.5012134	3.5326172	-0.27512051
6.5	1	1	1	1	19.13219	0.6268295	4.6452707	3.6463547	0.51154767
7	1	1	1	1	19.853346	0.64520132	4.816577	3.7421195	1.250701
7.5	1	1	1	1	20.5258	0.66800581	4.813153	3.7906525	1.9534424
8	1	1	1	1	21.193816	0.68910928	4.7455429	3.8237587	2.6225601
8.5	1	1	1	1	21.713915	0.70349896	4.7509023	3.8781054	3.238319
9	1	1	1	1	22.04526	0.71295184	4.8053885	3.9497678	3.7701728
9.5	1	1	1	1	22.322999	0.72258242	4.8444837	4.0081171	4.1915052
10	1	1	1	1	22.593626	0.73192826	4.8613596	4.0418031	4.4840967
10.5	1	1	1	1	22.79256	0.73794278	4.877274	4.0633471	4.639547
11	1	1	1	1	22.899543	0.74109965	4.8952385	4.0781382	4.6599192
11.5	1	1	1	1	22.940345	0.74254468	4.9002675	4.0780332	4.5550553
12	1	1	1	1	22.911462	0.74153734	4.8858257	4.0603601	4.338677
12.5	1	1	1	1	22.791795	0.73737177	4.8629129	4.0325484	4.0262197
13	1	1	1	1	22.584602	0.73053104	4.8423877	3.9999012	3.6342047
13.5	1	1	1	1	22.312329	0.72182431	4.8223131	3.9610754	3.1802242
14	1	1	1	1	21.993949	0.71172048	4.7972226	3.9147747	2.683165
14.5	1	1	1	1	21.641184	0.70050589	4.7684337	3.8634935	2.1631826
15	1	1	1	1	21.265643	0.68856401	4.7400129	3.8104878	1.6411469
15.5	1	1	1	1	20.881662	0.67638638	4.7123141	3.7572649	1.1377824
16	1	1	1	1	20.503498	0.66442096	4.6839765	3.7048013	0.67273815
16.5	1	1	1	1	20.142655	0.65300346	4.6560194	3.6550357	0.26368781
17	1	1	1	1	19.808945	0.64244428	4.6309485	3.6102558	-0.074392968
17.5	1	1	1	1	19.512584	0.63309383	4.6099872	3.5719364	-0.32965936
18	1	1	1	1	19.263479	0.6252739	4.5930077	3.5407819	-0.49360135
18.5	1	1	1	1	19.068979	0.6191987	4.5800535	3.5174036	-0.5611282
19	1	1	1	1	18.933375	0.61499069	4.5716583	3.5024273	-0.53056708
19.5	1	1	1	1	18.858856	0.61272152	4.5680782	3.4961125	-0.40357113
20	1	1	1	1	18.84579	0.61240372	4.5690162	3.4982342	-0.18494307
20.5	1	1	1	1	18.892244	0.61396863	4.5740583	3.5083079	0.1176217
21	1	1	1	1	18.993997	0.61727634	4.5829354	3.5257176	0.49388068
21.5	1	1	1	1	19.145146	0.62213955	4.5953135	3.5496266	0.93147934
22	1	1	1	1	19.338543	0.62833234	4.6106001	3.5789271	1.4164587
22.5	1	1	1	1	19.5659	0.63558967	4.6280537	3.6123403	1.9338069
23	1	1	1	1	19.817969	0.64361535	4.6469528	3.6485307	2.4680271
23.5	1	1	1	1	20.084952	0.65209786	4.6665994	3.6861368	3.0036981
24	1	1	1	1	20.356944	0.66072377	4.6862617	3.7237826	3.5260085
24.5	1	1	1	1	20.624261	0.66918644	4.7052048	3.7601307	4.0212465
25	1	1	1	1	20.877714	0.67719503	4.7227683	3.7939507	4.4772318
25.5	1	1	1	1	21.108927	0.68448524	4.7383926	3.8241582	4.8836773
26	1	1	1	1	21.310631	0.69082884	4.7516025	3.8498315	5.2324745
26.5	1	1	1	1	21.476883	0.69603972	4.7620096	3.8702343	5.5178929
27	1	1	1	1	21.603196	0.69997786	4.7693385	3.8848426	5.7366916
27.5	1	1	1	1	21.686633	0.70255251	4.7734411	3.8933582	5.8881388
28	1	1	1	1	21.72586	0.70372401	4.7742897	3.8957073	5.9739452
28.5	1	1	1	1	21.721139	0.70350326	4.771967	3.8920315	5.9981128
29	1	1	1	1	21.674253	0.70194918	4.7666632	3.8826774	5.9667116
29.5	1	1	1	1	21.588386	0.69916481	4.7586701	3.8681787	5.8875914
30	1	1	1	1	21.46796	0.69529234	4.7483656	3.8492296	5.7700429
30.5	1	1	1	1	21.318443	0.69050673	4.7361939	3.8266533	5.624422
31	1	1	1	1	21.146116	0.68500841	4.7226481	3.8013694	5.4617508
31.5	1	1	1	1	20.957825	0.67901521	4.7082529	3.7743585	5.2933109
32	1	1	1	1	20.760722	0.6727543	4.6935457	3.7466267	5.1302424
32.5	1	1	1	1	20.562007	0.66645392	4.6790561	3.7191687	4.983163
33	1	1	1	1	20.368674	0.66033547	4.6652876	3.692934	4.8618192
33.5	1	1	1	1	20.18728	0.65460601	4.6527021	3.6687959	4.7747808
34	1	1	1	1	20.023729	0.64945167	4.6417054	3.6475241	4.7291873
34.5	1	1	1	1	19.883096	0.64503196	4.6326347	3.6297614	4.7305534
35	1	1	1	1	19.769479	0.64147522	4.6257497	3.6160067	4.7826384
35.5	1	1	1	1	19.685897	0.63887536	4.6212261	3.6066025	4.8873807
36	1	1	1	1	19.634219	0.63728984	4.6191531	3.601729	5.0448986
36.5	1	1	1	1	19.615149	0.63673909	4.6195333	3.6014044	5.2535533
37	1	1	1	1	19.628239	0.63720709	4.6222858	3.6054894	5.5100713
37.5	1	1	1	1	19.671953	0.63864338	4.627252	3.6136985	5.8097183
38	1	1	1	1	19.743755	0.64096601	4.6342042	3.6256152	6.1465179
38.5	1	1	1	1	19.840236	0.6440656	4.6428559	3.6407112	6.5135039
39	1	1	1	1	19.957269	0.6478101	4.6528739	3.6583688	6.9029995
39.5	1	1	1	1	20.090172	0.65205028	4.6638917	3.677906	7.3069088
40	1	1	1	1	20.233894	0.65662548	4.6755231	3.698602	7.7170132
40.5	1	1	1	1	20.383205	0.66136961	4.6873767	3.719724	8.1252606
41	1	1	1	1	20.532881	0.66611714	4.6990696	3.7405529	8.524038
41.5	1	1	1	1	20.677888	0.67070879	4.71024	3.7604077	8.9064191
42	1	1	1	1	20.813545	0.6749968	4.7205592	3.7786675	9.266378
42.5	1	1	1	1	20.935679	0.67884968	4.7297417	3.7947914	9.5989652
43	1	1	1	1	21.040745	0.68215609	4.7375536	3.8083334	9.9004379
43.5	1	1	1	1	21.125928	0.68482798	4.7438184	3.8189549	10.168346
44	1	1	1	1	21.189215	0.68680279	4.7484216	3.8264323	10.401566
44.5	1	1	1	1	21.22943	0.68804464	4.7513115	3.8306603	10.600294
45	1	1	1	1	21.24625	0.68854458	4.7524994	3.8316515	10.765986
45.5	1	1	1	1	21.240178	0.68831992	4.7520566	3.829531	10.901264
46	1	1	1	1	21.212499	0.68741262	4.7501095	3.8245284	11.009778
46.5	1	1	1	1	21.165205	0.68588694	4.7468332	3.8169656	11.096041
47	1	1	1	1	21.1009	0.68382638	4.7424439	3.8072425	11.165245
47.5	1	1	1	1	21.022686	0.68133003	4.7371896	3.79582	11.22305
48	1	1	1	1	20.934037	0.67850862	4.7313403	3.7832015	11.275373
48.5	1	1	1	1	20.838665	0.67548019	4.725178	3.7699147	11.32817
49	1	1	1	1	20.740384	0.67236574	4.7189862	3.7564913	11.387235
49.5	1	1	1	1	20.64297	0.66928493	4.7130404	3.7434493	11.457996
50	1	1	1	1	20.550037	0.666352	4.7075983	3.7312751	11.545346
50.5	1	1	1	1	20.464912	0.66367196	4.702892	3.720408	11.653491
51	1	1	1	1	20.390534	0.66133735	4.6991207	3.7112266	11.785832
51.5	1	1	1	1	20.329365	0.65942545	4.696445	3.7040378	11.944873
52	1	1	1	1	20.283324	0.65799619	4.6949827	3.6990691	12.13217
52.5	1	1	1	1	20.253739	0.65709071	4.6948067	3.6964638	12.348311
53	1	1	1	1	20.241323	0.65673064	4.6959434	3.6962786	12.592933
53.5	1	1	1	1	20.246172	0.65691807	4.6983742	3.6984852	12.864767
54	1	1	1	1	20.267788	0.65763622	4.7020376	3.7029745	13.161719
54.5	1	1	1	1	20.305113	0.65885067	4.7068326	3.7095633	13.480969
55	1	1	1	1	20.356589	0.66051129	4.7126242	3.7180034	13.819102
55.5	1	1	1	1	20.420232	0.66255449	4.719249	3.7279925	14.172238
56	1	1	1	1	20.493716	0.66490596	4.7265219	3.7391869	14.536195
56.5	1	1	1	1	20.574463	0.66748366	4.7342435	3.7512149	14.906638
57	1	1	1	1	20.659746	0.67020089	4.7422074	3.7636905	15.279235
57.5	1	1	1	1	20.746787	0.67296952	4.7502077	3.7762277	15.649809
58	1	1	1	1	20.832857	0.67570311	4.7580459	3.7884534	16.014478
58.5	1	1	1	1	20.915364	0.67831977	4.765538	3.8000204	16.369773
59	1	1	1	1	20.991944	0.68074492	4.7725196	3.8106179	16.71275
59.5	1	1	1	1	21.06053	0.68291352	4.7788516	3.8199813	17.041065
60	1	1	1	1	21.119415	0.68477203	4.7844235	3.8278997	17.353038
60.5	1	1	1	1	21.167295	0.68627979	4.7891564	3.8342207	17.647683
61	1	1	1	1	21.203304	0.68741	4.7930049	3.8388541	17.924719
61.5	1	1	1	1	21.227021	0.68815007	4.7959565	3.8417723	18.18455
62	1	1	1	1	21.238474	0.6885016	4.7980319	3.8430092	18.42823
62.5	1	1	1	1	21.238119	0.68847972	4.7992822	3.8426566	18.657395
63	1	1	1	1	21.226811	0.68811211	4.7997864	3.8408587	18.874193
63.5	1	1	1	1	21.205754	0.68743758	4.7996475	3.8378054	19.081182
64	1	1	1	1	21.176453	0.68650425	4.7989882	3.833724	19.281231
64.5	1	1	1	1	21.140647	0.68536762	4.7979455	3.8288698	19.477409
65	1	1	1	1	21.100239	0.68408828	4.7966659	3.8235161	19.672867
65.5	1	1	1	1	21.057228	0.6827297	4.7952998	3.8179444	19.870729
66	1	1	1	1	21.013631	0.68135587	4.7939958	3.8124341	20.073984
66.5	1	1	1	1	20.971416	0.68002908	4.7928961	3.8072529	20.285385
67	1	1	1	1	20.932434	0.67880783	4.7921315	3.8026479	20.507365
67.5	1	1	1	1	20.898361	0.67774493	4.7918176	3.798838	20.741963
68	1	1	1	1	20.870645	0.67688589	4.7920509	3.7960071	20.990767
68.5	1	1	1	1	20.850462	0.67626761	4.7929064	3.7942994	21.254879
69	1	1	1	1	20.83869	0.6759174	4.794436	3.7938154	21.534889
69.5	1	1	1	1	20.835887	0.67585245	4.7966673	3.7946104	21.830878
70	1	1	1	1	20.842284	0.67607954	4.7996034	3.7966941	22.142432
70.5	1	1	1	1	20.857788	0.67659523	4.8032241	3.800032	22.468677
71	1	1	1	1	20.881999	0.67738636	4.8074872	3.8045484	22.808323
71.5	1	1	1	1	20.914236	0.67843085	4.812331	3.81013	23.159723
72	1	1	1	1	20.953567	0.67969882	4.8176768	3.8166321	23.52095
72.5	1	1	1	1	20.998855	0.68115389	4.8234324	3.8238839	23.889866
73	1	1	1	1	21.048804	0.68275469	4.8294962	3.8316961	24.264209
73.5	1	1	1	1	21.102008	0.68445651	4.8357605	3.8398677	24.641674
74	1	1	1	1	21.157005	0.68621292	4.8421156	3.8481934	25.019993
74.5	1	1	1	1	21.21233	0.6879775	4.8484539	3.8564714	25.397016
75	1	1	1	1	21.266565	0.68970538	4.8546735	3.8645094	25.770776
75.5	1	1	1	1	21.318389	0.69135482	4.8606812	3.8721318	26.139554
76	1	1	1	1	21.366616	0.69288847	4.8663958	3.8791845	26.501928
76.5	1	1	1	1	21.410235	0.69427453	4.8717501	3.8855399	26.85681
77	1	1	1	1	21.448435	0.69548765	4.8766933	3.8910997	27.203471
77.5	1	1	1	1	21.480628	0.69650957	4.8811912	3.8957982	27.541557
78	1	1	1	1	21.506462	0.69732945	4.8852278	3.8996024	27.87108
78.5	1	1	1	1	21.525821	0.69794402	4.8888043	3.9025125	28.192409
79	1	1	1	1	21.538824	0.69835739	4.8919391	3.9045604	28.506243
79.5	1	1	1	1	21.545807	0.69858064	4.8946661	3.9058075	28.813572
80	1	1	1	1	21.54731	0.69863113	4.897033	3.9063415	29.115636
80.5	1	1	1	1	21.544045	0.69853176	4.8990993	3.9062722	29.413866
81	1	1	1	1	21.536869	0.69830985	4.9009336	3.9057273	29.709834
81.5	1	1	1	1	21.526745	0.69799615	4.902611	3.9048468	30.005188
82	1	1	1	1	21.514707	0.69762354	4.9042104	3.9037778	30.301594
82.5	1	1	1	1	21.501823	0.69722587	4.9058111	3.9026695	30.600679
83	1	1	1	1	21.489152	0.69683675	4.9074907	3.9016675	30.903972
83.5	1	1	1	1	21.477712	0.69648837	4.9093219	3.9009091	31.212857
84	1	1	1	1	21.468445	0.69621044	4.9113706	3.9005189	31.528531
84.5	1	1	1	1	21.462185	0.69602928	4.9136935	3.9006047	31.851967
85	1	1	1	1	21.459639	0.69596698	4.9163369	3.9012548	32.18389
85.5	1	1	1	1	21.461357	0.69604085	4.9193349	3.9025351	32.524759
86	1	1	1	1	21.467731	0.69626297	4.9227093	3.9044882	32.874765
86.5	1	1	1	1	21.478977	0.69663995	4.9264687	3.9071326	33.233829
87	1	1	1	1	21.495141	0.69717294	4.9306094	3.9104626	33.601619
87.5	1	1	1	1	21.516098	0.69785777	4.9351151	3.91445	33.977568
88	1	1	1	1	21.541569	0.69868528	4.9399587	3.9190455	34.360902
88.5	1	1	1	1	21.57113	0.69964186	4.9451033	3.9241813	34.750678
89	1	1	1	1	21.604238	0.70071006	4.9505038	3.9297742	35.145817
89.5	1	1	1	1	21.640249	0.70186935	4.956109	3.935729	35.545153
90	1	1	1	1	21.678448	0.70309691	4.9618633	3.9419421	35.947471
90.5	1	1	1	1	21.718074	0.70436858	4.9677089	3.9483057	36.351553
91	1	1	1	1	21.758349	0.70565968	4.9735882	3.9547116	36.75622
91.5	1	1	1	1	21.798506	0.70694589	4.9794452	3.9610547	37.160372
92	1	1	1	1	21.837814	0.70820414	4.9852278	3.9672368	37.563023
92.5	1	1	1	1	21.875604	0.70941329	4.9908894	3.9731699	37.963327
93	1	1	1	1	21.911288	0.71055481	4.9963902	3.9787782	38.360608
93.5	1	1	1	1	21.944375	0.71161337	5.0016983	3.9840011	38.754373
94	1	1	1	1	21.97449	0.71257719	5.0067908	3.9887941	39.144323
94.5	1	1	1	1	22.001376	0.71343834	5.0116539	3.9931302	39.530356
95	1	1	1	1	22.024902	0.7141929	5.0162831	3.9969999	39.912564
95.5	1	1	1	1	22.045064	0.7148409	5.0206832	4.0004108	40.29122
96	1	1	1	1	22.061977	0.71538619	5.0248678	4.003387	40.666764
96.5	1	1	1	1	22.075868	0.71583618	5.028858	4.0059674	41.039782
97	1	1	1	1	22.087067	0.71620143	5.0326821	4.008204	41.410976
97.5	1	1	1	1	22.095986	0.71649515	5.036374	4.0101594	41.78114
98	1	1	1	1	22.103106	0.71673271	5.0399715	4.0119045	42.151125
98.5	1	1	1	1	22.108956	0.71693094	5.0435155	4.0135152	42.521812
99	1	1	1	1	22.114093	0.71710757	5.047048	4.0150704	42.894073
99.5	1	1	1	1	22.119083	0.71728051	5.0506107	4.0166483	43.26875
100	1	1	1	1	22.124479	0.71746728	5.0542436	4.0183244	43.646618
100.5	1	1	1	1	22.130804	0.71768439	5.0579838	4.0201686	44.028366
101	1	1	1	1	22.138531	0.71794681	5.0618639	4.0222429	44.414575
101.5	1	1	1	1	22.148074	0.71826751	5.0659117	4.0246001	44.805701
102	1	1	1	1	22.15977	0.71865707	5.0701487	4.0272815	45.202064
102.5	1	1	1	1	22.173873	0.71912342	5.07459	4.0303166	45.603842
103	1	1	1	1	22.19055	0.71967167	5.0792442	4.0337223	46.011069
103.5	1	1	1	1	22.209874	0.72030402	5.0841127	4.0375024	46.423643
104	1	1	1	1	22.231827	0.72101977	5.0891905	4.0416485	46.841327
104.5	1	1	1	1	22.256307	0.72181552	5.0944663	4.0461406	47.263771
105	1	1	1	1	22.283131	0.72268533	5.0999234	4.0509479	47.690519
105.5	1	1	1	1	22.312043	0.72362102	5.1055401	4.0560306	48.121038
106	1	1	1	1	22.342731	0.72461257	5.1112909	4.0613417	48.554731
106.5	1	1	1	1	22.374836	0.72564852	5.1171476	4.0668286	48.990965
107	1	1	1	1	22.407965	0.72671643	5.1230801	4.072435	49.429093
107.5	1	1	1	1	22.441712	0.72780331	5.1290576	4.0781036	49.868476
108	1	1	1	1	22.475664	0.72889613	5.1350499	4.0837777	50.308504
108.5	1	1	1	1	22.509423	0.72998227	5.1410282	4.089403	50.74862
109	1	1	1	1	22.542614	0.73104991	5.1469661	4.0949297	51.188332
109.5	1	1	1	1	22.574902	0.73208847	5.1528403	4.100314	51.627229
110	1	1	1	1	22.605998	0.73308885	5.1586317	4.1055192	52.064997
110.5	1	1	1	1	22.635668	0.73404375	5.1643255	4.1105171	52.501417
111	1	1	1	1	22.663741	0.73494785	5.1699116	4.1152882	52.936378
111.5	1	1	1	1	22.690112	0.73579789	5.1753848	4.1198222	53.36987
112	1	1	1	1	22.71474	0.73659273	5.1807451	4.1241183	53.801986
112.5	1	1	1	1	22.737653	0.73733331	5.1859971	4.1281844	54.23291
113	1	1	1	1	22.758938	0.73802252	5.1911498	4.132037	54.662909
113.5	1	1	1	1	22.77874	0.73866507	5.1962161	4.1356998	55.092321
114	1	1	1	1	22.797256	0.73926719	5.2012124	4.1392029	55.521541
114.5	1	1	1	1	22.814719	0.73983643	5.2061576	4.1425817	55.951004
115	1	1	1	1	22.831398	0.7403813	5.2110725	4.145875	56.381168
115.5	1	1	1	1	22.84758	0.74091097	5.2159792	4.1491238	56.812498
116	1	1	1	1	22.863563	0.74143489	5.2208997	4.15237	57.245449
116.5	1	1	1	1	22.879645	0.74196249	5.225856	4.1556543	57.680452
117	1	1	1	1	22.896112	0.74250283	5.2308684	4.1590156	58.117896
117.5	1	1	1	1	22.913231	0.74306431	5.2359557	4.1624891	58.558121
118	1	1	1	1	22.931238	0.74365441	5.2411339	4.1661054	59.001405
118.5	1	1	1	1	22.950334	0.74427943	5.2464163	4.16989	59.447956
119	1	1	1	1	22.97068	0.74494436	5.2518128	4.1738618	59.897908
119.5	1	1	1	1	22.992388	0.74565274	5.2573298	4.1780335	60.351322
120	1	1	1	1	23.015524	0.74640656	5.2629701	4.1824108	60.808182
120.5	1	1	1	1	23.040105	0.74720631	5.2687328	4.1869929	61.268398
121	1	1	1	1	23.066103	0.74805095	5.2746139	4.1917725	61.731819
121.5	1	1	1	1	23.093442	0.74893807	5.2806059	4.1967364	62.19823
122	1	1	1	1	23.122007	0.74986395	5.2866988	4.2018659	62.667371
122.5	1	1	1	1	23.15165	0.75082382	5.2928801	4.2071382	63.138942
123	1	1	1	1	23.182193	0.75181199	5.2991355	4.2125269	63.612615
123.5	1	1	1	1	23.213436	0.75282213	5.3054497	4.2180031	64.088051
124	1	1	1	1	23.245168	0.7538475	5.3118063	4.2235368	64.564906
124.5	1	1	1	1	23.277171	0.75488117	5.3181892	4.2290974	65.042847
125	1	1	1	1	23.309229	0.75591633	5.3245827	4.2346556	65.521562
125.5	1	1	1	1	23.341137	0.75694645	5.3309719	4.2401834	66.000769
126	1	1	1	1	23.372703	0.75796555	5.3373436	4.2456559	66.480226
126.5	1	1	1	1	23.403762	0.75896835	5.3436864	4.2510515	66.959736
127	1	1	1	1	23.434173	0.75995046	5.3499912	4.2563527	67.439156
127.5	1	1	1	1	23.463826	0.76090846	5.3562511	4.2615465	67.918393
128	1	1	1	1	23.492646	0.76184002	5.362462	4.2666249	68.397414
128.5	1	1	1	1	23.520594	0.76274392	5.3686224	4.2715845	68.876235
129	1	1	1	1	23.547663	0.76362005	5.3747333	4.2764272	69.354928
129.5	1	1	1	1	23.573883	0.76446938	5.3807983	4.2811591	69.83361
130	1	1	1	1	23.599314	0.76529387	5.386823	4.2857907	70.312439
130.5	1	1	1	1	23.624045	0.7660964	5.3928151	4.2903361	70.791608
131	1	1	1	1	23.648189	0.76688059	5.3987839	4.2948126	71.271335
131.5	1	1	1	1	23.67188	0.76765068	5.40474	4.2992399	71.751858
132	1	1	1	1	23.695265	0.76841135	5.4106945	4.303639	72.233419
132.5	1	1	1	1	23.718497	0.76916755	5.4166594	4.308032	72.716264
133	1	1	1	1	23.741737	0.76992427	5.4226461	4.3124407	73.200627
133.5	1	1	1	1	23.765138	0.77068646	5.4286661	4.3168865	73.686727
134	1	1	1	1	23.788849	0.77145875	5.4347296	4.321389	74.174758
134.5	1	1	1	1	23.813004	0.77224539	5.4408461	4.3259659	74.664886
135	1	1	1	1	23.837719	0.77305007	5.4470233	4.3306322	75.15724
135.5	1	1	1	1	23.863093	0.77387582	5.4532674	4.3353998	75.651913
136	1	1	1	1	23.889197	0.77472494	5.4595829	4.3402772	76.148957
136.5	1	1	1	1	23.916082	0.77559893	5.4659723	4.3452695	76.648387
137	1	1	1	1	23.943771	0.77649849	5.4724362	4.3503783	77.150174
137.5	1	1	1	1	23.97226	0.77742351	5.4789733	4.3556013	77.654257
138	1	1	1	1	24.001524	0.7783731	5.4855806	4.3609334	78.160538
138.5	1	1	1	1	24.031513	0.77934566	5.4922536	4.3663662	78.668892
139	1	1	1	1	24.062157	0.78033896	5.4989862	4.3718887	79.179171
139.5	1	1	1	1	24.093371	0.78135024	5.5057715	4.3774879	79.691208
140	1	1	1	1	24.125055	0.78237633	5.5126015	4.3831493	80.204825
140.5	1	1	1	1	24.1571	0.78341375	5.5194679	4.3888571	80.719841
141	1	1	1	1	24.189392	0.78445888	5.5263619	4.3945953	81.236075
141.5	1	1	1	1	24.221815	0.78550806	5.5332751	4.4003479	81.753354
142	1	1	1	1	24.254257	0.78655773	5.5401994	4.4060997	82.27152
142.5	1	1	1	1	24.286613	0.78760455	5.5471271	4.4118364	82.790431
143	1	1	1	1	24.318786	0.78864552	5.5540518	4.4175456	83.30997
143.5	1	1	1	1	24.350695	0.78967804	5.5609679	4.4232168	83.830043
144	1	1	1	1	24.382272	0.7907	5.567871	4.4288419	84.350588
144.5	1	1	1	1	24.413467	0.79170986	5.5747582	4.434415	84.871568
145	1	1	1	1	24.444249	0.79270663	5.5816279	4.439933	85.392977
145.5	1	1	1	1	24.474605	0.79368993	5.5884799	4.4453955	85.914837
146	1	1	1	1	24.50454	0.79465997	5.5953153	4.4508043	86.437197
146.5	1	1	1	1	24.534077	0.7956175	5.6021365	4.4561638	86.960127
147	1	1	1	1	24.563254	0.79656377	5.608947	4.4614804	87.483721
147.5	1	1	1	1	24.592126	0.79750049	5.6157512	4.4667625	88.008087
148	1	1	1	1	24.620756	0.79842975	5.6225544	4.4720196	88.533343
148.5	1	1	1	1	24.64922	0.79935389	5.6293624	4.4772627	89.059619
149	1	1	1	1	24.677596	0.80027546	5.6361811	4.482503	89.587042
149.5	1	1	1	1	24.705968	0.8011971	5.6430169	4.4877524	90.115741
150	1	1	1	1	24.73442	0.80212145	5.6498759	4.4930223	90.645836
150.5	1	1	1	1	24.763031	0.80305107	5.6567637	4.4983235	91.177436
151	1	1	1	1	24.791878	0.80398833	5.6636857	4.5036661	91.710639
151.5	1	1	1	1	24.821026	0.80493533	5.6706464	4.5090588	92.245522
152	1	1	1	1	24.850535	0.8058939	5.6776496	4.5145087	92.782146
152.5	1	1	1	1	24.880449	0.80686545	5.6846982	4.5200215	93.320549
153	1	1	1	1	24.910801	0.80785101	5.691794	4.5256008	93.860751
153.5	1	1	1	1	24.941611	0.80885119	5.6989378	4.5312485	94.402748
154	1	1	1	1	24.972886	0.80986617	5.7061296	4.5369643	94.946516
154.5	1	1	1	1	25.004618	0.81089569	5.7133683	4.5427466	95.492015
155	1	1	1	1	25.036788	0.81193911	5.7206518	4.5485916	96.039185
155.5	1	1	1	1	25.069364	0.81299543	5.7279774	4.5544944	96.587954
156	1	1	1	1	25.102306	0.81406333	5.7353416	4.5604486	97.138238
156.5	1	1	1	1	25.135563	0.81514124	5.7427405	4.566447	97.689947
157	1	1	1	1	25.169082	0.81622741	5.7501698	4.5724814	98.242984
157.5	1	1	1	1	25.202803	0.81731994	5.7576248	4.5785434	98.797252
158	1	1	1	1	25.236665	0.81841691	5.7651011	4.5846246	99.352659
158.5	1	1	1	1	25.270607	0.81951639	5.7725942	4.5907165	99.909113
159	1	1	1	1	25.304571	0.82061654	5.7800999	4.5968113	100.46654
159.5	1	1	1	1	25.338504	0.82171566	5.7876145	4.602902	101.02486
160	1	1	1	1	25.372357	0.82281226	5.7951345	4.6089823	101.58402
160.5	1	1	1	1	25.406091	0.82390507	5.8026575	4.6150473	102.14399
161	1	1	1	1	25.439673	0.82499311	5.8101814	4.621093	102.70472
161.5	1	1	1	1	25.473083	0.82607568	5.817705	4.6271172	103.26622
162	1	1	1	1	25.506307	0.82715241	5.8252277	4.6331187	103.82848
162.5	1	1	1	1	25.539342	0.82822324	5.8327497	4.6390979	104.39152
163	1	1	1	1	25.572197	0.8292884	5.840272	4.6450564	104.95538
163.5	1	1	1	1	25.604886	0.83034842	5.847796	4.650997	105.52009
164	1	1	1	1	25.637435	0.83140407	5.8553239	4.6569235	106.08571
164.5	1	1	1	1	25.669873	0.83245634	5.8628581	4.6628406	106.65229
165	1	1	1	1	25.702238	0.83350641	5.8704017	4.6687538	107.21991
165.5	1	1	1	1	25.73457	0.83455557	5.8779576	4.6746691	107.78864
166	1	1	1	1	25.766913	0.83560519	5.8855292	4.6805923	108.35853
166.5	1	1	1	1	25.799311	0.83665669	5.8931198	4.6865299	108.92966
167	1	1	1	1	25.831807	0.83771144	5.9007324	4.6924876	109.50208
167.5	1	1	1	1	25.864443	0.83877074	5.9083701	4.6984711	110.07586
168	1	1	1	1	25.897257	0.83983581	5.9160354	4.7044853	110.65104
168.5	1	1	1	1	25.930282	0.84090769	5.9237306	4.7105346	111.22765
169	1	1	1	1	25.963545	0.84198723	5.9314574	4.7166223	111.80573
169.5	1	1	1	1	25.997069	0.84307512	5.9392172	4.7227509	112.38528
170	1	1	1	1	26.030867	0.84417179	5.9470106	4.728922	112.96632
170.5	1	1	1	1	26.064947	0.84527746	5.9548379	4.735136	113.54884
171	1	1	1	1	26.099309	0.84639211	5.9626987	4.7413925	114.13281
171.5	1	1	1	1	26.133945	0.84751552	5.9705923	4.74769	114.71822
172	1	1	1	1	26.168843	0.84864726	5.9785174	4.7540263	115.30503
172.5	1	1	1	1	26.203983	0.84978672	5.9864724	4.7603984	115.8932
173	1	1	1	1	26.239342	0.85093314	5.9944552	4.7668027	116.48268
173.5	1	1	1	1	26.274892	0.85208564	6.0024638	4.773235	117.07342
174	1	1	1	1	26.310604	0.85324325	6.0104957	4.7796912	117.66537
174.5	1	1	1	1	26.346444	0.85440495	6.0185485	4.7861665	118.25848
175	1	1	1	1	26.382381	0.85556973	6.0266198	4.7926567	118.85271
175.5	1	1	1	1	26.418382	0.85673657	6.0347074	4.7991572	119.448
176	1	1	1	1	26.454419	0.85790454	6.042809	4.8056642	120.04432
176.5	1	1	1	1	26.490464	0.85907277	6.0509227	4.812174	120.64163
177	1	1	1	1	26.526493	0.86024053	6.0590471	4.8186837	121.2399
177.5	1	1	1	1	26.562487	0.86140722	6.0671808	4.8251909	121.83912
178	1	1	1	1	26.598431	0.86257237	6.0753229	4.8316938	122.43928
178.5	1	1	1	1	26.634317	0.8637357	6.083473	4.8381916	123.04037
179	1	1	1	1	26.67014	0.86489709	6.0916309	4.8446841	123.6424
179.5	1	1	1	1	26.7059	0.86605656	6.0997969	4.8511715	124.24539
180	1	1	1	1	26.741604	0.86721431	6.1079716	4.8576552	124.84934
180.5	1	1	1	1	26.777262	0.86837069	6.1161561	4.8641369	125.45429
181	1	1	1	1	26.812888	0.86952616	6.1243514	4.8706187	126.06026
181.5	1	1	1	1	26.848501	0.87068127	6.132559	4.8771035	126.6673
182	1	1	1	1	26.884121	0.8718367	6.1407805	4.8835941	127.27543
182.5	1	1	1	1	26.91977	0.87299314	6.1490176	4.8900938	127.88469
183	1	1	1	1	26.955471	0.87415134	6.1572721	4.8966057	128.49512
183.5	1	1	1	1	26.991247	0.87531202	6.1655455	4.9031332	129.10675
184	1	1	1	1	27.027122	0.87647591	6.1738397	4.9096794	129.71961
184.5	1	1	1	1	27.063116	0.87764368	6.1821559	4.9162469	130.33373
185	1	1	1	1	27.099249	0.87881593	6.1904956	4.9228383	130.94914
185.5	1	1	1	1	27.135536	0.87999317	6.1988597	4.9294556	131.56584
186	1	1	1	1	27.171992	0.88117581	6.2072492	4.9361005	132.18385
186.5	1	1	1	1	27.208624	0.88236414	6.2156646	4.9427741	132.80319
187	1	1	1	1	27.24544	0.88355836	6.224106	4.9494768	133.42384
187.5	1	1	1	1	27.282442	0.88475852	6.2325736	4.9562087	134.0458
188	1	1	1	1	27.319627	0.88596457	6.241067	4.9629694	134.66906
188.5	1	1	1	1	27.356991	0.88717632	6.2495857	4.9697578	135.29361
189	1	1	1	1	27.394526	0.88839351	6.2581289	4.9765726	135.91942
189.5	1	1	1	1	27.432219	0.88961579	6.2666956	4.983412	136.54647
190	1	1	1	1	27.470057	0.89084271	6.2752848	4.9902741	137.17474
190.5	1	1	1	1	27.508026	0.89207378	6.2838953	4.9971565	137.8042
191	1	1	1	1	27.546108	0.89330848	6.2925257	5.004057	138.43482
191.5	1	1	1	1	27.584287	0.89454628	6.3011749	5.0109731	139.06658
192	1	1	1	1	27.622545	0.89578662	6.3098414	5.0179025	139.69945
192.5	1	1	1	1	27.660866	0.89702899	6.3185243	5.0248429	140.33341
193	1	1	1	1	27.699235	0.8982729	6.3272223	5.0317924	140.96845
193.5	1	1	1	1	27.737638	0.89951794	6.3359345	5.0387492	141.60453
194	1	1	1	1	27.776063	0.90076374	6.3446602	5.0457118	142.24166
194.5	1	1	1	1	27.814503	0.90201001	6.3533988	5.0526791	142.87982
195	1	1	1	1	27.852949	0.90325656	6.3621499	5.0596504	143.51901
195.5	1	1	1	1	27.891399	0.90450326	6.3709133	5.0666254	144.15923
196	1	1	1	1	27.92985	0.90575009	6.3796891	5.0736042	144.80049
196.5	1	1	1	1	27.968306	0.90699711	6.3884775	5.080587	145.44279
197	1	1	1	1	28.006771	0.90824445	6.3972789	5.0875747	146.08615
197.5	1	1	1	1	28.045249	0.90949233	6.4060939	5.0945684	146.73058
198	1	1	1	1	28.083751	0.91074101	6.4149231	5.1015693	147.3761
198.5	1	1	1	1	28.122287	0.91199083	6.4237674	5.1085789	148.02273
199	1	1	1	1	28.160867	0.91324213	6.4326276	5.1155988	148.67048
199.5	1	1	1	1	28.199503	0.9144953	6.4415047	5.1226309	149.31938
200	1	1	1	1	28.238209	0.91575074	6.4503995	5.1296767	149.96944
200.5	1	1	1	1	28.276995	0.91700883	6.459313	5.136738	150.62069
201	1	1	1	1	28.315875	0.91826993	6.4682459	5.1438163	151.27313
201.5	1	1	1	1	28.354858	0.9195344	6.477199	5.150913	151.92678
202	1	1	1	1	28.393954	0.92080253	6.486173	5.1580294	152.58166
202.5	1	1	1	1	28.433172	0.92207456	6.4951683	5.1651664	153.23777
203	1	1	1	1	28.472516	0.92335069	6.5041853	5.1723249	153.89512
203.5	1	1	1	1	28.511992	0.92463104	6.5132242	5.1795051	154.5537
204	1	1	1	1	28.551602	0.92591569	6.5222852	5.1867073	155.21352
204.5	1	1	1	1	28.591345	0.92720464	6.5313681	5.1939314	155.87457
205	1	1	1	1	28.63122	0.92849783	6.5404728	5.201177	156.53685
205.5	1	1	1	1	28.671224	0.92979514	6.5495988	5.2084434	157.20035
206	1	1	1	1	28.711351	0.93109641	6.5587457	5.21573	157.86506
206.5	1	1	1	1	28.751595	0.93240143	6.567913	5.2230356	158.53096
207	1	1	1	1	28.791948	0.93370996	6.5771002	5.2303592	159.19803
207.5	1	1	1	1	28.832401	0.93502172	6.5863064	5.2376995	159.86628
208	1	1	1	1	28.872947	0.93633644	6.5955311	5.2450553	160.53568
208.5	1	1	1	1	28.913576	0.93765382	6.6047735	5.2524253	161.20622
209	1	1	1	1	28.954278	0.93897359	6.6140331	5.2598082	161.87788
209.5	1	1	1	1	28.995046	0.94029547	6.6233091	5.2672031	162.55067
210	1	1	1	1	29.035871	0.94161923	6.6326012	5.2746088	163.22456
210.5	1	1	1	1	29.076748	0.94294466	6.6419088	5.2820245	163.89955
211	1	1	1	1	29.11767	0.94427157	6.6512315	5.2894495	164.57563
211.5	1	1	1	1	29.158633	0.94559985	6.6605691	5.2968833	165.25281
212	1	1	1	1	29.199635	0.9469294	6.6699215	5.3043257	165.93108
212.5	1	1	1	1	29.240674	0.94826018	6.6792886	5.3117764	166.61044
213	1	1	1	1	29.28175	0.9495922	6.6886705	5.3192358	167.2909
213.5	1	1	1	1	29.322866	0.95092551	6.6980673	5.326704	167.97247
214	1	1	1	1	29.364022	0.9522602	6.7074793	5.3341815	168.65514
214.5	1	1	1	1	29.405225	0.9535964	6.7169069	5.341669	169.33894
215	1	1	1	1	29.446477	0.95493426	6.7263504	5.3491671	170.02386
215.5	1	1	1	1	29.487786	0.95627397	6.7358102	5.3566768	170.70993
216	1	1	1	1	29.529157	0.95761572	6.7452869	5.3641989	171.39714
216.5	1	1	1	1	29.570598	0.95895972	6.7547809	5.3717343	172.08552
217	1	1	1	1	29.612113	0.96030617	6.7642928	5.3792839	172.77507
217.5	1	1	1	1	29.65371	0.96165528	6.7738229	5.3868486	173.46579
218	1	1	1	1	29.695395	0.96300724	6.7833717	5.3944292	174.15771
218.5	1	1	1	1	29.737173	0.96436222	6.7929396	5.4020264	174.85083
219	1	1	1	1	29.779049	0.96572036	6.8025268	5.4096408	175.54514
219.5	1	1	1	1	29.821026	0.96708178	6.8121336	5.4172728	176.24066
220	1	1	1	1	29.863108	0.96844657	6.8217603	5.4249228	176.93739
220.5	1	1	1	1	29.905296	0.96981479	6.8314067	5.432591	177.63533
221	1	1	1	1	29.947591	0.97118645	6.8410731	5.4402773	178.33448
221.5	1	1	1	1	29.989992	0.97256155	6.8507592	5.4479816	179.03483
222	1	1	1	1	30.032498	0.97394003	6.860465	5.4557038	179.73639
222.5	1	1	1	1	30.075108	0.97532183	6.8701903	5.4634434	180.43914
223	1	1	1	1	30.117817	0.97670685	6.8799347	5.4711999	181.14309
223.5	1	1	1	1	30.160623	0.97809497	6.8896981	5.4789728	181.84822
224	1	1	1	1	30.20352	0.97948605	6.89948	5.4867615	182.55453
224.5	1	1	1	1	30.246505	0.98087994	6.9092801	5.4945653	183.26201
225	1	1	1	1	30.289572	0.98227651	6.919098	5.5023835	183.97065
225.5	1	1	1	1	30.332717	0.98367559	6.9289335	5.5102156	184.68046
226	1	1	1	1	30.375936	0.98507704	6.9387861	5.5180608	185.39142
226.5	1	1	1	1	30.419223	0.98648072	6.9486556	5.5259186	186.10352
227	1	1	1	1	30.462576	0.98788652	6.9585417	5.5337886	186.81677
227.5	1	1	1	1	30.50599	0.98929433	6.9684442	5.5416702	187.53116
228	1	1	1	1	30.549463	0.99070407	6.978363	5.5495632	188.2467
228.5	1	1	1	1	30.592994	0.99211568	6.9882978	5.5574673	188.96337
229	1	1	1	1	30.636581	0.99352913	6.9982488	5.5653826	189.68118
229.5	1	1	1	1	30.680224	0.99494441	7.0082158	5.5733089	190.40013
230	1	1	1	1	30.723923	0.99636153	7.0181989	5.5812464	191.12023
230.5	1	1	1	1	30.76768	0.99778052	7.0281984	5.5891952	191.84148
231	1	1	1	1	30.811496	0.99920146	7.0382142	5.5971558	192.56388
231.5	1	1	1	1	30.855374	1.0006244	7.0482467	5.6051284	193.28745
232	1	1	1	1	30.899316	1.0020495	7.058296	5.6131134	194.01217
232.5	1	1	1	1	30.943325	1.0034767	7.0683624	5.6211114	194.73807
233	1	1	1	1	30.987405	1.0049063	7.0784461	5.6291227	195.46515
233.5	1	1	1	1	31.03156	1.0063383	7.0885475	5.637148	196.19341
234	1	1	1	1	31.075793	1.0077728	7.0986667	5.6451876	196.92286
234.5	1	1	1	1	31.120107	1.0092099	7.108804	5.653242	197.65351
235	1	1	1	1	31.164505	1.0106498	7.1189596	5.6613116	198.38535
235.5	1	1	1	1	31.20899	1.0120925	7.1291338	5.6693968	199.1184
236	1	1	1	1	31.253565	1.0135381	7.1393266	5.6774979	199.85266
236.5	1	1	1	1	31.29823	1.0149866	7.1495382	5.685615	200.58812
237	1	1	1	1	31.342988	1.0164382	7.1597687	5.6937483	201.3248
237.5	1	1	1	1	31.387839	1.0178927	7.170018	5.7018979	202.06269
238	1	1	1	1	31.432783	1.0193502	7.1802862	5.7100637	202.80178
238.5	1	1	1	1	31.47782	1.0208108	7.1905732	5.7182457	203.54209
239	1	1	1	1	31.522948	1.0222743	7.200879	5.7264437	204.28361
239.5	1	1	1	1	31.568168	1.0237407	7.2112034	5.7346575	205.02633
240	1	1	1	1	31.613476	1.02521	7.2215462	5.7428868	205.77025
240.5	1	1	1	1	31.65887	1.0266821	7.2319074	5.7511314	206.51538
241	1	1	1	1	31.704349	1.0281569	7.2422868	5.7593907	207.2617
241.5	1	1	1	1	31.74991	1.0296344	7.252684	5.7676647	208.00922
242	1	1	1	1	31.795551	1.0311145	7.2630991	5.7759528	208.75793
242.5	1	1	1	1	31.841268	1.032597	7.2735318	5.7842547	209.50783
243	1	1	1	1	31.88706	1.0340819	7.2839819	5.7925702	210.25892
243.5	1	1	1	1	31.932924	1.0355693	7.2944493	5.8008989	211.01119
244	1	1	1	1	31.978859	1.0370588	7.3049339	5.8092407	211.76465
244.5	1	1	1	1	32.024863	1.0385507	7.3154356	5.8175953	212.51928
245	1	1	1	1	32.070935	1.0400447	7.3259543	5.8259625	213.27511
245.5	1	1	1	1	32.117074	1.041541	7.3364899	5.8343424	214.03211
246	1	1	1	1	32.163279	1.0430394	7.3470425	5.8427349	214.7903
246.5	1	1	1	1	32.209552	1.0445399	7.3576122	5.8511399	215.54968
247	1	1	1	1	32.255891	1.0460427	7.3681988	5.8595577	216.31025
247.5	1	1	1	1	32.302299	1.0475476	7.3788026	5.8679883	217.07201
248	1	1	1	1	32.348775	1.0490549	7.3894236	5.8764319	217.83497
248.5	1	1	1	1	32.395322	1.0505644	7.400062	5.8848888	218.59913
249	1	1	1	1	32.441941	1.0520762	7.4107178	5.8933591	219.36449
249.5	1	1	1	1	32.488634	1.0535905	7.4213913	5.9018431	220.13105
250	1	1	1	1	32.535402	1.0551072	7.4320825	5.9103411	220.89883
250.5	1	1	1	1	32.582248	1.0566264	7.4427916	5.9188534	221.66783
251	1	1	1	1	32.629173	1.0581482	7.4535188	5.9273801	222.43804
251.5	1	1	1	1	32.676179	1.0596726	7.4642641	5.9359216	223.20948
252	1	1	1	1	32.723268	1.0611997	7.4750278	5.944478	223.98214
252.5	1	1	1	1	32.770442	1.0627296	7.4858098	5.9530495	224.75603
253	1	1	1	1	32.8177	1.0642622	7.4966103	5.9616363	225.53115
253.5	1	1	1	1	32.865044	1.0657976	7.5074293	5.9702384	226.3075
254	1	1	1	1	32.912475	1.0673357	7.5182669	5.9788559	227.08508
254.5	1	1	1	1	32.959993	1.0688767	7.529123	5.9874889	227.8639
255	1	1	1	1	33.007597	1.0704206	7.5399977	5.9961373	228.64395
255.5	1	1	1	1	33.055289	1.0719672	7.550891	6.0048011	229.42523
256	1	1	1	1	33.103066	1.0735165	7.5618027	6.0134801	230.20775
256.5	1	1	1	1	33.150928	1.0750687	7.5727329	6.0221742	230.9915
257	1	1	1	1	33.198875	1.0766236	7.5836814	6.0308834	231.77648
257.5	1	1	1	1	33.246905	1.0781811	7.5946483	6.0396073	232.5627
258	1	1	1	1	33.295016	1.0797413	7.6056333	6.048346	233.35014
258.5	1	1	1	1	33.343209	1.0813042	7.6166364	6.0570991	234.13881
259	1	1	1	1	33.39148	1.0828696	7.6276576	6.0658665	234.92872
259.5	1	1	1	1	33.43983	1.0844375	7.6386966	6.0746481	235.71985
260	1	1	1	1	33.488256	1.0860079	7.6497536	6.0834436	236.51221
260.5	1	1	1	1	33.536758	1.0875808	7.6608283	6.092253	237.30579
261	1	1	1	1	33.585336	1.0891561	7.6719208	6.1010762	238.10061
261.5	1	1	1	1	33.633987	1.0907338	7.683031	6.109913	238.89665
262	1	1	1	1	33.682713	1.0923139	7.6941589	6.1187634	239.69392
262.5	1	1	1	1	33.731512	1.0938965	7.7053045	6.1276274	240.49243
263	1	1	1	1	33.780384	1.0954813	7.7164677	6.136505	241.29216
263.5	1	1	1	1	33.82933	1.0970686	7.7276487	6.1453962	242.09313
264	1	1	1	1	33.87835	1.0986583	7.7388475	6.1543011	242.89534
264.5	1	1	1	1	33.927444	1.1002504	7.7500641	6.1632198	243.69878
265	1	1	1	1	33.976613	1.101845	7.7612986	6.1721524	244.50347
265.5	1	1	1	1	34.025859	1.103442	7.772551	6.181099	245.30939
266	1	1	1	1	34.075181	1.1050415	7.7838215	6.1900598	246.11657
266.5	1	1	1	1	34.124581	1.1066435	7.7951102	6.1990349	246.925
267	1	1	1	1	34.17406	1.1082481	7.806417	6.2080244	247.73467
267.5	1	1	1	1	34.223619	1.1098553	7.8177422	6.2170285	248.5456
268	1	1	1	1	34.273259	1.1114651	7.8290857	6.2260473	249.35779
268.5	1	1	1	1	34.322981	1.1130776	7.8404477	6.235081	250.17124
269	1	1	1	1	34.372786	1.1146928	7.8518282	6.2441296	250.98596
269.5	1	1	1	1	34.422674	1.1163106	7.8632273	6.2531933	251.80193
270	1	1	1	1	34.472646	1.1179312	7.874645	6.2622721	252.61917
270.5	1	1	1	1	34.522702	1.1195545	7.8860814	6.2713661	253.43768
271	1	1	1	1	34.572843	1.1211806	7.8975364	6.2804753	254.25746
271.5	1	1	1	1	34.623069	1.1228094	7.9090102	6.2895997	255.07851
272	1	1	1	1	34.67338	1.124441	7.9205026	6.2987393	255.90083
272.5	1	1	1	1	34.723775	1.1260753	7.9320137	6.3078941	256.72442
273	1	1	1	1	34.774254	1.1277123	7.9435435	6.317064	257.54928
273.5	1	1	1	1	34.824818	1.129352	7.955092	6.326249	258.37542
274	1	1	1	1	34.875464	1.1309945	7.966659	6.335449	259.20282
274.5	1	1	1	1	34.926193	1.1326396	7.9782446	6.3446638	260.03151
275	1	1	1	1	34.977005	1.1342873	7.9898487	6.3538935	260.86146
275.5	1	1	1	1	35.027898	1.1359378	8.0014714	6.3631379	261.69269
276	1	1	1	1	35.078872	1.1375908	8.0131125	6.3723969	262.52519
276.5	1	1	1	1	35.129926	1.1392464	8.024772	6.3816705	263.35896
277	1	1	1	1	35.181059	1.1409047	8.0364499	6.3909586	264.19402
277.5	1	1	1	1	35.232272	1.1425655	8.0481462	6.4002611	265.03034
278	1	1	1	1	35.283564	1.1442288	8.0598609	6.4095781	265.86795
278.5	1	1	1	1	35.334934	1.1458947	8.071594	6.4189094	266.70683
279	1	1	1	1	35.386383	1.1475632	8.0833454	6.428255	267.54699
279.5	1	1	1	1	35.43791	1.1492341	8.0951151	6.4376151	268.38844
280	1	1	1	1	35.489515	1.1509077	8.1069033	6.4469895	269.23116
280.5	1	1	1	1	35.541199	1.1525838	8.1187099	6.4563783	270.07517
281	1	1	1	1	35.592962	1.1542624	8.130535	6.4657815	270.92047
281.5	1	1	1	1	35.644804	1.1559436	8.1423786	6.4751993	271.76706
282	1	1	1	1	35.696725	1.1576274	8.1542407	6.4846317	272.61493
282.5	1	1	1	1	35.748727	1.1593138	8.1661214	6.4940788	273.4641
283	1	1	1	1	35.80081	1.1610028	8.1780208	6.5035406	274.31457
283.5	1	1	1	1	35.852973	1.1626945	8.1899389	6.5130172	275.16633
284	1	1	1	1	35.905219	1.1643888	8.2018757	6.5225087	276.0194
284.5	1	1	1	1	35.957547	1.1660858	8.2138314	6.5320153	276.87376
285	1	1	1	1	36.009958	1.1677854	8.2258059	6.5415369	277.72943
285.5	1	1	1	1	36.062453	1.1694878	8.2377994	6.5510737	278.58641
286	1	1	1	1	36.115031	1.1711929	8.2498118	6.5606257	279.44469
286.5	1	1	1	1	36.167694	1.1729008	8.2618432	6.570193	280.30429
287	1	1	1	1	36.220442	1.1746114	8.2738937	6.5797755	281.1652
287.5	1	1	1	1	36.273274	1.1763247	8.2859632	6.5893734	282.02742
288	1	1	1	1	36.326192	1.1780408	8.2980517	6.5989867	282.89096
288.5	1	1	1	1	36.379195	1.1797597	8.3101594	6.6086153	283.75581
289	1	1	1	1	36.432283	1.1814813	8.3222862	6.6182593	284.62198
289.5	1	1	1	1	36.485456	1.1832057	8.3344321	6.6279187	285.48947
290	1	1	1	1	36.538713	1.1849328	8.3465971	6.6375934	286.35828
290.5	1	1	1	1	36.592056	1.1866626	8.3587811	6.6472833	287.22841
291	1	1	1	1	36.645483	1.1883953	8.3709843	6.6569886	288.09986
291.5	1	1	1	1	36.698994	1.1901306	8.3832066	6.666709	288.97264
292	1	1	1	1	36.752589	1.1918686	8.3954479	6.6764447	289.84674
292.5	1	1	1	1	36.806268	1.1936094	8.4077083	6.6861955	290.72216
293	1	1	1	1	36.86003	1.1953529	8.4199877	6.6959615	291.59891
293.5	1	1	1	1	36.913875	1.197099	8.4322862	6.7057425	292.47699
294	1	1	1	1	36.967803	1.1988479	8.4446038	6.7155386	293.3564
294.5	1	1	1	1	37.021814	1.2005994	8.4569404	6.7253498	294.23714
295	1	1	1	1	37.075907	1.2023536	8.469296	6.735176	295.11921
295.5	1	1	1	1	37.130082	1.2041105	8.4816708	6.7450172	296.00261
296	1	1	1	1	37.18434	1.2058701	8.4940646	6.7548735	296.88734
296.5	1	1	1	1	37.238681	1.2076323	8.5064775	6.7647448	297.77342
297	1	1	1	1	37.293104	1.2093972	8.5189095	6.7746312	298.66083
297.5	1	1	1	1	37.34761	1.2111648	8.5313607	6.7845327	299.54958
298	1	1	1	1	37.402199	1.2129351	8.5438311	6.7944494	300.43967
298.5	1	1	1	1	37.456871	1.2147081	8.5563207	6.8043812	301.33111
299	1	1	1	1	37.511627	1.2164838	8.5688296	6.8143283	302.22389
299.5	1	1	1	1	37.566466	1.2182622	8.5813577	6.8242907	303.11802
300	1	1	1	1	37.62139	1.2200434	8.5939052	6.8342684	304.0135
300.5	1	1	1	1	37.676398	1.2218273	8.6064721	6.8442615	304.91033
301	1	1	1	1	37.731492	1.2236139	8.6190584	6.8542701	305.80852
301.5	1	1	1	1	37.78667	1.2254034	8.6316642	6.8642942	306.70807
302	1	1	1	1	37.841935	1.2271955	8.6442894	6.8743338	307.60897
302.5	1	1	1	1	37.897285	1.2289905	8.6569342	6.884389	308.51123
303	1	1	1	1	37.952721	1.2307883	8.6695985	6.8944599	309.41486
303.5	1	1	1	1	38.008244	1.2325889	8.6822825	6.9045464	310.31985
304	1	1	1	1	38.063854	1.2343923	8.6949861	6.9146487	311.22621
304.5	1	1	1	1	38.11955	1.2361985	8.7077093	6.9247666	312.13393
305	1	1	1	1	38.175333	1.2380075	8.7204522	6.9349003	313.04302
305.5	1	1	1	1	38.231204	1.2398194	8.7332147	6.9450498	313.95349
306	1	1	1	1	38.287161	1.2416341	8.745997	6.955215	314.86532
306.5	1	1	1	1	38.343205	1.2434515	8.758799	6.9653959	315.77854
307	1	1	1	1	38.399337	1.2452719	8.7716207	6.9755926	316.69312
307.5	1	1	1	1	38.455555	1.247095	8.7844622	6.9858051	317.60909
308	1	1	1	1	38.51186	1.2489209	8.7973234	6.9960333	318.52643
308.5	1	1	1	1	38.568252	1.2507497	8.8102043	7.0062772	319.44515
309	1	1	1	1	38.624731	1.2525813	8.823105	7.0165369	320.36525
309.5	1	1	1	1	38.681296	1.2544156	8.8360255	7.0268122	321.28674
310	1	1	1	1	38.737947	1.2562528	8.8489657	7.0371033	322.20961
310.5	1	1	1	1	38.794685	1.2580928	8.8619258	7.04741	323.13387
311	1	1	1	1	38.851509	1.2599356	8.8749056	7.0577325	324.05951
311.5	1	1	1	1	38.90842	1.2617811	8.8879052	7.0680706	324.98655
312	1	1	1	1	38.965417	1.2636295	8.9009247	7.0784245	325.91497
312.5	1	1	1	1	39.0225	1.2654807	8.913964	7.088794	326.84479
313	1	1	1	1	39.079669	1.2673347	8.9270232	7.0991793	327.776
313.5	1	1	1	1	39.136925	1.2691915	8.9401022	7.1095804	328.70861
314	1	1	1	1	39.194268	1.271051	8.9532012	7.1199972	329.64262
314.5	1	1	1	1	39.251697	1.2729135	8.9663202	7.1304298	330.57803
315	1	1	1	1	39.309214	1.2747787	8.9794591	7.1408782	331.51484
315.5	1	1	1	1	39.366817	1.2766467	8.992618	7.1513426	332.45306
316	1	1	1	1	39.424508	1.2785176	9.0057969	7.1618228	333.39268
316.5	1	1	1	1	39.482286	1.2803913	9.018996	7.1723189	334.33371
317	1	1	1	1	39.540153	1.2822679	9.0322151	7.182831	335.27615
317.5	1	1	1	1	39.598107	1.2841474	9.0454544	7.1933592	336.22
318	1	1	1	1	39.65615	1.2860297	9.0587138	7.2039034	337.16527
318.5	1	1	1	1	39.714281	1.2879148	9.0719935	7.2144637	338.11195
319	1	1	1	1	39.772501	1.2898029	9.0852934	7.2250401	339.06006
319.5	1	1	1	1	39.83081	1.2916938	9.0986136	7.2356326	340.00958
320	1	1	1	1	39.889209	1.2935877	9.1119541	7.2462414	340.96053
320.5	1	1	1	1	39.947696	1.2954844	9.1253149	7.2568664	341.9129
321	1	1	1	1	40.006274	1.297384	9.1386961	7.2675076	342.8667
321.5	1	1	1	1	40.064941	1.2992866	9.1520977	7.2781651	343.82193
322	1	1	1	1	40.123697	1.301192	9.1655197	7.2888389	344.77859
322.5	1	1	1	1	40.182544	1.3031004	9.1789621	7.2995289	345.73668
323	1	1	1	1	40.24148	1.3050117	9.1924249	7.3102353	346.6962
323.5	1	1	1	1	40.300507	1.3069259	9.2059083	7.320958	347.65716
324	1	1	1	1	40.359623	1.308843	9.2194121	7.331697	348.61956
324.5	1	1	1	1	40.41883	1.310763	9.2329364	7.3424524	349.5834
325	1	1	1	1	40.478126	1.312686	9.2464812	7.3532241	350.54868
325.5	1	1	1	1	40.537513	1.3146118	9.2600466	7.3640121	351.5154
326	1	1	1	1	40.59699	1.3165406	9.2736326	7.3748165	352.48356
326.5	1	1	1	1	40.656556	1.3184724	9.2872391	7.3856372	353.45317
327	1	1	1	1	40.716213	1.320407	9.3008662	7.3964743	354.42423
327.5	1	1	1	1	40.77596	1.3223446	9.3145139	7.4073278	355.39674
328	1	1	1	1	40.835797	1.324285	9.3281823	7.4181976	356.37071
328.5	1	1	1	1	40.895724	1.3262284	9.3418713	7.4290838	357.34612
329	1	1	1	1	40.955741	1.3281748	9.355581	7.4399865	358.32299
329.5	1	1	1	1	41.015849	1.330124	9.3693114	7.4509056	359.30132
330	1	1	1	1	41.076047	1.3320762	9.3830625	7.4618411	360.28111
330.5	1	1	1	1	41.136336	1.3340314	9.3968344	7.4727931	361.26236
331	1	1	1	1	41.196715	1.3359894	9.4106271	7.4837615	362.24508
331.5	1	1	1	1	41.257185	1.3379505	9.4244405	7.4947465	363.22926
332	1	1	1	1	41.317747	1.3399144	9.4382748	7.5057481	364.21491
332.5	1	1	1	1	41.378399	1.3418814	9.45213	7.5167662	365.20203
333	1	1	1	1	41.439143	1.3438512	9.4660061	7.5278009	366.19062
333.5	1	1	1	1	41.499978	1.3458241	9.4799031	7.5388523	367.18068
334	1	1	1	1	41.560905	1.3477999	9.4938211	7.5499203	368.17222
334.5	1	1	1	1	41.621923	1.3497787	9.5077601	7.5610051	369.16524
335	1	1	1	1	41.683034	1.3517605	9.5217202	7.5721066	370.15975
335.5	1	1	1	1	41.744238	1.3537453	9.5357012	7.5832248	371.15573
336	1	1	1	1	41.805533	1.3557331	9.5497034	7.5943598	372.1532
336.5	1	1	1	1	41.866921	1.3577239	9.5637267	7.6055117	373.15215
337	1	1	1	1	41.928403	1.3597177	9.5777712	7.6166804	374.1526
337.5	1	1	1	1	41.989977	1.3617145	9.5918368	7.6278659	375.15453
338	1	1	1	1	42.051644	1.3637144	9.6059237	7.6390684	376.15796
338.5	1	1	1	1	42.113404	1.3657172	9.6200318	7.6502878	377.16289
339	1	1	1	1	42.175258	1.3677231	9.6341611	7.6615241	378.16931
339.5	1	1	1	1	42.237205	1.369732	9.6483118	7.6727774	379.17723
340	1	1	1	1	42.299245	1.371744	9.6624838	7.6840476	380.18665
340.5	1	1	1	1	42.361379	1.3737589	9.6766771	7.6953348	381.19757
341	1	1	1	1	42.423607	1.375777	9.6908917	7.7066391	382.21
341.5	1	1	1	1	42.485929	1.377798	9.7051278	7.7179603	383.22394
342	1	1	1	1	42.548344	1.3798221	9.7193852	7.7292986	384.23938
342.5	1	1	1	1	42.610853	1.3818493	9.7336641	7.740654	385.25634
343	1	1	1	1	42.673457	1.3838794	9.7479645	7.7520264	386.27481
343.5	1	1	1	1	42.736154	1.3859127	9.7622863	7.7634158	387.2948
344	1	1	1	1	42.798945	1.387949	9.7766296	7.7748224	388.3163
344.5	1	1	1	1	42.86183	1.3899883	9.7909945	7.7862461	389.33932
345	1	1	1	1	42.92481	1.3920307	9.8053809	7.7976869	390.36386
345.5	1	1	1	1	42.987884	1.3940762	9.8197889	7.8091448	391.38993
346	1	1	1	1	43.051053	1.3961247	9.8342185	7.8206199	392.41752
346.5	1	1	1	1	43.114316	1.3981763	9.8486697	7.8321122	393.44664
347	1	1	1	1	43.177673	1.4002309	9.8631427	7.8436217	394.47729
347.5	1	1	1	1	43.241126	1.4022887	9.8776373	7.8551485	395.50947
348	1	1	1	1	43.304673	1.4043495	9.8921536	7.8666925	396.54319
348.5	1	1	1	1	43.368316	1.4064134	9.9066917	7.8782537	397.57844
349	1	1	1	1	43.432054	1.4084804	9.9212515	7.8898323	398.61523
349.5	1	1	1	1	43.495887	1.4105505	9.9358332	7.9014283	399.65356
350	1	1	1	1	43.559816	1.4126236	9.9504368	7.9130416	400.69343
350.5	1	1	1	1	43.62384	1.4146999	9.9650622	7.9246723	401.73485
351	1	1	1	1	43.68796	1.4167793	9.9797095	7.9363204	402.77781
351.5	1	1	1	1	43.752177	1.4188618	9.9943788	7.947986	403.82233
352	1	1	1	1	43.81649	1.4209474	10.00907	7.959669	404.8684
352.5	1	1	1	1	43.880899	1.4230362	10.023783	7.9713696	405.91602
353	1	1	1	1	43.945404	1.4251281	10.038519	7.9830877	406.96519
353.5	1	1	1	1	44.010007	1.4272231	10.053276	7.9948234	408.01593
354	1	1	1	1	44.074706	1.4293213	10.068055	8.0065766	409.06822
354.5	1	1	1	1	44.139502	1.4314226	10.082857	8.0183475	410.12208
355	1	1	1	1	44.204395	1.433527	10.097681	8.030136	411.17751
355.5	1	1	1	1	44.269386	1.4356347	10.112527	8.0419421	412.2345
356	1	1	1	1	44.334474	1.4377454	10.127395	8.053766	413.29306
356.5	1	1	1	1	44.399659	1.4398594	10.142285	8.0656076	414.35319
357	1	1	1	1	44.464942	1.4419765	10.157198	8.0774668	415.41489
357.5	1	1	1	1	44.530323	1.4440967	10.172133	8.0893439	416.47817
358	1	1	1	1	44.595802	1.4462202	10.18709	8.1012386	417.54303
358.5	1	1	1	1	44.661378	1.4483468	10.20207	8.1131512	418.60947
359	1	1	1	1	44.727053	1.4504766	10.217072	8.1250816	419.67749
359.5	1	1	1	1	44.792826	1.4526096	10.232097	8.1370298	420.7471
360	1	1	1	1	44.858697	1.4547457	10.247143	8.1489959	421.81829
360.5	1	1	1	1	44.924666	1.4568851	10.262213	8.1609798	422.89107
361	1	1	1	1	44.990734	1.4590276	10.277305	8.1729816	423.96544
361.5	1	1	1	1	45.0569	1.4611734	10.292419	8.1850013	425.04141
362	1	1	1	1	45.123166	1.4633223	10.307556	8.197039	426.11897
362.5	1	1	1	1	45.189529	1.4654745	10.322716	8.2090946	427.19813
363	1	1	1	1	45.255992	1.4676298	10.337898	8.2211682	428.27888
363.5	1	1	1	1	45.322554	1.4697884	10.353103	8.2332597	429.36125
364	1	1	1	1	45.389215	1.4719502	10.36833	8.2453693	430.44521
364.5	1	1	1	1	45.455976	1.4741152	10.383581	8.257497	431.53078
365	1	1	1	1	45.522836	1.4762834	10.398854	8.2696427	432.61797
365.5	1	1	1	1	45.589795	1.4784549	10.414149	8.2818066	433.70676
366	1	1	1	1	45.656854	1.4806296	10.429468	8.2939885	434.79717
366.5	1	1	1	1	45.724014	1.4828075	10.444809	8.3061887	435.88919
367	1	1	1	1	45.791273	1.4849887	10.460174	8.318407	436.98283
367.5	1	1	1	1	45.858633	1.4871731	10.475561	8.3306435	438.07809
368	1	1	1	1	45.926093	1.4893608	10.490971	8.3428983	439.17498
368.5	1	1	1	1	45.993653	1.4915518	10.506404	8.3551713	440.27349
369	1	1	1	1	46.061315	1.493746	10.52186	8.3674627	441.37363
369.5	1	1	1	1	46.129077	1.4959435	10.537339	8.3797723	442.4754
370	1	1	1	1	46.19694	1.4981443	10.552841	8.3921003	443.5788
370.5	1	1	1	1	46.264904	1.5003483	10.568367	8.4044467	444.68383
371	1	1	1	1	46.33297	1.5025557	10.583915	8.4168115	445.79051
371.5	1	1	1	1	46.401137	1.5047663	10.599487	8.4291947	446.89882
372	1	1	1	1	46.469406	1.5069802	10.615081	8.4415964	448.00877
372.5	1	1	1	1	46.537777	1.5091975	10.630699	8.4540166	449.12037
373	1	1	1	1	46.606249	1.511418	10.646341	8.4664552	450.23362
373.5	1	1	1	1	46.674824	1.5136418	10.662005	8.4789124	451.34851
374	1	1	1	1	46.7435	1.515869	10.677693	8.4913882	452.46505
374.5	1	1	1	1	46.812279	1.5180994	10.693404	8.5038825	453.58325
375	1	1	1	1	46.88116	1.5203332	10.709139	8.5163954	454.7031
375.5	1	1	1	1	46.950144	1.5225703	10.724897	8.528927	455.82462
376	1	1	1	1	47.019231	1.5248108	10.740679	8.5414772	456.94779
376.5	1	1	1	1	47.08842	1.5270546	10.756484	8.5540461	458.07262
377	1	1	1	1	47.157712	1.5293017	10.772312	8.5666336	459.19912
377.5	1	1	1	1	47.227108	1.5315521	10.788164	8.5792399	460.32729
378	1	1	1	1	47.296606	1.5338059	10.80404	8.5918649	461.45713
378.5	1	1	1	1	47.366208	1.5360631	10.819939	8.6045087	462.58864
379	1	1	1	1	47.435913	1.5383236	10.835862	8.6171713	463.72182
379.5	1	1	1	1	47.505722	1.5405875	10.851808	8.6298527	464.85668
380	1	1	1	1	47.575634	1.5428547	10.867779	8.642553	465.99322
380.5	1	1	1	1	47.645651	1.5451253	10.883773	8.6552721	467.13145
381	1	1	1	1	47.715771	1.5473992	10.89979	8.6680102	468.27135
381.5	1	1	1	1	47.785996	1.5496766	10.915832	8.6807671	469.41295
382	1	1	1	1	47.856325	1.5519573	10.931897	8.693543	470.55623
382.5	1	1	1	1	47.926758	1.5542414	10.947987	8.7063379	471.7012
383	1	1	1	1	47.997296	1.556529	10.9641	8.7191518	472.84787
383.5	1	1	1	1	48.067939	1.5588199	10.980237	8.7319847	473.99623
384	1	1	1	1	48.138686	1.5611142	10.996398	8.7448367	475.1463
384.5	1	1	1	1	48.209539	1.5634119	11.012583	8.7577078	476.29806
385	1	1	1	1	48.280497	1.565713	11.028792	8.770598	477.45153
385.5	1	1	1	1	48.351561	1.5680176	11.045025	8.7835073	478.60671
386	1	1	1	1	48.42273	1.5703256	11.061283	8.7964358	479.76359
386.5	1	1	1	1	48.494004	1.572637	11.077564	8.8093836	480.92218
387	1	1	1	1	48.565385	1.5749518	11.09387	8.8223505	482.08249
387.5	1	1	1	1	48.636871	1.5772701	11.110199	8.8353367	483.24452
388	1	1	1	1	48.708464	1.5795918	11.126554	8.8483422	484.40826
388.5	1	1	1	1	48.780163	1.581917	11.142932	8.8613671	485.57372
389	1	1	1	1	48.851969	1.5842456	11.159335	8.8744112	486.74091
389.5	1	1	1	1	48.923881	1.5865777	11.175762	8.8874748	487.90982
390	1	1	1	1	48.9959	1.5889132	11.192213	8.9005577	489.08047
390.5	1	1	1	1	49.068026	1.5912522	11.208689	8.91366	490.25284
391	1	1	1	1	49.140259	1.5935947	11.225189	8.9267818	491.42695
391.5	1	1	1	1	49.212599	1.5959407	11.241714	8.9399231	492.60279
392	1	1	1	1	49.285047	1.5982901	11.258263	8.9530839	493.78037
392.5	1	1	1	1	49.357602	1.600643	11.274837	8.9662642	494.95969
393	1	1	1	1	49.430265	1.6029994	11.291436	8.979464	496.14076
393.5	1	1	1	1	49.503035	1.6053593	11.308059	8.9926834	497.32357
394	1	1	1	1	49.575914	1.6077228	11.324706	9.0059225	498.50813
394.5	1	1	1	1	49.6489	1.6100897	11.341379	9.0191812	499.69444
395	1	1	1	1	49.721995	1.6124601	11.358076	9.0324595	500.8825
395.5	1	1	1	1	49.795198	1.614834	11.374798	9.0457575	502.07232
396	1	1	1	1	49.86851	1.6172115	11.391545	9.0590752	503.2639
396.5	1	1	1	1	49.94193	1.6195925	11.408316	9.0724127	504.45724
397	1	1	1	1	50.015459	1.621977	11.425112	9.08577	505.65234
397.5	1	1	1	1	50.089097	1.624365	11.441934	9.099147	506.84921
398	1	1	1	1	50.162844	1.6267566	11.45878	9.1125439	508.04785
398.5	1	1	1	1	50.236701	1.6291518	11.475651	9.1259606	509.24826
399	1	1	1	1	50.310667	1.6315504	11.492547	9.1393972	510.45044
399.5	1	1	1	1	50.384742	1.6339527	11.509469	9.1528537	511.6544
400	1	1	1	1	50.458928	1.6363585	11.526415	9.1663302	512.86014
400.5	1	1	1	1	50.533223	1.6387678	11.543386	9.1798266	514.06766
401	1	1	1	1	50.607628	1.6411808	11.560383	9.1933431	515.27696
401.5	1	1	1	1	50.682144	1.6435973	11.577405	9.2068795	516.48805
402	1	1	1	1	50.75677	1.6460174	11.594452	9.220436	517.70093
402.5	1	1	1	1	50.831506	1.648441	11.611524	9.2340126	518.91561
403	1	1	1	1	50.906354	1.6508683	11.628621	9.2476094	520.13207
403.5	1	1	1	1	50.981312	1.6532991	11.645744	9.2612262	521.35034
404	1	1	1	1	51.056381	1.6557336	11.662892	9.2748633	522.5704
404.5	1	1	1	1	51.131562	1.6581717	11.680066	9.2885205	523.79227
405	1	1	1	1	51.206854	1.6606134	11.697265	9.302198	525.01594
405.5	1	1	1	1	51.282257	1.6630587	11.71449	9.3158958	526.24142
406	1	1	1	1	51.357773	1.6655076	11.73174	9.3296138	527.4687
406.5	1	1	1	1	51.4334	1.6679601	11.749015	9.3433522	528.69781
407	1	1	1	1	51.509139	1.6704163	11.766317	9.3571109	529.92872
407.5	1	1	1	1	51.58499	1.6728761	11.783643	9.37089	531.16146
408	1	1	1	1	51.660953	1.6753396	11.800996	9.3846894	532.39602
408.5	1	1	1	1	51.737029	1.6778067	11.818374	9.3985094	533.63239
409	1	1	1	1	51.813218	1.6802775	11.835778	9.4123497	534.8706
409.5	1	1	1	1	51.88952	1.6827519	11.853208	9.4262106	536.11063
410	1	1	1	1	51.965934	1.68523	11.870663	9.440092	537.3525
410.5	1	1	1	1	52.042462	1.6877117	11.888145	9.453994	538.5962
411	1	1	1	1	52.119103	1.6901971	11.905652	9.4679165	539.84173
411.5	1	1	1	1	52.195857	1.6926862	11.923185	9.4818596	541.08911
412	1	1	1	1	52.272725	1.695179	11.940744	9.4958234	542.33833
412.5	1	1	1	1	52.349706	1.6976755	11.958329	9.5098078	543.58939
413	1	1	1	1	52.426802	1.7001757	11.97594	9.5238129	544.8423
413.5	1	1	1	1	52.504012	1.7026796	11.993577	9.5378387	546.09706
414	1	1	1	1	52.581335	1.7051871	12.01124	9.5518853	547.35367
414.5	1	1	1	1	52.658774	1.7076984	12.02893	9.5659527	548.61214
415	1	1	1	1	52.736327	1.7102134	12.046645	9.5800409	549.87246
415.5	1	1	1	1	52.813994	1.7127321	12.064387	9.59415	551.13465
416	1	1	1	1	52.891777	1.7152546	12.082155	9.6082799	552.3987
416.5	1	1	1	1	52.969674	1.7177808	12.099949	9.6224307	553.66461
417	1	1	1	1	53.047687	1.7203107	12.11777	9.6366024	554.9324
417.5	1	1	1	1	53.125815	1.7228443	12.135617	9.6507951	556.20205
418	1	1	1	1	53.204059	1.7253817	12.15349	9.6650088	557.47358
418.5	1	1	1	1	53.282418	1.7279229	12.17139	9.6792436	558.74699
419	1	1	1	1	53.360894	1.7304678	12.189316	9.6934994	560.02228
419.5	1	1	1	1	53.439485	1.7330165	12.207269	9.7077763	561.29945
420	1	1	1	1	53.518193	1.735569	12.225248	9.7220742	562.5785
420.5	1	1	1	1	53.597017	1.7381252	12.243254	9.7363934	563.85945
421	1	1	1	1	53.675958	1.7406852	12.261287	9.7507337	565.14228
421.5	1	1	1	1	53.755015	1.743249	12.279346	9.7650952	566.42701
422	1	1	1	1	53.83419	1.7458166	12.297432	9.779478	567.71363
422.5	1	1	1	1	53.913481	1.748388	12.315545	9.7938821	569.00216
423	1	1	1	1	53.99289	1.7509632	12.333684	9.8083074	570.29258
423.5	1	1	1	1	54.072416	1.7535422	12.351851	9.8227541	571.58491
424	1	1	1	1	54.15206	1.756125	12.370044	9.8372221	572.87915
424.5	1	1	1	1	54.231822	1.7587116	12.388264	9.8517116	574.1753
425	1	1	1	1	54.311701	1.761302	12.406511	9.8662224	575.47336
425.5	1	1	1	1	54.391699	1.7638963	12.424785	9.8807547	576.77333
426	1	1	1	1	54.471815	1.7664944	12.443086	9.8953085	578.07523
426.5	1	1	1	1	54.552049	1.7690964	12.461414	9.9098838	579.37904
427	1	1	1	1	54.632402	1.7717022	12.479769	9.9244807	580.68478
427.5	1	1	1	1	54.712874	1.7743119	12.498151	9.9390991	581.99245
428	1	1	1	1	54.793464	1.7769254	12.516561	9.9537392	583.30205
428.5	1	1	1	1	54.874174	1.7795428	12.534998	9.9684008	584.61358
429	1	1	1	1	54.955003	1.782164	12.553461	9.9830842	585.92704
429.5	1	1	1	1	55.035952	1.7847891	12.571953	9.9977892	587.24244
430	1	1	1	1	55.11702	1.7874181	12.590471	10.012516	588.55979
430.5	1	1	1	1	55.198208	1.790051	12.609017	10.027265	589.87908
431	1	1	1	1	55.279516	1.7926878	12.62759	10.042035	591.20031
431.5	1	1	1	1	55.360944	1.7953285	12.646191	10.056827	592.5235
432	1	1	1	1	55.442492	1.797973	12.664819	10.071641	593.84863
432.5	1	1	1	1	55.524161	1.8006215	12.683475	10.086477	595.17572
433	1	1	1	1	55.605951	1.8032739	12.702159	10.101335	596.50477
433.5	1	1	1	1	55.687861	1.8059302	12.72087	10.116215	597.83579
434	1	1	1	1	55.769893	1.8085905	12.739608	10.131116	599.16876
434.5	1	1	1	1	55.852045	1.8112547	12.758374	10.14604	600.5037
435	1	1	1	1	55.934319	1.8139228	12.777168	10.160986	601.84061
435.5	1	1	1	1	56.016715	1.8165948	12.79599	10.175954	603.1795
436	1	1	1	1	56.099232	1.8192708	12.81484	10.190944	604.52036
436.5	1	1	1	1	56.181871	1.8219508	12.833717	10.205956	605.86319
437	1	1	1	1	56.264633	1.8246347	12.852623	10.220991	607.20801
437.5	1	1	1	1	56.347516	1.8273225	12.871556	10.236047	608.55481
438	1	1	1	1	56.430522	1.8300144	12.890517	10.251126	609.9036
438.5	1	1	1	1	56.513651	1.8327102	12.909506	10.266227	611.25438
439	1	1	1	1	56.596903	1.83541	12.928523	10.28135	612.60716
439.5	1	1	1	1	56.680277	1.8381138	12.947569	10.296496	613.96192
440	1	1	1	1	56.763775	1.8408216	12.966642	10.311664	615.31869
440.5	1	1	1	1	56.847396	1.8435334	12.985744	10.326855	616.67746
441	1	1	1	1	56.93114	1.8462492	13.004874	10.342068	618.03823
441.5	1	1	1	1	57.015008	1.848969	13.024032	10.357303	619.40101
442	1	1	1	1	57.099	1.8516928	13.043219	10.372561	620.7658
442.5	1	1	1	1	57.183116	1.8544206	13.062433	10.387842	622.1326
443	1	1	1	1	57.267357	1.8571525	13.081676	10.403145	623.50142
443.5	1	1	1	1	57.351722	1.8598884	13.100948	10.41847	624.87226
444	1	1	1	1	57.436211	1.8626284	13.120248	10.433819	626.24512
444.5	1	1	1	1	57.520825	1.8653724	13.139577	10.44919	627.62001
445	1	1	1	1	57.605564	1.8681204	13.158934	10.464583	628.99692
445.5	1	1	1	1	57.690428	1.8708725	13.178319	10.48	630.37587
446	1	1	1	1	57.775418	1.8736287	13.197734	10.495439	631.75684
446.5	1	1	1	1	57.860533	1.8763889	13.217177	10.510901	633.13986
447	1	1	1	1	57.945773	1.8791532	13.236648	10.526385	634.52491
447.5	1	1	1	1	58.03114	1.8819216	13.256149	10.541893	635.91201
448	1	1	1	1	58.116632	1.8846941	13.275678	10.557423	637.30116
448.5	1	1	1	1	58.202251	1.8874707	13.295236	10.572977	638.69235
449	1	1	1	1	58.287996	1.8902514	13.314823	10.588553	640.0856
449.5	1	1	1	1	58.373868	1.8930361	13.334439	10.604153	641.4809
450	1	1	1	1	58.459867	1.895825	13.354084	10.619775	642.87825
450.5	1	1	1	1	58.545992	1.898618	13.373757	10.635421	644.27767
451	1	1	1	1	58.632245	1.9014152	13.39346	10.651089	645.67915
451.5	1	1	1	1	58.718625	1.9042164	13.413192	10.666781	647.0827
452	1	1	1	1	58.805132	1.9070218	13.432953	10.682496	648.48832
452.5	1	1	1	1	58.891767	1.9098314	13.452743	10.698234	649.89602
453	1	1	1	1	58.978531	1.9126451	13.472563	10.713995	651.30579
453.5	1	1	1	1	59.065422	1.9154629	13.492412	10.72978	652.71763
454	1	1	1	1	59.152441	1.9182849	13.51229	10.745588	654.13156
454.5	1	1	1	1	59.239589	1.9211111	13.532197	10.761419	655.54758
455	1	1	1	1	59.326866	1.9239414	13.552134	10.777274	656.96568
455.5	1	1	1	1	59.414271	1.9267759	13.5721	10.793152	658.38588
456	1	1	1	1	59.501806	1.9296146	13.592095	10.809053	659.80817
456.5	1	1	1	1	59.589469	1.9324575	13.612121	10.824978	661.23255
457	1	1	1	1	59.677262	1.9353046	13.632175	10.840926	662.65904
457.5	1	1	1	1	59.765185	1.9381559	13.65226	10.856898	664.08763
458	1	1	1	1	59.853237	1.9410114	13.672374	10.872894	665.51833
458.5	1	1	1	1	59.941419	1.9438711	13.692517	10.888913	666.95114
459	1	1	1	1	60.029732	1.946735	13.712691	10.904956	668.38606
459.5	1	1	1	1	60.118175	1.9496032	13.732894	10.921022	669.82309
460	1	1	1	1	60.206748	1.9524755	13.753127	10.937112	671.26225
460.5	1	1	1	1	60.295452	1.9553522	13.773389	10.953226	672.70353
461	1	1	1	1	60.384287	1.958233	13.793682	10.969364	674.14693
461.5	1	1	1	1	60.473253	1.9611182	13.814005	10.985525	675.59246
462	1	1	1	1	60.56235	1.9640076	13.834357	11.001711	677.04012
462.5	1	1	1	1	60.651579	1.9669012	13.85474	11.01792	678.48992
463	1	1	1	1	60.74094	1.9697991	13.875153	11.034153	679.94186
463.5	1	1	1	1	60.830432	1.9727013	13.895596	11.05041	681.39593
464	1	1	1	1	60.920056	1.9756078	13.916069	11.066691	682.85215
464.5	1	1	1	1	61.009813	1.9785186	13.936572	11.082997	684.31052
465	1	1	1	1	61.099702	1.9814336	13.957106	11.099326	685.77104
465.5	1	1	1	1	61.189724	1.984353	13.977669	11.115679	687.23371
466	1	1	1	1	61.279878	1.9872766	13.998264	11.132056	688.69854
466.5	1	1	1	1	61.370166	1.9902046	14.018888	11.148458	690.16553
467	1	1	1	1	61.460587	1.9931369	14.039543	11.164884	691.63468
467.5	1	1	1	1	61.551141	1.9960736	14.060229	11.181334	693.106
468	1	1	1	1	61.641829	1.9990145	14.080945	11.197808	694.57948
468.5	1	1	1	1	61.732651	2.0019598	14.101691	11.214307	696.05514
469	1	1	1	1	61.823606	2.0049095	14.122468	11.23083	697.53298
469.5	1	1	1	1	61.914696	2.0078635	14.143276	11.247377	699.01299
470	1	1	1	1	62.00592	2.0108218	14.164115	11.263949	700.49519
470.5	1	1	1	1	62.097279	2.0137845	14.184984	11.280545	701.97957
471	1	1	1	1	62.188773	2.0167516	14.205884	11.297166	703.46614
471.5	1	1	1	1	62.280401	2.0197231	14.226815	11.313811	704.9549
472	1	1	1	1	62.372165	2.022699	14.247777	11.33048	706.44586
472.5	1	1	1	1	62.464064	2.0256792	14.268769	11.347175	707.93901
473	1	1	1	1	62.556099	2.0286638	14.289793	11.363894	709.43437
473.5	1	1	1	1	62.648269	2.0316529	14.310847	11.380637	710.93193
474	1	1	1	1	62.740576	2.0346463	14.331933	11.397406	712.4317
474.5	1	1	1	1	62.833018	2.0376442	14.35305	11.414199	713.93368
475	1	1	1	1	62.925597	2.0406465	14.374198	11.431017	715.43787
475.5	1	1	1	1	63.018313	2.0436532	14.395377	11.447859	716.94429
476	1	1	1	1	63.111165	2.0466644	14.416588	11.464727	718.45292
476.5	1	1	1	1	63.204155	2.04968	14.437829	11.481619	719.96378
477	1	1	1	1	63.297281	2.0527	14.459102	11.498536	721.47686
477.5	1	1	1	1	63.390545	2.0557245	14.480407	11.515479	722.99218
478	1	1	1	1	63.483946	2.0587535	14.501743	11.532446	724.50973
478.5	1	1	1	1	63.577486	2.0617869	14.52311	11.549438	726.02952
479	1	1	1	1	63.671163	2.0648248	14.544509	11.566455	727.55154
479.5	1	1	1	1	63.764978	2.0678672	14.565939	11.583498	729.07581
480	1	1	1	1	63.858932	2.0709141	14.587401	11.600565	730.60233
480.5	1	1	1	1	63.953024	2.0739655	14.608895	11.617658	732.1311
481	1	1	1	1	64.047255	2.0770213	14.63042	11.634776	733.66212
481.5	1	1	1	1	64.141625	2.0800817	14.651977	11.651919	735.1954
482	1	1	1	1	64.236135	2.0831466	14.673566	11.669088	736.73094
482.5	1	1	1	1	64.330783	2.086216	14.695187	11.686282	738.26875
483	1	1	1	1	64.425572	2.0892899	14.71684	11.703501	739.80882
483.5	1	1	1	1	64.5205	2.0923684	14.738524	11.720745	741.35116
484	1	1	1	1	64.615568	2.0954514	14.760241	11.738015	742.89578
484.5	1	1	1	1	64.710776	2.098539	14.781989	11.755311	744.44267
485	1	1	1	1	64.806125	2.1016311	14.80377	11.772632	745.99184
485.5	1	1	1	1	64.901614	2.1047278	14.825583	11.789978	747.5433
486	1	1	1	1	64.997244	2.107829	14.847428	11.80735	749.09704
486.5	1	1	1	1	65.093016	2.1109348	14.869305	11.824748	750.65307
487	1	1	1	1	65.188928	2.1140452	14.891214	11.842172	752.2114
487.5	1	1	1	1	65.284982	2.1171602	14.913156	11.859621	753.77203
488	1	1	1	1	65.381177	2.1202798	14.93513	11.877095	755.33495
488.5	1	1	1	1	65.477515	2.123404	14.957137	11.894596	756.90018
489	1	1	1	1	65.573994	2.1265327	14.979176	11.912122	758.46772
489.5	1	1	1	1	65.670616	2.1296661	15.001247	11.929675	760.03757
490	1	1	1	1	65.76738	2.1328041	15.023351	11.947253	761.60973
490.5	1	1	1	1	65.864287	2.1359468	15.045488	11.964857	763.18421
491	1	1	1	1	65.961337	2.1390941	15.067657	11.982487	764.76101
491.5	1	1	1	1	66.05853	2.142246	15.089859	12.000143	766.34013
492	1	1	1	1	66.155867	2.1454026	15.112094	12.017825	767.92158
492.5	1	1	1	1	66.253347	2.1485638	15.134361	12.035533	769.50537
493	1	1	1	1	66.35097	2.1517297	15.156662	12.053267	771.09148
493.5	1	1	1	1	66.448738	2.1549002	15.178995	12.071028	772.67994
494	1	1	1	1	66.54665	2.1580755	15.201361	12.088814	774.27074
494.5	1	1	1	1	66.644706	2.1612554	15.22376	12.106627	775.86388
495	1	1	1	1	66.742906	2.16444	15.246192	12.124466	777.45937
495.5	1	1	1	1	66.841252	2.1676293	15.268658	12.142331	779.05721
496	1	1	1	1	66.939743	2.1708233	15.291156	12.160223	780.65741
496.5	1	1	1	1	67.038378	2.174022	15.313687	12.178141	782.25997
497	1	1	1	1	67.13716	2.1772254	15.336252	12.196086	783.86489
497.5	1	1	1	1	67.236086	2.1804336	15.35885	12.214057	785.47217
498	1	1	1	1	67.335159	2.1836465	15.381482	12.232054	787.08183
498.5	1	1	1	1	67.434378	2.1868641	15.404146	12.250078	788.69385
499	1	1	1	1	67.533743	2.1900864	15.426845	12.268129	790.30826
499.5	1	1	1	1	67.633255	2.1933136	15.449576	12.286206	791.92504
499.9	1	1	1	1	67.71297	2.1958987	15.467786	12.300687	793.22018


==> graphics/data/cylinderwake_nl_dt_sim_ici.dat <==
0	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82416278	0.41599484	0.39603231	0.83561647	0.071943422	0.032865097	-0.027302366	-0.071301486
0.01	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82414118	0.41597974	0.39602809	0.83562376	0.071918283	0.032832748	-0.027340187	-0.071341263
0.02	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82409626	0.41596135	0.39604727	0.83567114	0.071831213	0.032736947	-0.027434859	-0.071427126
0.03	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82402628	0.41593156	0.39608608	0.8357514	0.071709059	0.032601245	-0.027566313	-0.071541088
0.04	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82392944	0.41588382	0.39614036	0.83585878	0.071569855	0.032441445	-0.027721775	-0.071671961
0.05	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82380485	0.41581414	0.39620711	0.83598942	0.07142613	0.032268667	-0.027892199	-0.071812229
0.06	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.823652	0.4157207	0.39628546	0.83614219	0.071283186	0.032087673	-0.028073626	-0.071958793
0.07	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82347074	0.41560273	0.39637581	0.83631749	0.071142267	0.031899658	-0.028264955	-0.072110751
0.08	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82326038	0.41545971	0.39647932	0.836517	0.071002532	0.031703816	-0.028466835	-0.072268664
0.09	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82301935	0.41529099	0.39659745	0.83674302	0.070862458	0.031498624	-0.02868064	-0.072433884
0.1	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82274606	0.41509578	0.39673173	0.8369979	0.070720495	0.031282533	-0.02890783	-0.072607831
0.11	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82243911	0.41487308	0.39688362	0.83728386	0.070575516	0.031054305	-0.029149654	-0.072791675
0.12	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82209658	0.41462167	0.39705445	0.83760307	0.070426968	0.030813163	-0.029407052	-0.072986372
0.13	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82171617	0.41434014	0.39724536	0.83795762	0.070274528	0.030558755	-0.029680654	-0.073192786
0.14	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8212961	0.414027	0.39745736	0.83834938	0.070118005	0.030290992	-0.029970853	-0.073411746
0.15	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82083501	0.41368066	0.39769125	0.83878001	0.069957659	0.030009997	-0.030277903	-0.073644091
0.16	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82033126	0.41329945	0.39794775	0.83925107	0.06979424	0.029716189	-0.030601978	-0.073890719
0.17	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8197828	0.41288169	0.39822737	0.83976405	0.069628945	0.029410278	-0.030943224	-0.074152627
0.18	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81918778	0.41242577	0.39853047	0.84032029	0.069463407	0.02909315	-0.031301821	-0.074431043
0.19	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81854452	0.41192995	0.39885719	0.84092088	0.0692994	0.028765805	-0.031678005	-0.07472756
0.2	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81785121	0.4113923	0.39920733	0.84156671	0.069138819	0.028429386	-0.032072105	-0.07504416
0.21	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81710576	0.41081059	0.39958032	0.84225839	0.068984092	0.028085212	-0.032484611	-0.075383425
0.22	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81630597	0.41018225	0.39997506	0.842996	0.068838175	0.027734764	-0.032916193	-0.075748722
0.23	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81544925	0.40950428	0.40038993	0.84377907	0.068704554	0.027379686	-0.033367756	-0.076144145
0.24	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81453253	0.40877314	0.4008226	0.84460647	0.068587708	0.027021796	-0.033840536	-0.076574979
0.25	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8135519	0.40798452	0.40126982	0.84547581	0.068493275	0.026663073	-0.034336133	-0.077048309
0.26	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81250164	0.40713315	0.40172722	0.84638296	0.068428262	0.026305616	-0.034856483	-0.077572802
0.27	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81137335	0.4062126	0.40218921	0.84732177	0.068400899	0.025951478	-0.035403828	-0.078158432
0.28	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81015631	0.40521525	0.4026488	0.84828359	0.068419266	0.025602351	-0.035980592	-0.078816743
0.29	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80883727	0.40413231	0.40309735	0.84925667	0.068490154	0.025259274	-0.036589231	-0.07956077
0.3	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80740045	0.40295407	0.40352439	0.85022581	0.06861726	0.024922331	-0.037231947	-0.080403996
0.31	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80583163	0.40167064	0.40391777	0.85117301	0.068797118	0.024590394	-0.037910109	-0.081358302
0.32	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80412249	0.40027284	0.40426389	0.85207906	0.069017609	0.024261206	-0.038623802	-0.082432387
0.33	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8022701	0.3987528	0.40454785	0.85292392	0.069260189	0.023931844	-0.039371578	-0.083631639
0.34	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80027621	0.39710443	0.40475397	0.85368653	0.069501028	0.023599341	-0.040149705	-0.084957102
0.35	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.79814903	0.39532435	0.40486651	0.8543462	0.069713136	0.023261392	-0.040951266	-0.086402944
0.36	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.79590302	0.39341293	0.4048701	0.85488445	0.069869776	0.022917013	-0.041765924	-0.087955915
0.37	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.7935569	0.39137534	0.40475	0.85528459	0.069943925	0.022567118	-0.042579611	-0.089597213
0.38	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.79113425	0.38922209	0.4044925	0.85553016	0.069908927	0.022215199	-0.043373815	-0.091303132
0.39	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.78866424	0.38696937	0.40408538	0.85560521	0.069743853	0.021868096	-0.044125485	-0.093043108
0.4	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.7861796	0.38463904	0.4035181	0.85549649	0.069434933	0.021536652	-0.044807621	-0.094779421
0.41	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.78371429	0.38225818	0.40278174	0.85519241	0.068974602	0.021236142	-0.045389603	-0.096472115
0.42	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.78130254	0.37985866	0.40186918	0.85467871	0.068365216	0.020986047	-0.045837451	-0.098081581
0.43	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77897795	0.37747673	0.40077502	0.85393908	0.067620514	0.020809228	-0.046114766	-0.09956396
0.44	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77677216	0.37515247	0.39949527	0.85295898	0.066761621	0.020731249	-0.046184061	-0.10087214
0.45	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77471476	0.3729287	0.39802704	0.85172259	0.065815278	0.020779833	-0.046007803	-0.10196337
0.46	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77283462	0.37084993	0.39636856	0.85020934	0.064813818	0.020983709	-0.045549477	-0.10279704
0.47	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77116036	0.3689614	0.39451919	0.84839826	0.063792528	0.021371039	-0.044775024	-0.10332975
0.48	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76971958	0.36730817	0.39247939	0.84627024	0.062787336	0.021968071	-0.043654195	-0.10352162
0.49	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76853899	0.36593421	0.39025094	0.84380463	0.061834153	0.022797848	-0.042161768	-0.10333969
0.5	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76764483	0.36488155	0.3878373	0.84098011	0.060967423	0.023878694	-0.040278889	-0.10275257
0.51	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76706232	0.3641897	0.38524385	0.83777871	0.060218331	0.025222903	-0.037994186	-0.10173242
0.52	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76681469	0.36389482	0.38247825	0.83418437	0.059613858	0.026835812	-0.035304621	-0.10026139
0.53	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76692262	0.36402902	0.37955115	0.83018207	0.059176292	0.028714972	-0.03221645	-0.098328003
0.54	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76740362	0.36461973	0.37647637	0.8257626	0.058922832	0.030849595	-0.02874589	-0.095924492
0.55	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.76827096	0.36568903	0.37327113	0.82092276	0.058864901	0.033220405	-0.024919359	-0.093055238
0.56	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.769533	0.36725302	0.36995646	0.81566121	0.059007441	0.035799655	-0.020773622	-0.089737357
0.57	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77119286	0.36932115	0.36655739	0.80998283	0.059349049	0.03855147	-0.016355685	-0.085991866
0.58	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.7732479	0.37189569	0.36310256	0.80390266	0.059882312	0.04143269	-0.011722356	-0.081850055
0.59	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77568915	0.37497125	0.35962394	0.79743933	0.060593777	0.044393803	-0.006939451	-0.077360222
0.6	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.77850118	0.37853416	0.3561566	0.79061546	0.061464374	0.04737997	-0.0020805109	-0.072575465
0.61	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.781662	0.38256223	0.35273807	0.78346578	0.062470208	0.050332495	0.0027745695	-0.067552997
0.62	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.78514315	0.38702462	0.34940736	0.77603264	0.063582918	0.053190325	0.0075410164	-0.062365703
0.63	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.78890993	0.39188194	0.34620424	0.76836031	0.0647701	0.055891333	0.012131321	-0.057092792
0.64	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.79292202	0.39708644	0.34316837	0.76050241	0.065996167	0.058373875	0.01645748	-0.051810478
0.65	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.797134	0.40258256	0.34033808	0.75252312	0.067223038	0.060578464	0.020432928	-0.046601738
0.66	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80149612	0.40830775	0.33774929	0.74448915	0.068410744	0.062449024	0.023974944	-0.041554117
0.67	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.805955	0.41419342	0.33543474	0.73647147	0.069518356	0.063933992	0.027007257	-0.036747637
0.68	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81045444	0.4201662	0.33342327	0.72854994	0.070504853	0.064987553	0.029461996	-0.032258286
0.69	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81493631	0.42614955	0.33173901	0.72080757	0.071329717	0.065570581	0.031281507	-0.02816089
0.7	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81934148	0.43206538	0.33040091	0.71332673	0.071953617	0.065651285	0.032420305	-0.024520437
0.71	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82361083	0.43783583	0.32942265	0.70619179	0.072339171	0.065205888	0.03284648	-0.021390111
0.72	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82768627	0.44338515	0.32881259	0.69948741	0.072451664	0.064219185	0.032542589	-0.018814462
0.73	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83151164	0.44864159	0.32857396	0.69329365	0.072259814	0.062684819	0.031506416	-0.016825847
0.74	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83503371	0.45353912	0.32870546	0.68768566	0.071736638	0.060605511	0.029751317	-0.015441295
0.75	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83820296	0.45801913	0.32920194	0.68273355	0.070860263	0.057993274	0.027305979	-0.014664383
0.76	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84097446	0.46203189	0.33005522	0.67849932	0.069614665	0.054869485	0.024213848	-0.014485511
0.77	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84330864	0.46553774	0.33125496	0.67503486	0.067990408	0.051264839	0.020532254	-0.014880716
0.78	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84517204	0.46850804	0.33278961	0.6723817	0.065985271	0.047219276	0.016331118	-0.01581299
0.79	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84653802	0.4709258	0.33464718	0.6705698	0.063604719	0.042781785	0.011691339	-0.017234307
0.8	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84738749	0.47278601	0.33681582	0.66961596	0.060862238	0.038010035	0.0067029767	-0.019086704
0.81	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8477095	0.47409562	0.33928432	0.66952348	0.057779507	0.032969836	0.001463229	-0.021303949
0.82	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84750181	0.47487329	0.34204217	0.67028205	0.054386358	0.027734416	-0.0039257463	-0.023814021
0.83	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84677129	0.47514877	0.34507946	0.67186757	0.050720516	0.022383436	-0.0093590981	-0.026541294
0.84	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84553424	0.47496211	0.34838645	0.6742423	0.046827112	0.017001735	-0.014731581	-0.02940852
0.85	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84381654	0.47436261	0.35195291	0.67735573	0.042757949	0.011677824	-0.019939857	-0.032338991
0.86	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84165359	0.47340755	0.35576735	0.68114546	0.038570528	0.0065021229	-0.024884741	-0.035258572
0.87	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83909006	0.47216081	0.35981607	0.68553848	0.03432684	0.0015649749	-0.029473346	-0.038097325
0.88	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83617941	0.47069135	0.36408229	0.69045265	0.030091964	-0.0030455067	-0.033621064	-0.040790874
0.89	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83298319	0.46907157	0.36854532	0.69579851	0.025932498	-0.0072456818	-0.037253344	-0.043281537
0.9	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82957002	0.46737566	0.37317995	0.70148123	0.021914863	-0.010958647	-0.040307218	-0.045519091
0.91	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82601443	0.46567792	0.37795608	0.70740259	0.018103569	-0.014116421	-0.042732526	-0.0474612
0.92	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82239541	0.4640512	0.38283866	0.71346315	0.014559464	-0.016661961	-0.0444928	-0.049073607
0.93	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81879474	0.4625653	0.38778797	0.71956429	0.011338083	-0.018550911	-0.045565798	-0.050330094
0.94	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.81529526	0.46128565	0.39276027	0.72561028	0.0084881231	-0.019752998	-0.045943654	-0.051212265
0.95	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8119789	0.46027203	0.39770876	0.73151008	0.0060501441	-0.020253012	-0.045632659	-0.051709202
0.96	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80892478	0.45957763	0.40258483	0.73717907	0.0040555252	-0.020051315	-0.044652702	-0.051817082
0.97	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80620723	0.4592482	0.40733951	0.74254048	0.0025257403	-0.019163842	-0.043036397	-0.051538772
0.98	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80389399	0.45932151	0.41192507	0.74752653	0.0014719725	-0.017621604	-0.040827952	-0.05088344
0.99	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.80204449	0.45982704	0.41629664	0.75207931	0.00089508223	-0.015469708	-0.038081847	-0.049866215
1	0	0	0	0	0	0	0.80070842	0.46078581	0.42041372	0.75615146	0.00078592404	-0.012765934	-0.034861376	-0.048507879
1.01	0	0	0	0	0	0	0.79994624	0.46222551	0.42424611	0.75969912	0.0011515529	-0.0095461865	-0.031198882	-0.046794338
1.02	0	0	0	0	0	0	0.7997861	0.46413779	0.42774003	0.76266472	0.0020018179	-0.0058572379	-0.02715194	-0.044750333
1.03	0	0	0	0	0	0	0.8002423	0.46652623	0.43088248	0.76504427	0.0032707526	-0.0018117908	-0.022825393	-0.042432843
1.04	0	0	0	0	0	0	0.80131715	0.4693855	0.43366781	0.76684151	0.0048982276	0.0024840944	-0.018316736	-0.039894354
1.05	0	0	0	0	0	0	0.80300047	0.47270077	0.43609678	0.76806731	0.0068271001	0.0069294099	-0.013718986	-0.037186253
1.06	0	0	0	0	0	0	0.80527064	0.47644864	0.4381758	0.76873886	0.0090051962	0.011431094	-0.0091188883	-0.034358131
1.07	0	0	0	0	0	0	0.80809534	0.4805986	0.43991762	0.76888076	0.011382828	0.015902713	-0.0045984328	-0.031459699
1.08	0	0	0	0	0	0	0.81143342	0.48511423	0.44134115	0.76852501	0.013911688	0.020264392	-0.00023499245	-0.028541066
1.09	0	0	0	0	0	0	0.81523639	0.48995377	0.44247104	0.76771097	0.016544543	0.02444302	0.0038988683	-0.025652563
1.1	0	0	0	0	0	0	0.8194494	0.49507059	0.44333679	0.7664851	0.019235516	0.028372863	0.0077359923	-0.022844291
1.11	0	0	0	0	0	0	0.82401223	0.50041362	0.44397157	0.76490024	0.021940414	0.031996382	0.011215609	-0.02016525
1.12	0	0	0	0	0	0	0.82886128	0.50592813	0.44441105	0.76301462	0.024617211	0.035264966	0.014284509	-0.017662112
1.13	0	0	0	0	0	0	0.83393145	0.51155634	0.44469209	0.76089068	0.027226803	0.038139439	0.016898181	-0.015377902
1.14	0	0	0	0	0	0	0.83915717	0.5172383	0.44485158	0.75859381	0.02973355	0.040590421	0.019021837	-0.013350741
1.15	0	0	0	0	0	0	0.84447348	0.52291293	0.44492533	0.75619112	0.032105261	0.042598378	0.020631224	-0.011612773
1.16	0	0	0	0	0	0	0.84981756	0.52851931	0.44494728	0.75375004	0.034313135	0.04415321	0.021713099	-0.010189312
1.17	0	0	0	0	0	0	0.85513008	0.5339979	0.44494872	0.75133694	0.036331869	0.045253655	0.02226545	-0.0090981657
1.18	0	0	0	0	0	0	0.86035576	0.53929191	0.44495795	0.74901582	0.038139556	0.045906611	0.022297401	-0.0083491675
1.19	0	0	0	0	0	0	0.86544397	0.54434873	0.44499996	0.74684703	0.0397177	0.046126372	0.021828842	-0.00794394
1.2	0	0	0	0	0	0	0.87034949	0.54912136	0.4450964	0.74488612	0.041051477	0.045933813	0.020889807	-0.0078758889
1.21	0	0	0	0	0	0	0.87503301	0.55356974	0.44526571	0.74318266	0.042129628	0.045355532	0.019519588	-0.0081304584
1.22	0	0	0	0	0	0	0.87946118	0.5576618	0.44552339	0.74177935	0.042944327	0.044423088	0.01776567	-0.0086855379
1.23	0	0	0	0	0	0	0.88360688	0.56137435	0.44588228	0.74071123	0.043491273	0.043172264	0.015682494	-0.0095120674
1.24	0	0	0	0	0	0	0.88744978	0.56469375	0.44635306	0.74000522	0.043769499	0.041642333	0.013330074	-0.01057487
1.25	0	0	0	0	0	0	0.89097674	0.56761632	0.44694455	0.73967982	0.043781042	0.039875489	0.010772574	-0.011833568
1.26	0	0	0	0	0	0	0.89418209	0.57014855	0.44766415	0.73974506	0.043530772	0.037916404	0.0080768355	-0.013243578
1.27	0	0	0	0	0	0	0.89706801	0.57230705	0.44851813	0.74020276	0.043026882	0.035811868	0.0053108661	-0.014757274
1.28	0	0	0	0	0	0	0.89964447	0.57411813	0.4495118	0.74104706	0.042282439	0.033610561	0.0025423353	-0.01632528
1.29	0	0	0	0	0	0	0.90192854	0.575617	0.45064951	0.74226508	0.041316828	0.031362903	-0.00016289727	-0.017897868
1.3	0	0	0	0	0	0	0.90394294	0.57684657	0.45193447	0.74383769	0.040157793	0.02912091	-0.0027421574	-0.01942639
1.31	0	0	0	0	0	0	0.9057127	0.57785581	0.4533685	0.74574026	0.038845621	0.026937881	-0.0051373235	-0.020864735
1.32	0	0	0	0	0	0	0.90726187	0.57869758	0.45495161	0.74794352	0.037433842	0.024867558	-0.0072961893	-0.022170899
1.33	0	0	0	0	0	0	0.90861407	0.57942635	0.45668132	0.75041423	0.035982686	0.022962569	-0.0091736143	-0.023308703
1.34	0	0	0	0	0	0	0.90979516	0.58009624	0.45855202	0.75311584	0.03455364	0.021272529	-0.010732548	-0.024249154
1.35	0	0	0	0	0	0	0.91083296	0.5807591	0.46055459	0.75600917	0.033209795	0.019842539	-0.01194522	-0.024970995
1.36	0	0	0	0	0	0	0.91175498	0.58146203	0.46267644	0.75905344	0.032014837	0.018712055	-0.012794293	-0.025460881
1.37	0	0	0	0	0	0	0.91258822	0.58224513	0.46490138	0.76220739	0.031028781	0.017913453	-0.013273485	-0.02571377
1.38	0	0	0	0	0	0	0.91335941	0.5831403	0.4672098	0.76543024	0.030305645	0.017470078	-0.01338777	-0.02573313
1.39	0	0	0	0	0	0	0.91409366	0.5841706	0.46957915	0.76868284	0.029891572	0.017394429	-0.013153459	-0.025530313
1.4	0	0	0	0	0	0	0.91481403	0.58534948	0.4719848	0.77192903	0.029820274	0.017686939	-0.012598017	-0.025123506
1.41	0	0	0	0	0	0	0.91554289	0.58668051	0.47440089	0.77513717	0.030110286	0.018335259	-0.011759387	-0.024537112
1.42	0	0	0	0	0	0	0.91630172	0.58815806	0.47680148	0.77828093	0.030765533	0.019314185	-0.010684981	-0.023801253
1.43	0	0	0	0	0	0	0.9171099	0.589768	0.47916173	0.78133998	0.0317747	0.020586491	-0.0094304571	-0.022950527
1.44	0	0	0	0	0	0	0.91798407	0.59148808	0.48145924	0.78430095	0.033112042	0.022104234	-0.0080581186	-0.022022422
1.45	0	0	0	0	0	0	0.91893655	0.59328898	0.48367511	0.7871584	0.034742052	0.023810081	-0.0066349338	-0.021056333
1.46	0	0	0	0	0	0	0.9199733	0.59513577	0.48579476	0.78991505	0.036621087	0.025638919	-0.0052303497	-0.020092949
1.47	0	0	0	0	0	0	0.92109375	0.59698905	0.48780857	0.79258154	0.038696933	0.027520316	-0.0039140601	-0.019173336
1.48	0	0	0	0	0	0	0.92229086	0.59880593	0.48971246	0.79517604	0.040913	0.029381476	-0.0027538154	-0.018337781
1.49	0	0	0	0	0	0	0.92355035	0.60054107	0.49150816	0.79772379	0.043211272	0.031149966	-0.0018133163	-0.017624765
1.5	0	0	0	0	0	0	0.92485088	0.60214773	0.49320321	0.80025604	0.045531275	0.032756092	-0.001150162	-0.01707036
1.51	0	0	0	0	0	0	0.92616525	0.60357882	0.49481062	0.80280845	0.047812816	0.034135168	-0.00081390349	-0.01670766
1.52	0	0	0	0	0	0	0.92746143	0.6047883	0.49634837	0.80541956	0.049999477	0.035229641	-0.00084441578	-0.016565766
1.53	0	0	0	0	0	0	0.92870348	0.60573234	0.49783878	0.80812941	0.052037811	0.035990945	-0.001270675	-0.016668916
1.54	0	0	0	0	0	0	0.92985282	0.60637039	0.49930773	0.81097772	0.053878635	0.036381045	-0.0021098315	-0.017036234
1.55	0	0	0	0	0	0	0.9308693	0.60666639	0.50078365	0.81400202	0.055480478	0.036373574	-0.0033666028	-0.017681263
1.56	0	0	0	0	0	0	0.9317123	0.60658997	0.50229648	0.81723613	0.056809377	0.035954505	-0.0050331206	-0.018611301
1.57	0	0	0	0	0	0	0.93234233	0.60611755	0.50387654	0.82070888	0.057838396	0.0351225	-0.0070892053	-0.019827219
1.58	0	0	0	0	0	0	0.93272242	0.60523323	0.50555332	0.82444312	0.058549303	0.033888929	-0.009502996	-0.021323408
1.59	0	0	0	0	0	0	0.93281955	0.60392956	0.50735441	0.82845494	0.05893262	0.032277509	-0.012231966	-0.0230879
1.6	0	0	0	0	0	0	0.93260592	0.60220813	0.50930429	0.8327527	0.058986961	0.030323659	-0.015224322	-0.025103215
1.61	0	0	0	0	0	0	0.93206008	0.60007982	0.51142324	0.83733619	0.058719957	0.028073668	-0.018420709	-0.027347313
1.62	0	0	0	0	0	0	0.93116763	0.59756481	0.51372616	0.84219619	0.058148467	0.025583525	-0.021756111	-0.029794214
1.63	0	0	0	0	0	0	0.92992194	0.59469224	0.51622153	0.84731447	0.057297407	0.022917313	-0.025161848	-0.032414685
1.64	0	0	0	0	0	0	0.92832476	0.59149971	0.51891042	0.85266427	0.056199112	0.020145354	-0.028567613	-0.035176815
1.65	0	0	0	0	0	0	0.92638676	0.58803238	0.52178575	0.85821131	0.054892824	0.017342282	-0.031903507	-0.038046668
1.66	0	0	0	0	0	0	0.92412766	0.58434192	0.52483184	0.86391459	0.053423279	0.014584997	-0.035101981	-0.040989361
1.67	0	0	0	0	0	0	0.9215762	0.58048501	0.5280242	0.86972726	0.051839372	0.011950487	-0.038099574	-0.04396983
1.68	0	0	0	0	0	0	0.91876969	0.57652188	0.53132976	0.87559793	0.050193272	0.0095135445	-0.040838434	-0.046952999
1.69	0	0	0	0	0	0	0.91575311	0.57251473	0.53470731	0.88147212	0.048539167	0.0073445335	-0.043267567	-0.049904146
1.7	0	0	0	0	0	0	0.91257809	0.56852609	0.53810836	0.88729363	0.046931734	0.0055073397	-0.045343775	-0.052789374
1.71	0	0	0	0	0	0	0.90930157	0.56461726	0.54147826	0.89300583	0.045424738	0.0040575574	-0.047032241	-0.055575823
1.72	0	0	0	0	0	0	0.90598439	0.56084674	0.54475778	0.89855292	0.044069499	0.0030409313	-0.048306787	-0.058231834
1.73	0	0	0	0	0	0	0.90268961	0.55726894	0.54788486	0.9038812	0.042913322	0.002492126	-0.049149858	-0.060727162
1.74	0	0	0	0	0	0	0.89948086	0.55393308	0.55079668	0.90894018	0.041998302	0.0024339076	-0.0495523	-0.063033312
1.75	0	0	0	0	0	0	0.89642059	0.55088231	0.5534317	0.91368323	0.041360326	0.0028767522	-0.049512981	-0.065124039
1.76	0	0	0	0	0	0	0.89356831	0.54815317	0.55573179	0.9180681	0.041028151	0.0038188678	-0.049038311	-0.066975877
1.77	0	0	0	0	0	0	0.89097899	0.54577528	0.55764412	0.92205725	0.041022842	0.0052466176	-0.048141714	-0.068568665
1.78	0	0	0	0	0	0	0.88870156	0.54377123	0.55912294	0.92561807	0.041357594	0.0071353128	-0.046843106	-0.069886087
1.79	0	0	0	0	0	0	0.88677769	0.54215669	0.560131	0.92872307	0.042037724	0.0094503086	-0.045168406	-0.07091615
1.8	0	0	0	0	0	0	0.88524074	0.54094062	0.56064063	0.93134998	0.043060905	0.012148334	-0.043149087	-0.071651601
1.81	0	0	0	0	0	0	0.88411514	0.54012551	0.5606345	0.933482	0.044417676	0.015178984	-0.040821785	-0.072090299
1.82	0	0	0	0	0	0	0.88341596	0.53970769	0.56010594	0.93510788	0.046092123	0.018486307	-0.038227913	-0.072235481
1.83	0	0	0	0	0	0	0.88314889	0.53967758	0.55905893	0.93622221	0.048062641	0.022010405	-0.035413272	-0.072095913
1.84	0	0	0	0	0	0	0.88331043	0.54001986	0.55750779	0.93682554	0.0503028	0.025688997	-0.032427599	-0.071685925
1.85	0	0	0	0	0	0	0.88388842	0.54071362	0.55547649	0.9369246	0.052782229	0.0294589	-0.029324036	-0.071025294
1.86	0	0	0	0	0	0	0.88486268	0.54173246	0.55299778	0.93653246	0.055467472	0.03325738	-0.026158467	-0.070138974
1.87	0	0	0	0	0	0	0.88620587	0.54304459	0.55011215	0.93566863	0.058322785	0.037023356	-0.022988727	-0.069056678
1.88	0	0	0	0	0	0	0.88788447	0.5446129	0.54686657	0.9343591	0.06131087	0.04069844	-0.019873667	-0.067812328
1.89	0	0	0	0	0	0	0.88985974	0.54639522	0.54331314	0.93263623	0.0643935	0.044227808	-0.016872089	-0.06644335
1.9	0	0	0	0	0	0	0.89208878	0.5483446	0.53950773	0.93053856	0.067532064	0.047560892	-0.014041583	-0.06498987
1.91	0	0	0	0	0	0	0.89452551	0.55040976	0.53550853	0.92811043	0.070688026	0.050651916	-0.011437303	-0.063493815
1.92	0	0	0	0	0	0	0.89712157	0.55253581	0.53137471	0.92540152	0.073823313	0.05346026	-0.0091107295	-0.061997942
1.93	0	0	0	0	0	0	0.89982725	0.55466501	0.52716508	0.9224661	0.076900655	0.055950693	-0.0071084691	-0.060544831
1.94	0	0	0	0	0	0	0.90259222	0.55673782	0.5229369	0.91936225	0.079883887	0.058093486	-0.0054711426	-0.059175878
1.95	0	0	0	0	0	0	0.90536624	0.55869405	0.51874481	0.91615088	0.08273825	0.059864424	-0.0042324075	-0.057930303
1.96	0	0	0	0	0	0	0.90809976	0.56047409	0.51464003	0.9128946	0.08543068	0.06124476	-0.0034181557	-0.056844236
1.97	0	0	0	0	0	0	0.91074446	0.56202028	0.51066959	0.90965656	0.087930121	0.062221127	-0.0030459168	-0.05594988
1.98	0	0	0	0	0	0	0.91325377	0.56327818	0.50687595	0.90649913	0.090207849	0.062785444	-0.0031244866	-0.055274807
1.99	0	0	0	0	0	0	0.91558324	0.56419786	0.50329667	0.90348268	0.092237824	0.062934831	-0.0036537911	-0.054841396
2	0	0	0	0	0	0	0.91769104	0.56473507	0.49996435	0.90066423	0.093997047	0.062671555	-0.0046249829	-0.054666439
2.01	0	0	0	0	0	0	0.9195383	0.56485228	0.4969067	0.89809625	0.095465937	0.062003009	-0.0060207582	-0.054760916
2.02	0	0	0	0	0	0	0.92108953	0.56451952	0.49414664	0.8958255	0.096628695	0.060941724	-0.0078158738	-0.055129956
2.03	0	0	0	0	0	0	0.92231302	0.56371505	0.4917026	0.89389206	0.097473666	0.059505399	-0.0099778362	-0.055772961
2.04	0	0	0	0	0	0	0.92318123	0.56242584	0.48958866	0.89232848	0.097993666	0.05771692	-0.012467734	-0.056683882
2.05	0	0	0	0	0	0	0.92367119	0.56064778	0.4878148	0.89115912	0.098186264	0.055604361	-0.015241177	-0.057851633
2.06	0	0	0	0	0	0	0.92376492	0.55838578	0.48638698	0.89039977	0.098054011	0.05320091	-0.018249321	-0.059260608
2.07	0	0	0	0	0	0	0.92344976	0.55565359	0.48530716	0.89005742	0.09760459	0.050544712	-0.021439929	-0.060891259
2.08	0	0	0	0	0	0	0.92271873	0.55247348	0.48457322	0.89013032	0.096850882	0.047678585	-0.024758466	-0.06272073
2.09	0	0	0	0	0	0	0.92157084	0.54887574	0.48417881	0.89060826	0.095810922	0.044649602	-0.02814918	-0.064723489
2.1	0	0	0	0	0	0	0.92001135	0.54489798	0.48411308	0.89147302	0.094507751	0.041508515	-0.031556163	-0.066871941
2.11	0	0	0	0	0	0	0.91805188	0.54058434	0.48436045	0.89269903	0.092969144	0.038309025	-0.034924364	-0.069137008
2.12	0	0	0	0	0	0	0.91571054	0.53598455	0.48490035	0.89425417	0.091227219	0.035106902	-0.03820053	-0.07148864
2.13	0	0	0	0	0	0	0.91301187	0.53115283	0.48570706	0.89610067	0.089317926	0.031958972	-0.041334074	-0.073896268
2.14	0	0	0	0	0	0	0.90998665	0.5261468	0.48674967	0.89819616	0.087280417	0.028922005	-0.04427783	-0.076329193
2.15	0	0	0	0	0	0	0.90667162	0.52102621	0.48799215	0.90049464	0.085156317	0.026051522	-0.046988711	-0.078756899
2.16	0	0	0	0	0	0	0.90310904	0.51585177	0.48939366	0.90294752	0.082988907	0.023400581	-0.04942823	-0.081149328
2.17	0	0	0	0	0	0	0.899346	0.51068389	0.49090905	0.90550465	0.080822238	0.021018574	-0.051562912	-0.083477108
2.18	0	0	0	0	0	0	0.89543378	0.5055815	0.49248954	0.90811525	0.07870021	0.018950081	-0.053364569	-0.085711763
2.19	0	0	0	0	0	0	0.89142686	0.50060101	0.49408362	0.91072874	0.076665623	0.017233829	-0.054810467	-0.087825912
2.2	0	0	0	0	0	0	0.88738193	0.49579528	0.49563814	0.91329553	0.07475926	0.015901798	-0.055883389	-0.089793482
2.21	0	0	0	0	0	0	0.88335681	0.49121287	0.49709943	0.9157677	0.073019006	0.014978494	-0.05657161	-0.091589939
2.22	0	0	0	0	0	0	0.87940921	0.48689732	0.49841465	0.9180995	0.071479045	0.014480425	-0.056868815	-0.09319254
2.23	0	0	0	0	0	0	0.87559556	0.48288672	0.49953299	0.92024789	0.07016916	0.014415794	-0.056773968	-0.094580622
2.24	0	0	0	0	0	0	0.87196978	0.47921341	0.50040696	0.9221729	0.069114159	0.014784411	-0.056291171	-0.095735913
2.25	0	0	0	0	0	0	0.86858213	0.47590382	0.50099359	0.92383797	0.068333446	0.015577811	-0.055429505	-0.096642867
2.26	0	0	0	0	0	0	0.86547815	0.47297853	0.50125544	0.92521022	0.067840742	0.016779589	-0.054202895	-0.097288999
2.27	0	0	0	0	0	0	0.8626977	0.47045234	0.5011615	0.92626071	0.067643964	0.018365899	-0.052629968	-0.097665226
2.28	0	0	0	0	0	0	0.86027417	0.46833448	0.50068789	0.92696468	0.067745259	0.02030612	-0.050733928	-0.097766172
2.29	0	0	0	0	0	0	0.85823388	0.46662889	0.49981835	0.92730178	0.068141177	0.022563644	-0.048542425	-0.097590453
2.3	0	0	0	0	0	0	0.85659564	0.46533437	0.4985445	0.92725632	0.068822974	0.025096756	-0.046087395	-0.097140889
2.31	0	0	0	0	0	0	0.85537056	0.4644449	0.49686599	0.92681745	0.069777007	0.027859589	-0.043404863	-0.096424671
2.32	0	0	0	0	0	0	0.85456201	0.46394974	0.49479028	0.92597945	0.070985221	0.030803107	-0.040534678	-0.095453422
2.33	0	0	0	0	0	0	0.8541658	0.46383361	0.49233244	0.92474188	0.072425678	0.033876102	-0.037520171	-0.094243192
2.34	0	0	0	0	0	0	0.85417049	0.46407676	0.48951464	0.92310979	0.074073122	0.037026175	-0.034407706	-0.092814336
2.35	0	0	0	0	0	0	0.85455789	0.46465506	0.48636551	0.92109384	0.075899543	0.040200689	-0.03124612	-0.091191298
2.36	0	0	0	0	0	0	0.85530366	0.46554002	0.4829195	0.91871041	0.077874738	0.043347665	-0.028086059	-0.089402282
2.37	0	0	0	0	0	0	0.85637797	0.46669894	0.47921593	0.91598156	0.079966842	0.046416606	-0.024979198	-0.087478826
2.38	0	0	0	0	0	0	0.85774627	0.46809499	0.47529817	0.91293495	0.082142826	0.049359252	-0.021977364	-0.08545527
2.39	0	0	0	0	0	0	0.85937006	0.46968746	0.47121261	0.90960368	0.084368956	0.05213024	-0.019131588	-0.083368134
2.4	0	0	0	0	0	0	0.86120769	0.47143213	0.46700764	0.90602593	0.086611224	0.054687666	-0.016491101	-0.081255419
2.41	0	0	0	0	0	0	0.8632151	0.4732817	0.46273271	0.90224458	0.088835732	0.056993561	-0.014102316	-0.079155846
2.42	0	0	0	0	0	0	0.86534661	0.47518641	0.45843727	0.89830666	0.091009063	0.059014261	-0.012007823	-0.077108047
2.43	0	0	0	0	0	0	0.86755558	0.47709477	0.45416989	0.89426262	0.093098626	0.060720695	-0.010245431	-0.075149749
2.44	0	0	0	0	0	0	0.86979511	0.4789544	0.44997742	0.89016563	0.095072988	0.062088587	-0.0088473002	-0.073316947
2.45	0	0	0	0	0	0	0.87201861	0.480713	0.44590422	0.88607064	0.096902208	0.063098598	-0.0078391844	-0.071643125
2.46	0	0	0	0	0	0	0.87418038	0.48231937	0.44199155	0.88203341	0.098558168	0.063736402	-0.0072398238	-0.07015852
2.47	0	0	0	0	0	0	0.87623611	0.48372441	0.43827711	0.87810949	0.1000149	0.063992731	-0.0070604959	-0.068889477
2.48	0	0	0	0	0	0	0.87814335	0.48488223	0.43479471	0.87435314	0.10124894	0.063863394	-0.0073047491	-0.067857905
2.49	0	0	0	0	0	0	0.879862	0.48575108	0.43157403	0.87081622	0.10223965	0.063349273	-0.0079683199	-0.067080855
2.5	0	0	0	0	0	0	0.88135467	0.4862943	0.42864056	0.86754713	0.10296954	0.062456317	-0.0090392362	-0.066570232
2.51	0	0	0	0	0	0	0.88258715	0.48648111	0.42601562	0.86458981	0.10342465	0.06119553	-0.010498099	-0.066332648
2.52	0	0	0	0	0	0	0.88352875	0.48628732	0.42371641	0.86198276	0.10359478	0.059582946	-0.012318527	-0.066369425
2.53	0	0	0	0	0	0	0.8841527	0.48569578	0.42175617	0.85975824	0.10347382	0.057639587	-0.01446775	-0.066676722
2.54	0	0	0	0	0	0	0.88443656	0.48469682	0.42014426	0.85794156	0.10305998	0.055391383	-0.01690733	-0.067245804
2.55	0	0	0	0	0	0	0.88436249	0.48328839	0.41888631	0.8565506	0.10235594	0.052869052	-0.019593979	-0.068063408
2.56	0	0	0	0	0	0	0.88391765	0.48147613	0.41798421	0.85559542	0.10136902	0.050107901	-0.022480461	-0.069112202
2.57	0	0	0	0	0	0	0.88309448	0.4792732	0.41743618	0.8550781	0.10011119	0.047147548	-0.025516547	-0.070371306
2.58	0	0	0	0	0	0	0.88189094	0.47670002	0.41723664	0.85499282	0.098599062	0.044031531	-0.028649998	-0.071816855
2.59	0	0	0	0	0	0	0.88031075	0.47378378	0.41737613	0.85532604	0.096853742	0.040806816	-0.031827561	-0.07342257
2.6	0	0	0	0	0	0	0.87836352	0.47055795	0.41784111	0.85605695	0.094900616	0.037523175	-0.034995944	-0.075160329
2.61	0	0	0	0	0	0	0.87606481	0.46706149	0.41861385	0.85715798	0.09276902	0.03423245	-0.038102768	-0.077000703
2.62	0	0	0	0	0	0	0.87343614	0.46333809	0.41967222	0.85859555	0.090491805	0.030987703	-0.041097452	-0.078913453
2.63	0	0	0	0	0	0	0.87050481	0.45943524	0.42098969	0.86033086	0.08810481	0.027842274	-0.043932037	-0.080867982
2.64	0	0	0	0	0	0	0.86730374	0.45540329	0.42253525	0.86232077	0.085646244	0.024848767	-0.04656192	-0.082833722
2.65	0	0	0	0	0	0	0.86387104	0.4512944	0.42427362	0.86451876	0.083155982	0.022057986	-0.048946487	-0.084780484
2.66	0	0	0	0	0	0	0.86024958	0.44716149	0.42616549	0.86687586	0.080674801	0.01951787	-0.051049647	-0.086678744
2.67	0	0	0	0	0	0	0.85648635	0.44305725	0.428168	0.86934162	0.078243569	0.017272439	-0.052840236	-0.088499911
2.68	0	0	0	0	0	0	0.85263172	0.43903313	0.43023534	0.87186498	0.075902407	0.015360812	-0.054292331	-0.090216557
2.69	0	0	0	0	0	0	0.84873859	0.43513842	0.43231953	0.8743951	0.073689855	0.013816314	-0.055385432	-0.091802643
2.7	0	0	0	0	0	0	0.84486148	0.43141941	0.43437132	0.87688218	0.071642061	0.012665712	-0.056104568	-0.093233741
2.71	0	0	0	0	0	0	0.84105543	0.42791874	0.43634121	0.87927808	0.069792026	0.011928606	-0.056440299	-0.094487265
2.72	0	0	0	0	0	0	0.83737497	0.42467476	0.43818055	0.88153695	0.068168919	0.011616993	-0.056388665	-0.095542719
2.73	0	0	0	0	0	0	0.83387301	0.42172117	0.43984262	0.88361572	0.066797502	0.011735026	-0.055951073	-0.096381963
2.74	0	0	0	0	0	0	0.83059972	0.4190867	0.44128376	0.88547455	0.065697659	0.012278956	-0.055134153	-0.096989488
2.75	0	0	0	0	0	0	0.82760148	0.41679495	0.44246438	0.88707718	0.064884073	0.013237274	-0.053949599	-0.097352709
2.76	0	0	0	0	0	0	0.82491994	0.4148644	0.44334986	0.88839126	0.064366027	0.014591027	-0.052413983	-0.097462255
2.77	0	0	0	0	0	0	0.82259109	0.41330844	0.44391142	0.88938861	0.06414736	0.016314306	-0.050548583	-0.097312244
2.78	0	0	0	0	0	0	0.82064459	0.41213549	0.44412668	0.89004546	0.064226553	0.01837487	-0.048379182	-0.096900543
2.79	0	0	0	0	0	0	0.81910316	0.41134917	0.44398014	0.89034268	0.064596937	0.020734893	-0.04593587	-0.096228977
2.8	0	0	0	0	0	0	0.81798219	0.41094849	0.44346349	0.890266	0.065247021	0.023351807	-0.043252803	-0.09530349
2.81	0	0	0	0	0	0	0.81728955	0.41092798	0.44257563	0.88980619	0.066160899	0.026179207	-0.04036793	-0.094134238
2.82	0	0	0	0	0	0	0.81702554	0.41127781	0.44132264	0.88895926	0.067318727	0.029167798	-0.037322659	-0.092735609
2.83	0	0	0	0	0	0	0.81718303	0.41198394	0.43971752	0.88772656	0.068697246	0.032266356	-0.034161455	-0.091126145
2.84	0	0	0	0	0	0	0.81774779	0.41302813	0.43777976	0.886115	0.070270323	0.035422687	-0.030931344	-0.089328379
2.85	0	0	0	0	0	0	0.81869897	0.414388	0.43553479	0.88413701	0.072009491	0.038584551	-0.027681336	-0.087368569
2.86	0	0	0	0	0	0	0.82000962	0.41603705	0.43301337	0.88181068	0.073884472	0.041700543	-0.024461747	-0.085276337
2.87	0	0	0	0	0	0	0.82164743	0.41794477	0.4302508	0.87915959	0.07586368	0.044720913	-0.021323437	-0.083084206
2.88	0	0	0	0	0	0	0.82357544	0.42007671	0.42728611	0.87621276	0.077914676	0.047598308	-0.018316967	-0.080827058
2.89	0	0	0	0	0	0	0.82575287	0.42239467	0.4241612	0.87300437	0.080004593	0.050288432	-0.015491695	-0.078541496
2.9	0	0	0	0	0	0	0.82813586	0.42485701	0.42091988	0.86957344	0.082100517	0.052750612	-0.012894841	-0.076265154
2.91	0	0	0	0	0	0	0.83067835	0.42741906	0.41760703	0.86596335	0.08416984	0.054948265	-0.010570533	-0.074035944
2.92	0	0	0	0	0	0	0.83333281	0.43003361	0.4142677	0.86222133	0.086180588	0.056849274	-0.0085588808	-0.07189128
2.93	0	0	0	0	0	0	0.836051	0.43265164	0.41094626	0.85839775	0.088101723	0.058426271	-0.0068950942	-0.069867284
2.94	0	0	0	0	0	0	0.83878465	0.43522306	0.40768562	0.85454537	0.089903451	0.059656835	-0.0056086875	-0.067998016
2.95	0	0	0	0	0	0	0.8414861	0.43769759	0.40452661	0.85071845	0.091557518	0.060523615	-0.0047227898	-0.066314727
2.96	0	0	0	0	0	0	0.84410888	0.44002575	0.40150738	0.84697181	0.093037513	0.061014394	-0.0042535911	-0.064845188
2.97	0	0	0	0	0	0	0.84660824	0.44215984	0.39866295	0.84335987	0.094319185	0.061122105	-0.0042099415	-0.063613096
2.98	0	0	0	0	0	0	0.8489416	0.44405494	0.39602491	0.83993554	0.095380758	0.06084481	-0.004593117	-0.062637583
2.99	0	0	0	0	0	0	0.85106904	0.44566991	0.39362118	0.83674923	0.096203256	0.060185667	-0.0053967599	-0.061932848
3	0	0	0	0	0	0	0.85295367	0.4469683	0.39147591	0.83384782	0.096770829	0.059152865	-0.006606993	-0.061507922
3.01	0	0	0	0	0	0	0.85456198	0.44791915	0.38960952	0.83127364	0.09707106	0.05775957	-0.0082027038	-0.061366569
3.02	0	0	0	0	0	0	0.85586428	0.4484977	0.38803865	0.82906359	0.097095264	0.056023842	-0.010155985	-0.061507325
3.03	0	0	0	0	0	0	0.85683497	0.44868592	0.38677634	0.82724837	0.096838748	0.053968544	-0.012432719	-0.061923666
3.04	0	0	0	0	0	0	0.8574529	0.44847294	0.38583207	0.82585174	0.096301029	0.051621222	-0.014993281	-0.062604306
3.05	0	0	0	0	0	0	0.85770168	0.44785523	0.38521182	0.8248901	0.095486005	0.049013942	-0.017793348	-0.063533588
3.06	0	0	0	0	0	0	0.85756997	0.44683672	0.38491818	0.82437206	0.094402053	0.046183059	-0.020784784	-0.06469196
3.07	0	0	0	0	0	0	0.85705174	0.44542864	0.38495025	0.82429834	0.093062056	0.043168923	-0.023916577	-0.066056516
3.08	0	0	0	0	0	0	0.8561465	0.44364931	0.38530362	0.82466176	0.091483343	0.040015486	-0.027135814	-0.067601565
3.09	0	0	0	0	0	0	0.85485947	0.44152374	0.38597023	0.82544747	0.089687542	0.036769803	-0.030388665	-0.069299213
3.1	0	0	0	0	0	0	0.85320172	0.43908306	0.38693824	0.82663332	0.087700333	0.033481433	-0.033621346	-0.071119934
3.11	0	0	0	0	0	0	0.85119017	0.43636389	0.3881918	0.82819042	0.085551107	0.030201724	-0.036781068	-0.073033112
3.12	0	0	0	0	0	0	0.84884761	0.43340754	0.38971095	0.83008384	0.083272524	0.026982998	-0.039816915	-0.075007533
3.13	0	0	0	0	0	0	0.84620251	0.43025924	0.39147152	0.83227338	0.080899986	0.023877649	-0.042680672	-0.077011833
3.14	0	0	0	0	0	0	0.84328882	0.42696713	0.39344506	0.8347145	0.078471021	0.02093717	-0.045327558	-0.079014883
3.15	0	0	0	0	0	0	0.84014557	0.42358133	0.39559897	0.83735921	0.076024594	0.018211141	-0.047716866	-0.08098612
3.16	0	0	0	0	0	0	0.83681641	0.420153	0.39789675	0.84015709	0.073600364	0.015746209	-0.049812497	-0.082895837
3.17	0	0	0	0	0	0	0.83334902	0.41673328	0.40029833	0.84305621	0.071237897	0.013585079	-0.051583386	-0.084715426
3.18	0	0	0	0	0	0	0.82979435	0.41337241	0.40276067	0.84600408	0.068975866	0.011765572	-0.05300381	-0.086417603
3.19	0	0	0	0	0	0	0.82620581	0.41011883	0.40523845	0.8489485	0.066851253	0.010319768	-0.054053588	-0.087976612
3.2	0	0	0	0	0	0	0.82263835	0.40701836	0.40768489	0.85183835	0.064898576	0.0092732681	-0.054718189	-0.089368436
3.21	0	0	0	0	0	0	0.81914742	0.40411354	0.41005274	0.85462431	0.063149174	0.0086446053	-0.054988739	-0.090571015
3.22	0	0	0	0	0	0	0.81578794	0.40144304	0.41229527	0.8572595	0.061630567	0.0084448209	-0.054861964	-0.091564473
3.23	0	0	0	0	0	0	0.81261319	0.39904123	0.4143674	0.85969995	0.060365909	0.0086772197	-0.054340075	-0.092331372
3.24	0	0	0	0	0	0	0.80967375	0.39693785	0.41622671	0.86190512	0.059373563	0.0093373131	-0.053430611	-0.092856977
3.25	0	0	0	0	0	0	0.80701643	0.39515787	0.41783448	0.86383819	0.05866679	0.010412945	-0.052146259	-0.093129538
3.26	0	0	0	0	0	0	0.80468329	0.39372136	0.41915665	0.86546648	0.058253589	0.011884597	-0.050504656	-0.093140565
3.27	0	0	0	0	0	0	0.80271082	0.39264357	0.42016457	0.86676161	0.058136658	0.01372585	-0.048528186	-0.0928851
3.28	0	0	0	0	0	0	0.80112914	0.39193493	0.42083571	0.86769984	0.058313496	0.015903994	-0.046243764	-0.092361963
3.29	0	0	0	0	0	0	0.79996142	0.39160127	0.42115413	0.86826219	0.058776616	0.018380756	-0.043682608	-0.09157396
3.3	0	0	0	0	0	0	0.79922351	0.39164385	0.42111077	0.8684347	0.059513873	0.021113122	-0.040879986	-0.090528032
3.31	0	0	0	0	0	0	0.79892365	0.39205957	0.42070363	0.8682086	0.060508872	0.024054233	-0.037874921	-0.089235347
3.32	0	0	0	0	0	0	0.79906241	0.39284099	0.41993768	0.86758046	0.061741437	0.027154319	-0.034709851	-0.087711307
3.33	0	0	0	0	0	0	0.79963287	0.39397647	0.41882464	0.86655231	0.063188133	0.030361658	-0.031430214	-0.08597547
3.34	0	0	0	0	0	0	0.80062085	0.39545015	0.41738267	0.86513183	0.064822794	0.033623537	-0.028083956	-0.084051377
3.35	0	0	0	0	0	0	0.80200541	0.397242	0.41563578	0.86333233	0.066617059	0.036887179	-0.024720951	-0.08196628
3.36	0	0	0	0	0	0	0.80375937	0.3993278	0.4136133	0.86117283	0.06854089	0.040100638	-0.021392332	-0.079750778
3.37	0	0	0	0	0	0	0.80585001	0.40167919	0.41134909	0.85867794	0.070563062	0.043213635	-0.018149732	-0.077438345
3.38	0	0	0	0	0	0	0.8082398	0.40426374	0.40888075	0.85587779	0.072651609	0.046178313	-0.01504445	-0.075064779
3.39	0	0	0	0	0	0	0.81088726	0.40704507	0.40624883	0.85280772	0.074774241	0.048949922	-0.012126559	-0.072667564
3.4	0	0	0	0	0	0	0.81374769	0.40998314	0.40349587	0.849508	0.076898713	0.051487401	-0.0094439692	-0.070285165
3.41	0	0	0	0	0	0	0.81677411	0.41303458	0.40066557	0.84602335	0.078993162	0.053753865	-0.0070414825	-0.067956268
3.42	0	0	0	0	0	0	0.81991795	0.4161532	0.3978019	0.8424024	0.081026415	0.055716999	-0.0049598644	-0.065718993
3.43	0	0	0	0	0	0	0.8231299	0.4192906	0.39494826	0.83869702	0.08296828	0.057349343	-0.0032349601	-0.063610095
3.44	0	0	0	0	0	0	0.8263606	0.4223969	0.39214675	0.83496153	0.084789824	0.058628503	-0.0018968908	-0.061664168
3.45	0	0	0	0	0	0	0.82956127	0.42542168	0.38943751	0.83125187	0.086463645	0.05953726	-0.00096935477	-0.0599129
3.46	0	0	0	0	0	0	0.83268438	0.42831482	0.3868581	0.82762463	0.087964158	0.060063634	-0.00046906124	-0.058384381
3.47	0	0	0	0	0	0	0.83568412	0.4310276	0.38444312	0.82413605	0.089267872	0.060200867	-0.00040531551	-0.057102499
3.48	0	0	0	0	0	0	0.83851691	0.43351367	0.38222383	0.82084098	0.090353695	0.059947389	-0.00077977083	-0.056086441
3.49	0	0	0	0	0	0	0.84114188	0.43573008	0.38022796	0.81779186	0.091203223	0.05930674	-0.001586355	-0.055350321
3.5	0	0	0	0	0	0	0.84352123	0.43763823	0.37847965	0.8150376	0.091801053	0.058287485	-0.0028113734	-0.054902938
3.51	0	0	0	0	0	0	0.84562061	0.43920473	0.37699937	0.81262268	0.092135072	0.056903114	-0.0044337831	-0.054747685
3.52	0	0	0	0	0	0	0.84740948	0.44040218	0.37580404	0.81058614	0.092196742	0.055171936	-0.0064256285	-0.054882596
3.53	0	0	0	0	0	0	0.84886147	0.44120976	0.37490713	0.8089608	0.091981356	0.05311696	-0.0087526223	-0.055300532
3.54	0	0	0	0	0	0	0.84995463	0.44161367	0.37431875	0.80777255	0.091488264	0.050765763	-0.011374852	-0.055989502
3.55	0	0	0	0	0	0	0.85067178	0.44160747	0.37404577	0.80703979	0.090721042	0.048150312	-0.014247594	-0.056933082
3.56	0	0	0	0	0	0	0.85100079	0.44119215	0.37409187	0.80677306	0.089687614	0.04530675	-0.017322205	-0.058110936
3.57	0	0	0	0	0	0	0.85093479	0.44037612	0.37445757	0.8069748	0.088400298	0.042275109	-0.020547077	-0.059499389
3.58	0	0	0	0	0	0	0.85047242	0.43917499	0.37514014	0.80763937	0.086875775	0.039098945	-0.023868624	-0.06107205
3.59	0	0	0	0	0	0	0.849618	0.43761123	0.37613351	0.80875319	0.085134975	0.035824872	-0.027232285	-0.062800438
3.6	0	0	0	0	0	0	0.84838161	0.43571361	0.37742805	0.8102951	0.083202863	0.032502004	-0.030583512	-0.064654603
3.61	0	0	0	0	0	0	0.84677918	0.43351668	0.37901044	0.81223688	0.081108139	0.029181276	-0.033868738	-0.066603703
3.62	0	0	0	0	0	0	0.84483241	0.43105991	0.3808634	0.8145439	0.078882832	0.025914677	-0.037036288	-0.068616542
3.63	0	0	0	0	0	0	0.84256866	0.42838695	0.38296555	0.81717592	0.076561801	0.022754381	-0.040037227	-0.070662036
3.64	0	0	0	0	0	0	0.84002072	0.42554468	0.38529129	0.82008797	0.074182152	0.019751809	-0.042826125	-0.07270962
3.65	0	0	0	0	0	0	0.83722647	0.42258224	0.38781081	0.82323135	0.071782574	0.016956642	-0.045361725	-0.074729574
3.66	0	0	0	0	0	0	0.8342284	0.41955007	0.3904902	0.82655454	0.069402607	0.014415811	-0.047607498	-0.076693301
3.67	0	0	0	0	0	0	0.83107304	0.41649888	0.39329176	0.83000429	0.067081868	0.0121725	-0.049532087	-0.078573543
3.68	0	0	0	0	0	0	0.82781029	0.41347873	0.39617437	0.83352652	0.064859246	0.010265194	-0.051109633	-0.080344556
3.69	0	0	0	0	0	0	0.8244926	0.41053806	0.39909418	0.8370673	0.062772094	0.0087268053	-0.052319972	-0.081982267
3.7	0	0	0	0	0	0	0.82117404	0.4077229	0.40200533	0.84057367	0.060855443	0.0075839186	-0.053148735	-0.083464409
3.71	0	0	0	0	0	0	0.81790939	0.40507609	0.40486082	0.84399443	0.059141262	0.006856167	-0.053587339	-0.08477067
3.72	0	0	0	0	0	0	0.81475305	0.40263672	0.40761356	0.84728081	0.057657783	0.0065557777	-0.053632894	-0.085882845
3.73	0	0	0	0	0	0	0.81175801	0.40043959	0.41021741	0.85038705	0.056428928	0.0066872939	-0.053288043	-0.08678501
3.74	0	0	0	0	0	0	0.80897477	0.39851491	0.41262825	0.85327088	0.055473844	0.0072474846	-0.05256075	-0.087463722
3.75	0	0	0	0	0	0	0.80645033	0.39688804	0.41480505	0.85589394	0.054806564	0.008225443	-0.051464064	-0.087908231
3.76	0	0	0	0	0	0	0.80422719	0.39557942	0.41671088	0.85822209	0.054435808	0.0096028659	-0.050015852	-0.088110708
3.77	0	0	0	0	0	0	0.8023425	0.39460459	0.41831376	0.86022569	0.054364927	0.011354501	-0.048238535	-0.088066479
3.78	0	0	0	0	0	0	0.80082731	0.39397423	0.41958745	0.86187977	0.054591976	0.013448745	-0.046158817	-0.087774242
3.79	0	0	0	0	0	0	0.79970594	0.39369433	0.42051202	0.8631643	0.055109927	0.015848364	-0.043807406	-0.087236263
3.8	0	0	0	0	0	0	0.79899558	0.39376638	0.42107424	0.86406424	0.055906988	0.018511315	-0.041218733	-0.086458532
3.81	0	0	0	0	0	0	0.79870596	0.39418746	0.42126784	0.86456978	0.056967016	0.021391646	-0.03843064	-0.085450862
3.82	0	0	0	0	0	0	0.79883933	0.39495047	0.42109354	0.86467636	0.058270005	0.024440432	-0.035484038	-0.084226926
3.83	0	0	0	0	0	0	0.79939052	0.3960442	0.42055891	0.86438482	0.05979262	0.027606741	-0.032422516	-0.082804209
3.84	0	0	0	0	0	0	0.80034717	0.39745343	0.41967808	0.86370146	0.061508756	0.030838589	-0.029291886	-0.08120388
3.85	0	0	0	0	0	0	0.80169018	0.39915901	0.4184713	0.86263803	0.063390093	0.034083875	-0.026139651	-0.079450567
3.86	0	0	0	0	0	0	0.80339421	0.40113788	0.41696436	0.86121179	0.065406645	0.03729127	-0.023014411	-0.077572041
3.87	0	0	0	0	0	0	0.80542834	0.40336311	0.41518797	0.85944533	0.06752726	0.040411043	-0.019965173	-0.075598811
3.88	0	0	0	0	0	0	0.80775682	0.40580403	0.41317692	0.85736652	0.069720097	0.043395816	-0.017040603	-0.073563626
3.89	0	0	0	0	0	0	0.8103398	0.40842632	0.41096936	0.85500822	0.071953042	0.046201231	-0.014288217	-0.071500903
3.9	0	0	0	0	0	0	0.8131342	0.41119225	0.40860588	0.85240798	0.074194083	0.048786528	-0.011753533	-0.069446089
3.91	0	0	0	0	0	0	0.81609446	0.41406098	0.40612866	0.84960759	0.076411642	0.051115017	-0.0094792029	-0.067434968
3.92	0	0	0	0	0	0	0.81917341	0.416989	0.40358067	0.84665263	0.078574875	0.053154465	-0.0075041606	-0.065502938
3.93	0	0	0	0	0	0	0.822323	0.4199307	0.40100478	0.84359178	0.080653938	0.054877376	-0.0058628011	-0.063684271
3.94	0	0	0	0	0	0	0.82549501	0.42283903	0.39844303	0.84047614	0.082620249	0.056261184	-0.004584229	-0.062011387
3.95	0	0	0	0	0	0	0.82864175	0.42566627	0.39593597	0.83735842	0.084446733	0.057288372	-0.0036915992	-0.060514158
3.96	0	0	0	0	0	0	0.83171663	0.42836493	0.39352204	0.83429207	0.086108078	0.057946516	-0.0032015734	-0.059219258
3.97	0	0	0	0	0	0	0.83467474	0.43088866	0.39123705	0.83133032	0.087580995	0.058228276	-0.003123915	-0.058149604
3.98	0	0	0	0	0	0	0.8374733	0.43319323	0.38911389	0.82852525	0.088844486	0.058131349	-0.0034612347	-0.057323875
3.99	0	0	0	0	0	0	0.84007214	0.43523749	0.38718216	0.82592676	0.089880125	0.057658391	-0.0042088966	-0.056756156
4	0	0	0	0	0	0	0.84243406	0.43698425	0.38546807	0.82358163	0.090672342	0.056816921	-0.0053550886	-0.056455696
4.01	0	0	0	0	0	0	0.84452521	0.43840118	0.38399432	0.82153255	0.091208707	0.055619224	-0.0068810528	-0.056426794
4.02	0	0	0	0	0	0	0.84631544	0.4394615	0.38278011	0.81981724	0.091480201	0.054082233	-0.0087614674	-0.056668823
4.03	0	0	0	0	0	0	0.84777858	0.44014462	0.38184115	0.81846769	0.091481472	0.052227415	-0.010964968	-0.057176372
4.04	0	0	0	0	0	0	0.84889276	0.44043659	0.38118973	0.81750948	0.091211052	0.050080629	-0.013454787	-0.057939508
4.05	0	0	0	0	0	0	0.8496407	0.44033042	0.38083473	0.81696121	0.090671533	0.04767196	-0.016189503	-0.058944135
4.06	0	0	0	0	0	0	0.85000992	0.43982623	0.38078169	0.81683417	0.089869693	0.045035514	-0.019123859	-0.060172441
4.07	0	0	0	0	0	0	0.84999301	0.43893122	0.38103278	0.81713209	0.088816544	0.042209148	-0.022209646	-0.061603398
4.08	0	0	0	0	0	0	0.84958786	0.43765951	0.38158669	0.81785111	0.087527319	0.039234125	-0.025396624	-0.063213307
4.09	0	0	0	0	0	0	0.84879773	0.43603181	0.38243856	0.81897992	0.086021366	0.036154692	-0.028633455	-0.06497635
4.1	0	0	0	0	0	0	0.84763148	0.43407499	0.38357982	0.82050005	0.084321956	0.033017555	-0.031868627	-0.066865138
4.11	0	0	0	0	0	0	0.84610353	0.43182145	0.38499802	0.82238634	0.082456004	0.029871252	-0.03505136	-0.068851235
4.12	0	0	0	0	0	0	0.84423385	0.42930849	0.38667664	0.82460754	0.080453689	0.026765442	-0.038132463	-0.070905631
4.13	0	0	0	0	0	0	0.84204789	0.42657747	0.388595	0.82712703	0.078347995	0.023750096	-0.041065128	-0.072999177
4.14	0	0	0	0	0	0	0.83957635	0.42367294	0.39072818	0.82990365	0.076174157	0.020874623	-0.043805657	-0.075102951
4.15	0	0	0	0	0	0	0.83685484	0.42064182	0.39304701	0.83289253	0.07396905	0.018186947	-0.046314086	-0.077188573
4.16	0	0	0	0	0	0	0.83392353	0.41753234	0.39551832	0.83604609	0.071770494	0.015732556	-0.048554722	-0.079228467
4.17	0	0	0	0	0	0	0.83082656	0.41439317	0.39810513	0.83931485	0.069616537	0.013553562	-0.050496568	-0.081196082
4.18	0	0	0	0	0	0	0.8276114	0.4112725	0.40076718	0.84264845	0.067544691	0.011687802	-0.052113636	-0.083066073
4.19	0	0	0	0	0	0	0.82432816	0.40821712	0.40346148	0.84599641	0.065591177	0.010167996	-0.053385165	-0.084814469
4.2	0	0	0	0	0	0	0.82102868	0.40527163	0.40614307	0.84930896	0.063790173	0.0090210208	-0.05429572	-0.086418831
4.21	0	0	0	0	0	0	0.81776566	0.40247777	0.40876589	0.85253778	0.062173111	0.0082672971	-0.054835218	-0.087858412
4.22	0	0	0	0	0	0	0.81459166	0.39987377	0.41128374	0.85563661	0.060768028	0.0079203283	-0.05499887	-0.089114334
4.23	0	0	0	0	0	0	0.81155811	0.39749391	0.41365129	0.85856178	0.059599004	0.0079864016	-0.054787058	-0.090169775
4.24	0	0	0	0	0	0	0.80871428	0.39536816	0.41582512	0.86127271	0.058685693	0.0084644608	-0.054205177	-0.091010184
4.25	0	0	0	0	0	0	0.8061063	0.39352195	0.41776473	0.86373229	0.058042974	0.0093461513	-0.053263438	-0.091623506
4.26	0	0	0	0	0	0	0.80377623	0.39197609	0.41943354	0.86590717	0.057680725	0.010616034	-0.051976668	-0.092000423
4.27	0	0	0	0	0	0	0.80176118	0.39074673	0.4207997	0.86776806	0.057603725	0.012251959	-0.050364091	-0.092134596
4.28	0	0	0	0	0	0	0.80009262	0.38984545	0.42183683	0.86928997	0.05781168	0.014225573	-0.048449109	-0.092022891
4.29	0	0	0	0	0	0	0.79879572	0.38927937	0.42252462	0.87045235	0.058299374	0.016502961	-0.046259085	-0.091665589
4.3	0	0	0	0	0	0	0.79788893	0.38905132	0.42284924	0.87123934	0.059056923	0.019045374	-0.043825103	-0.091066559
4.31	0	0	0	0	0	0	0.79738369	0.38915996	0.4228036	0.87163987	0.060070132	0.021810038	-0.041181719	-0.090233375
4.32	0	0	0	0	0	0	0.79728426	0.38959994	0.4223874	0.87164783	0.061320914	0.024751018	-0.038366664	-0.089177383
4.33	0	0	0	0	0	0	0.79758781	0.39036201	0.42160705	0.87126219	0.062787765	0.027820101	-0.035420512	-0.087913682
4.34	0	0	0	0	0	0	0.79828463	0.3914331	0.42047545	0.87048708	0.064446279	0.030967695	-0.032386275	-0.086461041
4.35	0	0	0	0	0	0	0.79935842	0.39279637	0.41901159	0.8693319	0.066269664	0.034143711	-0.029308936	-0.084841719
4.36	0	0	0	0	0	0	0.8007868	0.39443126	0.41724002	0.86781128	0.068229258	0.037298411	-0.026234895	-0.083081204
4.37	0	0	0	0	0	0	0.80254187	0.39631351	0.41519027	0.86594509	0.070295029	0.040383214	-0.023211346	-0.081207859
4.38	0	0	0	0	0	0	0.8045909	0.3984152	0.41289616	0.86375834	0.072436036	0.043351439	-0.02028557	-0.07925249
4.39	0	0	0	0	0	0	0.80689702	0.40070492	0.410395	0.86128095	0.074620863	0.046158979	-0.017504175	-0.077247828
4.4	0	0	0	0	0	0	0.80941997	0.40314788	0.40772681	0.85854755	0.07681801	0.048764894	-0.014912282	-0.075227951
4.41	0	0	0	0	0	0	0.81211686	0.40570619	0.40493346	0.85559708	0.078996248	0.051131915	-0.012552682	-0.073227635
4.42	0	0	0	0	0	0	0.81494296	0.40833927	0.40205786	0.85247231	0.081124947	0.053226869	-0.010464997	-0.071281679
4.43	0	0	0	0	0	0	0.81785236	0.41100427	0.39914314	0.84921936	0.083174369	0.055021002	-0.008684857	-0.069424199
4.44	0	0	0	0	0	0	0.82079873	0.41365675	0.39623186	0.84588697	0.085115952	0.056490228	-0.0072431334	-0.067687913
4.45	0	0	0	0	0	0	0.82373594	0.41625133	0.39336532	0.8425258	0.086922576	0.0576153	-0.0061652455	-0.066103453
4.46	0	0	0	0	0	0	0.82661862	0.41874252	0.39058294	0.83918763	0.088568833	0.058381902	-0.0054705704	-0.064698709
4.47	0	0	0	0	0	0	0.82940277	0.42108556	0.38792169	0.83592443	0.090031283	0.058780691	-0.0051719759	-0.063498234
4.48	0	0	0	0	0	0	0.8320462	0.42323737	0.38541569	0.83278747	0.091288729	0.058807293	-0.0052754922	-0.062522729
4.49	0	0	0	0	0	0	0.83450899	0.42515742	0.38309586	0.82982638	0.092322484	0.058462255	-0.005780136	-0.061788625
4.5	0	0	0	0	0	0	0.83675394	0.42680867	0.38098972	0.82708819	0.09311664	0.057750985	-0.006677891	-0.061307771
4.51	0	0	0	0	0	0	0.8387469	0.42815834	0.37912122	0.82461638	0.093658334	0.056683662	-0.0079538457	-0.061087248
4.52	0	0	0	0	0	0	0.84045716	0.42917871	0.37751073	0.82245004	0.093938004	0.055275142	-0.0095864833	-0.061129299
4.53	0	0	0	0	0	0	0.84185778	0.42984774	0.376175	0.82062305	0.093949623	0.053544842	-0.011548112	-0.06143139
4.54	0	0	0	0	0	0	0.84292588	0.43014955	0.37512724	0.81916338	0.093690905	0.051516604	-0.013805426	-0.06198638
4.55	0	0	0	0	0	0	0.84364298	0.43007482	0.37437713	0.81809253	0.09316348	0.049218544	-0.016320167	-0.062782802
4.56	0	0	0	0	0	0	0.84399521	0.42962099	0.3739309	0.81742505	0.092373009	0.046682841	-0.01904989	-0.063805234
4.57	0	0	0	0	0	0	0.84397365	0.42879232	0.37379131	0.81716828	0.091329254	0.043945486	-0.021948783	-0.065034744
4.58	0	0	0	0	0	0	0.84357446	0.42759977	0.37395766	0.81732222	0.090046072	0.041045964	-0.024968547	-0.06644938
4.59	0	0	0	0	0	0	0.84279911	0.42606081	0.37442573	0.81787958	0.088541343	0.03802685	-0.028059292	-0.068024701
4.6	0	0	0	0	0	0	0.84165446	0.42419902	0.37518766	0.81882595	0.086836809	0.034933321	-0.031170451	-0.069734305
4.61	0	0	0	0	0	0	0.8401529	0.42204359	0.37623186	0.82014022	0.084957837	0.031812577	-0.034251668	-0.07155036
4.62	0	0	0	0	0	0	0.83831227	0.41962872	0.37754289	0.82179506	0.082933083	0.028713171	-0.037253666	-0.073444095
4.63	0	0	0	0	0	0	0.83615584	0.41699289	0.37910134	0.82375753	0.080794081	0.025684249	-0.040129058	-0.075386265
4.64	0	0	0	0	0	0	0.83371208	0.4141781	0.38088379	0.82598984	0.078574746	0.022774723	-0.042833096	-0.077347559
4.65	0	0	0	0	0	0	0.83101444	0.41122898	0.38286285	0.82845016	0.076310796	0.020032388	-0.045324347	-0.079298966
4.66	0	0	0	0	0	0	0.82810094	0.40819193	0.38500728	0.83109345	0.074039115	0.017503006	-0.047565267	-0.081212088
4.67	0	0	0	0	0	0	0.82501372	0.40511419	0.38728225	0.83387239	0.071797067	0.015229385	-0.049522696	-0.083059407
4.68	0	0	0	0	0	0	0.8217984	0.40204299	0.38964968	0.8367382	0.069621764	0.013250487	-0.051168233	-0.084814526
4.69	0	0	0	0	0	0	0.81850346	0.39902461	0.39206884	0.83964154	0.067549332	0.011600582	-0.052478522	-0.086452373
4.7	0	0	0	0	0	0	0.81517939	0.39610364	0.39449695	0.84253327	0.065614171	0.010308488	-0.053435433	-0.087949398
4.71	0	0	0	0	0	0	0.81187786	0.39332223	0.39688998	0.84536525	0.06384825	0.0093969266	-0.054026155	-0.089283762
4.72	0	0	0	0	0	0	0.80865078	0.39071944	0.39920354	0.84809095	0.062280446	0.0088819979	-0.054243203	-0.090435534
4.73	0	0	0	0	0	0	0.80554934	0.38833076	0.40139379	0.85066608	0.060935957	0.0087728172	-0.054084365	-0.091386891
4.74	0	0	0	0	0	0	0.80262299	0.38618767	0.40341846	0.85304909	0.059835802	0.0090713072	-0.053552589	-0.092122339
4.75	0	0	0	0	0	0	0.79991852	0.38431739	0.40523777	0.85520163	0.058996425	0.0097721596	-0.052655834	-0.09262894
4.76	0	0	0	0	0	0	0.79747909	0.38274269	0.40681543	0.85708891	0.05842942	0.010862962	-0.051406896	-0.092896553
4.77	0	0	0	0	0	0	0.79534335	0.38148182	0.40811941	0.85868003	0.058141378	0.012324486	-0.049823209	-0.092918069
4.78	0	0	0	0	0	0	0.79354469	0.38054854	0.40912276	0.85994823	0.058133857	0.014131119	-0.047926639	-0.092689641
4.79	0	0	0	0	0	0	0.79211059	0.37995217	0.40980415	0.86087119	0.058403476	0.016251431	-0.045743264	-0.09221089
4.8	0	0	0	0	0	0	0.79106206	0.37969773	0.41014839	0.86143117	0.058942124	0.018648845	-0.043303135	-0.091485082
4.81	0	0	0	0	0	0	0.79041336	0.37978601	0.41014669	0.86161526	0.059737262	0.021282403	-0.040640013	-0.090519252
4.82	0	0	0	0	0	0	0.79017169	0.38021377	0.40979681	0.86141549	0.060772315	0.024107597	-0.037791069	-0.089324276
4.83	0	0	0	0	0	0	0.79033723	0.38097376	0.40910303	0.86082903	0.062027124	0.027077232	-0.03479654	-0.087914868
4.84	0	0	0	0	0	0	0.79090324	0.38205489	0.40807596	0.85985825	0.063478437	0.030142328	-0.031699322	-0.086309505
4.85	0	0	0	0	0	0	0.79185629	0.38344222	0.40673222	0.85851084	0.065100431	0.033253004	-0.02854449	-0.084530265
4.86	0	0	0	0	0	0	0.79317671	0.385117	0.40509399	0.85679984	0.066865228	0.036359358	-0.025378753	-0.082602575
4.87	0	0	0	0	0	0	0.79483905	0.38705678	0.40318843	0.8547436	0.068743414	0.039412297	-0.022249821	-0.080554873
4.88	0	0	0	0	0	0	0.79681276	0.38923537	0.40104706	0.85236572	0.070704518	0.042364326	-0.019205705	-0.078418184
4.89	0	0	0	0	0	0	0.79906279	0.39162301	0.39870498	0.84969487	0.072717471	0.045170267	-0.016293948	-0.076225609
4.9	0	0	0	0	0	0	0.80155037	0.39418647	0.39620014	0.84676455	0.074751024	0.047787903	-0.01356081	-0.074011742
4.91	0	0	0	0	0	0	0.80423376	0.39688932	0.39357247	0.84361277	0.076774127	0.05017854	-0.011050418	-0.071812034
4.92	0	0	0	0	0	0	0.80706896	0.39969226	0.39086311	0.84028157	0.078756274	0.052307478	-0.0088039109	-0.069662095
4.93	0	0	0	0	0	0	0.81001053	0.40255353	0.3881136	0.83681653	0.080667822	0.054144395	-0.0068585976	-0.06759698
4.94	0	0	0	0	0	0	0.81301222	0.40542951	0.38536505	0.83326611	0.082480278	0.055663637	-0.0052471647	-0.065650456
4.95	0	0	0	0	0	0	0.81602774	0.40827539	0.3826575	0.82968096	0.084166577	0.056844431	-0.0039969517	-0.063854288
4.96	0	0	0	0	0	0	0.81901129	0.41104587	0.38002925	0.82611308	0.085701345	0.057671011	-0.0031293231	-0.062237553
4.97	0	0	0	0	0	0	0.82191822	0.41369604	0.37751631	0.82261499	0.087061157	0.058132687	-0.0026591607	-0.060826012
4.98	0	0	0	0	0	0	0.82470554	0.41618227	0.37515194	0.81923879	0.088224798	0.058223847	-0.0025944908	-0.059641557
4.99	0	0	0	0	0	0	0.82733239	0.4184631	0.37296635	0.81603523	0.089173522	0.057943922	-0.0029362636	-0.058701756
5	0	0	0	0	0	0	0.82976048	0.42050011	0.37098644	0.81305272	0.089891303	0.057297316	-0.003678289	-0.058019509
5.01	0	0	0	0	0	0	0.83195453	0.42225882	0.36923566	0.81033644	0.090365096	0.056293305	-0.0048073327	-0.057602817
5.02	0	0	0	0	0	0	0.8338826	0.42370942	0.36773395	0.80792737	0.090585075	0.054945922	-0.0063033691	-0.057454689
5.03	0	0	0	0	0	0	0.83551648	0.42482746	0.3664978	0.80586153	0.09054486	0.053273824	-0.0081399799	-0.057573174
5.04	0	0	0	0	0	0	0.83683198	0.42559442	0.36554021	0.80416919	0.090241722	0.051300136	-0.010284888	-0.057951517
5.05	0	0	0	0	0	0	0.83780925	0.42599809	0.36487089	0.80287425	0.089676741	0.049052269	-0.012700608	-0.05857843
5.06	0	0	0	0	0	0	0.83843305	0.42603287	0.36449621	0.80199375	0.088854939	0.046561705	-0.015345195	-0.059438465
5.07	0	0	0	0	0	0	0.83869298	0.42569991	0.36441937	0.80153752	0.08778534	0.043863736	-0.018173069	-0.060512469
5.08	0	0	0	0	0	0	0.83858374	0.425007	0.36464033	0.80150799	0.08648098	0.040997134	-0.021135896	-0.061778103
5.09	0	0	0	0	0	0	0.83810526	0.42396849	0.36515582	0.80190018	0.084958841	0.038003759	-0.024183505	-0.063210393
5.1	0	0	0	0	0	0	0.83726285	0.42260487	0.36595931	0.80270183	0.083239708	0.034928085	-0.027264816	-0.064782308
5.11	0	0	0	0	0	0	0.83606725	0.42094243	0.36704084	0.80389371	0.081347941	0.03181663	-0.03032876	-0.066465326
5.12	0	0	0	0	0	0	0.83453466	0.41901261	0.36838698	0.8054501	0.079311168	0.028717316	-0.033325176	-0.068229981
5.13	0	0	0	0	0	0	0.83268664	0.41685138	0.36998069	0.80733937	0.077159887	0.025678725	-0.036205663	-0.070046367
5.14	0	0	0	0	0	0	0.83054996	0.41449848	0.37180122	0.80952466	0.07492699	0.022749307	-0.03892437	-0.071884604
5.15	0	0	0	0	0	0	0.82815634	0.4119966	0.37382414	0.81196471	0.07264721	0.019976507	-0.041438713	-0.073715234
5.16	0	0	0	0	0	0	0.82554208	0.40939051	0.37602137	0.81461473	0.070356504	0.017405881	-0.043710007	-0.075509578
5.17	0	0	0	0	0	0	0.82274765	0.40672621	0.37836138	0.81742723	0.068091381	0.015080184	-0.045703992	-0.077240027
5.18	0	0	0	0	0	0	0.81981704	0.40404999	0.38080945	0.82035303	0.065888199	0.013038485	-0.047391269	-0.078880296
5.19	0	0	0	0	0	0	0.81679719	0.4014076	0.38332813	0.82334205	0.063782438	0.011315326	-0.048747615	-0.080405638
5.2	0	0	0	0	0	0	0.81373717	0.39884345	0.38587779	0.82634422	0.061807978	0.009939962	-0.049754206	-0.081793034
5.21	0	0	0	0	0	0	0.81068736	0.3963998	0.38841731	0.82931027	0.059996401	0.0089356963	-0.050397732	-0.083021368
5.22	0	0	0	0	0	0	0.80769857	0.39411613	0.39090486	0.83219247	0.058376339	0.0083193485	-0.050670423	-0.084071599
5.23	0	0	0	0	0	0	0.80482107	0.39202861	0.39329878	0.83494524	0.056972886	0.0081008669	-0.050569995	-0.084926932
5.24	0	0	0	0	0	0	0.80210361	0.39016958	0.3955585	0.83752578	0.055807097	0.0082830995	-0.050099528	-0.085573002
5.25	0	0	0	0	0	0	0.79959253	0.38856728	0.39764544	0.83989452	0.054895589	0.0088617327	-0.049267297	-0.085998061
5.26	0	0	0	0	0	0	0.79733075	0.38724555	0.39952398	0.84201555	0.054250256	0.0098253965	-0.048086559	-0.08619318
5.27	0	0	0	0	0	0	0.79535694	0.38622377	0.40116224	0.84385699	0.053878104	0.011155931	-0.04657531	-0.086152439
5.28	0	0	0	0	0	0	0.79370478	0.38551678	0.40253287	0.84539124	0.053781208	0.012828806	-0.044756028	-0.085873121
5.29	0	0	0	0	0	0	0.79240223	0.38513494	0.40361368	0.84659527	0.053956796	0.01481367	-0.042655391	-0.085355884
5.3	0	0	0	0	0	0	0.79147104	0.38508417	0.40438813	0.84745079	0.05439744	0.01707502	-0.04030398	-0.084604897
5.31	0	0	0	0	0	0	0.79092633	0.38536608	0.40484566	0.84794445	0.055091349	0.019572958	-0.037735961	-0.083627942
5.32	0	0	0	0	0	0	0.79077641	0.38597811	0.40498191	0.84806798	0.056022747	0.022264024	-0.034988734	-0.082436454
5.33	0	0	0	0	0	0	0.79102265	0.3869136	0.40479868	0.84781826	0.057172318	0.025102065	-0.032102542	-0.081045501
5.34	0	0	0	0	0	0	0.79165962	0.38816192	0.40430384	0.84719747	0.058517693	0.028039136	-0.029120031	-0.079473687
5.35	0	0	0	0	0	0	0.79267529	0.38970855	0.40351103	0.84621308	0.06003396	0.031026394	-0.026085754	-0.07774298
5.36	0	0	0	0	0	0	0.79405141	0.39153516	0.40243926	0.84487787	0.061694193	0.034014975	-0.023045609	-0.07587845
5.37	0	0	0	0	0	0	0.79576402	0.39361968	0.40111237	0.84320986	0.063469954	0.036956835	-0.020046215	-0.073907927
5.38	0	0	0	0	0	0	0.79778398	0.39593642	0.39955844	0.84123222	0.065331785	0.039805534	-0.017134228	-0.071861576
5.39	0	0	0	0	0	0	0.80007773	0.39845617	0.39780909	0.83897305	0.067249664	0.042516951	-0.014355596	-0.069771399
5.4	0	0	0	0	0	0	0.80260788	0.4011464	0.39589874	0.83646511	0.069193421	0.04504993	-0.011754784	-0.067670665
5.41	0	0	0	0	0	0	0.80533406	0.40397153	0.39386383	0.83374548	0.071133122	0.047366828	-0.0093739703	-0.065593286
5.42	0	0	0	0	0	0	0.80821362	0.40689323	0.39174207	0.8308551	0.073039404	0.049433984	-0.007252243	-0.063573156
5.43	0	0	0	0	0	0	0.81120238	0.40987092	0.38957162	0.82783822	0.074883794	0.051222085	-0.0054248187	-0.061643458
5.44	0	0	0	0	0	0	0.81425536	0.41286227	0.38739045	0.82474178	0.076638983	0.052706452	-0.0039223085	-0.059835981
5.45	0	0	0	0	0	0	0.81732743	0.41582386	0.38523558	0.8216147	0.078279096	0.053867231	-0.0027700552	-0.058180434
5.46	0	0	0	0	0	0	0.82037399	0.41871189	0.38314251	0.81850709	0.079779936	0.054689508	-0.0019875657	-0.056703817
5.47	0	0	0	0	0	0	0.82335153	0.42148299	0.38114474	0.81546943	0.081119231	0.055163361	-0.001588059	-0.055429835
5.48	0	0	0	0	0	0	0.82621815	0.42409507	0.37927329	0.81255164	0.08227687	0.055283843	-0.0015781449	-0.054378398
5.49	0	0	0	0	0	0	0.82893407	0.42650815	0.37755642	0.8098022	0.083235138	0.055050928	-0.0019576471	-0.053565209
5.5	0	0	0	0	0	0	0.83146206	0.42868519	0.37601936	0.80726723	0.083978953	0.054469416	-0.0027195755	-0.053001467
5.51	0	0	0	0	0	0	0.83376784	0.43059297	0.37468424	0.8049896	0.084496093	0.053548812	-0.0038502501	-0.052693681
5.52	0	0	0	0	0	0	0.83582045	0.43220272	0.37356995	0.80300805	0.084777415	0.052303185	-0.0053295713	-0.05264361
5.53	0	0	0	0	0	0	0.83759255	0.43349083	0.3726922	0.80135647	0.084817055	0.050751008	-0.0071314286	-0.052848323
5.54	0	0	0	0	0	0	0.83906078	0.43443937	0.37206354	0.80006313	0.084612605	0.048914974	-0.0092242337	-0.053300379
5.55	0	0	0	0	0	0	0.84020601	0.43503642	0.37169338	0.79915017	0.08416526	0.046821796	-0.011571562	-0.053988113
5.56	0	0	0	0	0	0	0.84101357	0.43527641	0.3715881	0.7986331	0.083479912	0.044501967	-0.014132883	-0.054896012
5.57	0	0	0	0	0	0	0.84147353	0.43516016	0.37175107	0.79852052	0.082565209	0.041989477	-0.016864363	-0.056005165
5.58	0	0	0	0	0	0	0.84158081	0.43469489	0.37218263	0.79881395	0.081433537	0.03932148	-0.019719716	-0.057293775
5.59	0	0	0	0	0	0	0.84133542	0.43389401	0.37288009	0.79950784	0.080100949	0.036537898	-0.022651077	-0.058737693
5.6	0	0	0	0	0	0	0.84074247	0.43277683	0.37383765	0.80058975	0.078587012	0.033680944	-0.025609895	-0.060310969
5.61	0	0	0	0	0	0	0.83981228	0.43136813	0.37504631	0.80204061	0.076914585	0.030794581	-0.028547803	-0.061986394
5.62	0	0	0	0	0	0	0.83856033	0.42969762	0.37649379	0.80383525	0.075109512	0.027923896	-0.031417472	-0.063736016
5.63	0	0	0	0	0	0	0.83700716	0.42779929	0.37816437	0.80594291	0.073200242	0.025114406	-0.034173402	-0.065531615
5.64	0	0	0	0	0	0	0.83517821	0.42571071	0.38003891	0.80832797	0.071217377	0.022411302	-0.03677267	-0.067345131
5.65	0	0	0	0	0	0	0.83310354	0.42347225	0.38209478	0.8109507	0.069193144	0.019858647	-0.039175594	-0.069149039
5.66	0	0	0	0	0	0	0.83081748	0.42112624	0.38430595	0.81376809	0.067160822	0.017498553	-0.041346305	-0.070916663
5.67	0	0	0	0	0	0	0.82835816	0.41871619	0.38664319	0.81673471	0.065154116	0.015370343	-0.043253242	-0.072622452
5.68	0	0	0	0	0	0	0.82576698	0.41628586	0.38907429	0.81980357	0.063206501	0.01350975	-0.044869529	-0.074242197
5.69	0	0	0	0	0	0	0.82308796	0.41387854	0.39156456	0.822927	0.061350564	0.011948157	-0.046173262	-0.075753223
5.7	0	0	0	0	0	0	0.82036702	0.41153621	0.39407726	0.82605742	0.059617334	0.010711913	-0.047147691	-0.077134557
5.71	0	0	0	0	0	0	0.81765119	0.40929887	0.39657433	0.82914813	0.058035658	0.0098217541	-0.047781304	-0.078367075
5.72	0	0	0	0	0	0	0.81498775	0.40720392	0.39901707	0.83215397	0.056631608	0.0092923359	-0.048067835	-0.079433645
5.73	0	0	0	0	0	0	0.81242337	0.40528556	0.40136695	0.835032	0.055427956	0.0091319132	-0.048006182	-0.080319281
5.74	0	0	0	0	0	0	0.81000319	0.40357446	0.40358651	0.83774196	0.054443732	0.0093421607	-0.047600276	-0.081011288
5.75	0	0	0	0	0	0	0.80776997	0.40209735	0.40564016	0.8402468	0.053693876	0.0099181499	-0.04685889	-0.081499431
5.76	0	0	0	0	0	0	0.80576321	0.40087683	0.40749503	0.84251302	0.053188986	0.010848479	-0.045795415	-0.08177609
5.77	0	0	0	0	0	0	0.80401839	0.39993124	0.40912178	0.84451104	0.052935191	0.012115549	-0.04442761	-0.081836434
5.78	0	0	0	0	0	0	0.80256625	0.39927457	0.41049524	0.84621541	0.05293412	0.013695975	-0.042777327	-0.081678571
5.79	0	0	0	0	0	0	0.80143222	0.39891654	0.41159505	0.84760508	0.05318299	0.015561118	-0.040870227	-0.081303688
5.8	0	0	0	0	0	0	0.80063596	0.3988626	0.41240603	0.84866355	0.053674788	0.01767772	-0.038735468	-0.080716164
5.81	0	0	0	0	0	0	0.80019098	0.39911405	0.41291858	0.849379	0.054398544	0.020008612	-0.036405386	-0.079923632
5.82	0	0	0	0	0	0	0.80010451	0.39966814	0.41312877	0.84974446	0.055339675	0.022513491	-0.033915139	-0.078937009
5.83	0	0	0	0	0	0	0.80037741	0.4005182	0.41303837	0.84975779	0.056480389	0.025149725	-0.031302323	-0.077770449
5.84	0	0	0	0	0	0	0.80100432	0.40165373	0.41265475	0.84942182	0.057800123	0.027873175	-0.028606545	-0.076441245
5.85	0	0	0	0	0	0	0.80197383	0.40306048	0.41199056	0.84874431	0.059276007	0.030639019	-0.025868949	-0.074969648
5.86	0	0	0	0	0	0	0.80326891	0.4047206	0.4110634	0.84773795	0.060883333	0.033402541	-0.023131688	-0.073378619
5.87	0	0	0	0	0	0	0.8048673	0.40661274	0.40989534	0.84642023	0.062596008	0.036119891	-0.020437347	-0.07169351
5.88	0	0	0	0	0	0	0.80674211	0.40871216	0.40851228	0.84481333	0.064386998	0.038748791	-0.017828313	-0.069941665
5.89	0	0	0	0	0	0	0.80886238	0.41099091	0.40694343	0.84294392	0.066228738	0.041249171	-0.015346113	-0.068151967
5.9	0	0	0	0	0	0	0.81119379	0.41341805	0.40522052	0.84084285	0.068093513	0.043583742	-0.013030707	-0.066354321
5.91	0	0	0	0	0	0	0.81369929	0.41595994	0.4033772	0.83854479	0.069953803	0.045718479	-0.010919788	-0.064579095
5.92	0	0	0	0	0	0	0.81633981	0.41858059	0.40144824	0.83608784	0.071782603	0.047623034	-0.0090480682	-0.06285653
5.93	0	0	0	0	0	0	0.81907495	0.42124211	0.3994689	0.83351296	0.073553713	0.049271057	-0.007446603	-0.061216136
5.94	0	0	0	0	0	0	0.82186359	0.42390526	0.39747425	0.83086338	0.075242003	0.05064044	-0.006142159	-0.059686081
5.95	0	0	0	0	0	0	0.82466456	0.42653001	0.39549857	0.82818397	0.076823663	0.051713489	-0.0051566486	-0.058292605
5.96	0	0	0	0	0	0	0.82743719	0.42907626	0.39357478	0.8255205	0.078276448	0.052477022	-0.0045066535	-0.057059472
5.97	0	0	0	0	0	0	0.83014182	0.43150455	0.391734	0.82291885	0.079579906	0.05292241	-0.0042030524	-0.056007471
5.98	0	0	0	0	0	0	0.83274036	0.43377682	0.39000513	0.82042422	0.080715605	0.053045569	-0.0042507658	-0.055153991
5.99	0	0	0	0	0	0	0.83519666	0.43585718	0.38841458	0.81808032	0.08166736	0.052846907	-0.0046486295	-0.054512676
6	0	0	0	0	0	0	0.83747698	0.43771264	0.38698603	0.81592854	0.08242145	0.052331243	-0.0053893976	-0.054093182
6.01	0	0	0	0	0	0	0.8395503	0.43931385	0.38574029	0.81400716	0.082966828	0.051507695	-0.0064598797	-0.053901027
6.02	0	0	0	0	0	0	0.8413887	0.44063567	0.38469522	0.81235061	0.08329532	0.050389552	-0.0078412039	-0.053937552
6.03	0	0	0	0	0	0	0.84296764	0.44165776	0.38386567	0.81098877	0.083401802	0.048994121	-0.0095092007	-0.054199986
6.04	0	0	0	0	0	0	0.84426627	0.44236504	0.38326354	0.80994643	0.083284355	0.047342552	-0.011434893	-0.054681608
6.05	0	0	0	0	0	0	0.84526764	0.44274796	0.38289774	0.80924271	0.082944382	0.045459642	-0.013585078	-0.055371996
6.06	0	0	0	0	0	0	0.84595897	0.44280271	0.38277425	0.8088908	0.082386688	0.043373595	-0.015922992	-0.056257361
6.07	0	0	0	0	0	0	0.84633182	0.44253132	0.3828961	0.8088976	0.081619504	0.041115747	-0.018409023	-0.057320933
6.08	0	0	0	0	0	0	0.84638225	0.44194156	0.38326338	0.80926371	0.080654465	0.03872024	-0.021001474	-0.058543398
6.09	0	0	0	0	0	0	0.84611095	0.44104679	0.38387321	0.8099834	0.079506517	0.03622363	-0.023657344	-0.059903357
6.1	0	0	0	0	0	0	0.84552333	0.43986563	0.38471966	0.81104481	0.078193767	0.033664445	-0.026333114	-0.061377798
6.11	0	0	0	0	0	0	0.84462949	0.43842157	0.38579371	0.81243026	0.076737257	0.031082661	-0.028985523	-0.062942556
6.12	0	0	0	0	0	0	0.84344425	0.43674246	0.38708318	0.81411664	0.075160671	0.028519128	-0.031572313	-0.064572761
6.13	0	0	0	0	0	0	0.84198696	0.43485991	0.38857268	0.81607598	0.07348998	0.026014927	-0.034052935	-0.06624324
6.14	0	0	0	0	0	0	0.8402814	0.43280865	0.3902436	0.81827603	0.071753019	0.023610686	-0.036389197	-0.0679289
6.15	0	0	0	0	0	0	0.83835543	0.43062583	0.39207416	0.82068098	0.069979005	0.021345858	-0.038545844	-0.069605048
6.16	0	0	0	0	0	0	0.8362407	0.42835024	0.39403955	0.82325218	0.068198019	0.019257984	-0.040491065	-0.071247685
6.17	0	0	0	0	0	0	0.83397218	0.42602162	0.39611211	0.82594889	0.066440438	0.017381962	-0.042196912	-0.072833753
6.18	0	0	0	0	0	0	0.83158769	0.42367985	0.39826167	0.82872907	0.064736356	0.015749341	-0.043639638	-0.074341349
6.19	0	0	0	0	0	0	0.82912724	0.42136426	0.40045593	0.8315501	0.063114996	0.014387665	-0.044799941	-0.075749909
6.2	0	0	0	0	0	0	0.82663241	0.41911292	0.40266102	0.83436949	0.061604124	0.013319889	-0.045663128	-0.077040382
6.21	0	0	0	0	0	0	0.82414563	0.41696204	0.40484207	0.8371456	0.060229502	0.012563887	-0.046219188	-0.078195382
6.22	0	0	0	0	0	0	0.82170939	0.4149454	0.40696388	0.83983816	0.059014372	0.012132064	-0.046462802	-0.079199339
6.23	0	0	0	0	0	0	0.8193655	0.41309389	0.40899169	0.84240892	0.057979004	0.012031096	-0.046393283	-0.080038653
6.24	0	0	0	0	0	0	0.81715423	0.41143509	0.41089187	0.84482204	0.057140315	0.012261797	-0.046014461	-0.080701841
6.25	0	0	0	0	0	0	0.81511358	0.40999302	0.41263274	0.84704457	0.05651157	0.012819115	-0.045334523	-0.081179698
6.26	0	0	0	0	0	0	0.81327853	0.40878793	0.41418525	0.84904676	0.05610217	0.013692271	-0.044365825	-0.081465442
6.27	0	0	0	0	0	0	0.81168036	0.40783613	0.41552365	0.85080239	0.055917545	0.014865012	-0.043124667	-0.081554871
6.28	0	0	0	0	0	0	0.81034603	0.40714996	0.41662609	0.85228899	0.05595913	0.016315989	-0.041631056	-0.081446489
6.29	0	0	0	0	0	0	0.80929773	0.40673782	0.41747512	0.85348809	0.056224442	0.018019232	-0.03990844	-0.081141628
6.3	0	0	0	0	0	0	0.80855241	0.40660414	0.41805803	0.85438532	0.056707235	0.019944718	-0.037983429	-0.080644527
6.31	0	0	0	0	0	0	0.80812155	0.40674952	0.4183671	0.8549706	0.057397737	0.022058996	-0.03588549	-0.07996238
6.32	0	0	0	0	0	0	0.80801102	0.40717077	0.41839976	0.85523824	0.058282942	0.024325875	-0.033646616	-0.079105338
6.33	0	0	0	0	0	0	0.80822105	0.40786103	0.41815852	0.85518696	0.059346958	0.02670713	-0.031300959	-0.078086455
6.34	0	0	0	0	0	0	0.80874629	0.40880988	0.41765089	0.85481998	0.060571379	0.02916323	-0.028884426	-0.076921576
6.35	0	0	0	0	0	0	0.8095761	0.41000343	0.41688911	0.85414502	0.061935691	0.031654058	-0.026434236	-0.075629161
6.36	0	0	0	0	0	0	0.81069481	0.41142445	0.41588978	0.85317421	0.06341767	0.034139608	-0.023988425	-0.074230049
6.37	0	0	0	0	0	0	0.81208216	0.41305248	0.41467349	0.85192403	0.064993785	0.036580656	-0.021585316	-0.072747158
6.38	0	0	0	0	0	0	0.81371377	0.414864	0.41326424	0.85041517	0.066639587	0.038939376	-0.019262943	-0.071205122
6.39	0	0	0	0	0	0	0.81556168	0.41683263	0.41168891	0.84867231	0.068330073	0.041179907	-0.017058449	-0.069629878
6.4	0	0	0	0	0	0	0.81759493	0.41892936	0.40997666	0.84672383	0.070040034	0.043268857	-0.015007462	-0.068048204
6.41	0	0	0	0	0	0	0.81978017	0.42112284	0.4081583	0.84460151	0.071744379	0.04517574	-0.013143462	-0.066487227
6.42	0	0	0	0	0	0	0.82208222	0.42337976	0.40626567	0.84234007	0.073418426	0.046873339	-0.011497161	-0.064973892
6.43	0	0	0	0	0	0	0.82446474	0.42566529	0.40433101	0.8399767	0.075038187	0.048338004	-0.010095913	-0.06353444
6.44	0	0	0	0	0	0	0.82689074	0.42794357	0.40238639	0.83755055	0.076580627	0.049549879	-0.0089631595	-0.062193875
6.45	0	0	0	0	0	0	0.82932318	0.43017826	0.40046316	0.83510208	0.078023908	0.050493065	-0.0081179528	-0.060975453
6.46	0	0	0	0	0	0	0.83172547	0.43233321	0.39859148	0.83267241	0.079347632	0.051155726	-0.0075745444	-0.059900213
6.47	0	0	0	0	0	0	0.83406193	0.43437306	0.39679986	0.83030265	0.080533063	0.05153014	-0.0073420747	-0.058986543
6.48	0	0	0	0	0	0	0.8362983	0.4362639	0.39511487	0.82803314	0.08156336	0.051612711	-0.0074243636	-0.058249819
6.49	0	0	0	0	0	0	0.8384021	0.43797403	0.3935608	0.82590279	0.082423783	0.051403936	-0.0078198125	-0.057702113
6.5	0	0	0	0	0	0	0.840343	0.43947448	0.39215945	0.82394826	0.083101909	0.050908346	-0.0085214213	-0.05735198
6.51	0	0	0	0	0	0	0.84209321	0.44073972	0.39093002	0.82220338	0.083587824	0.050134419	-0.0095169194	-0.057204339
6.52	0	0	0	0	0	0	0.84362776	0.44174815	0.38988896	0.82069841	0.083874305	0.049094465	-0.010789008	-0.057260433
6.53	0	0	0	0	0	0	0.84492478	0.44248253	0.38904995	0.81945947	0.083956979	0.047804494	-0.012315705	-0.057517889
6.54	0	0	0	0	0	0	0.8459658	0.44293042	0.38842387	0.81850809	0.083834452	0.046284047	-0.014070782	-0.05797085
6.55	0	0	0	0	0	0	0.84673594	0.44308436	0.38801875	0.8178607	0.083508408	0.044556011	-0.016024286	-0.058610191
6.56	0	0	0	0	0	0	0.84722416	0.44294209	0.38783981	0.81752839	0.082983665	0.042646382	-0.018143121	-0.059423795
6.57	0	0	0	0	0	0	0.84742339	0.44250654	0.38788945	0.81751669	0.082268186	0.040583997	-0.020391688	-0.060396883
6.58	0	0	0	0	0	0	0.84733071	0.44178576	0.38816717	0.81782549	0.081373031	0.038400213	-0.022732553	-0.061512382
6.59	0	0	0	0	0	0	0.84694743	0.44079277	0.38866961	0.81844906	0.080312268	0.036128536	-0.025127145	-0.062751315
6.6	0	0	0	0	0	0	0.84627916	0.43954526	0.3893905	0.81937628	0.079102804	0.033804185	-0.027536447	-0.064093204
6.61	0	0	0	0	0	0	0.84533578	0.43806517	0.39032058	0.82059085	0.077764174	0.03146361	-0.029921683	-0.065516465
6.62	0	0	0	0	0	0	0.84413145	0.43637831	0.39144762	0.8220717	0.076318258	0.029143952	-0.032244983	-0.066998793
6.63	0	0	0	0	0	0	0.84268441	0.43451376	0.39275638	0.82379347	0.074788943	0.026882449	-0.034470001	-0.068517522
6.64	0	0	0	0	0	0	0.84101686	0.43250331	0.39422869	0.82572704	0.07320173	0.024715813	-0.036562497	-0.070049958
6.65	0	0	0	0	0	0	0.83915466	0.43038081	0.39584349	0.82784015	0.071583298	0.022679581	-0.038490847	-0.071573677
6.66	0	0	0	0	0	0	0.83712702	0.42818153	0.39757704	0.83009803	0.069961022	0.020807453	-0.040226499	-0.073066794
6.67	0	0	0	0	0	0	0.83496605	0.42594149	0.39940314	0.83246408	0.068362471	0.019130643	-0.041744348	-0.074508202
6.68	0	0	0	0	0	0	0.83270635	0.42369676	0.40129342	0.83490053	0.06681488	0.01767726	-0.043023041	-0.075877781
6.69	0	0	0	0	0	0	0.83038439	0.42148286	0.40321779	0.83736912	0.065344631	0.016471732	-0.044045202	-0.077156592
6.7	0	0	0	0	0	0	0.82803794	0.41933413	0.40514493	0.83983169	0.063976732	0.0155343	-0.044797589	-0.078327049
6.71	0	0	0	0	0	0	0.8257054	0.41728319	0.4070428	0.84225081	0.062734336	0.014880593	-0.04527117	-0.079373085
6.72	0	0	0	0	0	0	0.82342515	0.41536043	0.4088793	0.8445903	0.061638284	0.014521301	-0.045461147	-0.080280308
6.73	0	0	0	0	0	0	0.82123477	0.41359364	0.41062292	0.84681573	0.060706717	0.014461954	-0.045366918	-0.081036159
6.74	0	0	0	0	0	0	0.81917042	0.4120076	0.41224337	0.84889486	0.059954735	0.014702815	-0.044991986	-0.081630063
6.75	0	0	0	0	0	0	0.8172661	0.41062385	0.41371228	0.85079801	0.059394147	0.015238892	-0.044343832	-0.08205358
6.76	0	0	0	0	0	0	0.815553	0.40946052	0.4150038	0.85249842	0.05903328	0.016060064	-0.043433756	-0.082300549
6.77	0	0	0	0	0	0	0.81405892	0.40853216	0.41609519	0.85397247	0.058876889	0.017151311	-0.042276685	-0.082367224
6.78	0	0	0	0	0	0	0.81280773	0.40784971	0.41696732	0.85520001	0.05892614	0.018493059	-0.040890958	-0.082252388
6.79	0	0	0	0	0	0	0.81181895	0.40742045	0.41760508	0.85616446	0.059178671	0.0200616	-0.039298092	-0.081957456
6.8	0	0	0	0	0	0	0.81110739	0.40724809	0.41799769	0.85685306	0.05962873	0.021829593	-0.037522518	-0.081486534
6.81	0	0	0	0	0	0	0.81068291	0.40733273	0.4181389	0.85725694	0.060267381	0.023766629	-0.035591297	-0.080846456
6.82	0	0	0	0	0	0	0.81055033	0.40767102	0.41802707	0.85737125	0.061082755	0.025839834	-0.033533807	-0.080046761
6.83	0	0	0	0	0	0	0.81070938	0.40825618	0.4176652	0.85719521	0.062060355	0.028014503	-0.031381391	-0.079099637
6.84	0	0	0	0	0	0	0.81115482	0.40907815	0.41706072	0.85673218	0.063183382	0.030254745	-0.02916698	-0.078019803
6.85	0	0	0	0	0	0	0.8118766	0.41012363	0.41622533	0.8559896	0.064433088	0.032524128	-0.026924662	-0.076824335
6.86	0	0	0	0	0	0	0.81286018	0.41137626	0.41517467	0.85497897	0.065789131	0.034786303	-0.024689231	-0.075532443
6.87	0	0	0	0	0	0	0.8140869	0.4128167	0.41392791	0.85371579	0.067229936	0.037005604	-0.022495681	-0.074165183
6.88	0	0	0	0	0	0	0.81553436	0.41442285	0.41250731	0.85221933	0.068733041	0.03914761	-0.02037868	-0.072745127
6.89	0	0	0	0	0	0	0.81717694	0.41617	0.41093771	0.85051253	0.070275436	0.041179655	-0.018372016	-0.071295981
6.9	0	0	0	0	0	0	0.81898631	0.41803112	0.40924597	0.84862165	0.071833878	0.043071287	-0.016508026	-0.069842164
6.91	0	0	0	0	0	0	0.82093195	0.41997711	0.40746047	0.84657598	0.073385196	0.044794674	-0.01481703	-0.068408361
6.92	0	0	0	0	0	0	0.82298173	0.4219772	0.40561049	0.84440745	0.074906573	0.046324938	-0.013326767	-0.067019051
6.93	0	0	0	0	0	0	0.82510237	0.42399933	0.4037257	0.84215021	0.076375811	0.047640439	-0.012061869	-0.065698032
6.94	0	0	0	0	0	0	0.82726007	0.42601062	0.4018356	0.83984006	0.07777159	0.048722995	-0.011043374	-0.064467951
6.95	0	0	0	0	0	0	0.82942093	0.42797794	0.39996907	0.83751394	0.079073705	0.04955804	-0.010288294	-0.063349847
6.96	0	0	0	0	0	0	0.83155147	0.42986841	0.39815391	0.83520932	0.0802633	0.050134742	-0.0098092604	-0.062362733
6.97	0	0	0	0	0	0	0.83361907	0.43165	0.39641646	0.83296356	0.081323091	0.050446061	-0.0096142511	-0.061523218
6.98	0	0	0	0	0	0	0.83559236	0.43329218	0.39478124	0.83081329	0.082237585	0.050488774	-0.0097064082	-0.060845181
6.99	0	0	0	0	0	0	0.83744165	0.43476645	0.39327075	0.82879371	0.082993282	0.050263461	-0.010083957	-0.060339517
7	0	0	0	0	0	0	0.83913926	0.43604695	0.3919052	0.82693795	0.083578878	0.049774455	-0.010740227	-0.060013949
7.01	0	0	0	0	0	0	0.84065983	0.43711099	0.39070236	0.82527649	0.083985444	0.049029771	-0.011663773	-0.059872915
7.02	0	0	0	0	0	0	0.84198065	0.43793948	0.38967751	0.82383654	0.08420659	0.048041005	-0.012838596	-0.05991754
7.03	0	0	0	0	0	0	0.8430819	0.43851739	0.38884327	0.82264152	0.084238611	0.046823201	-0.014244455	-0.06014568
7.04	0	0	0	0	0	0	0.84394692	0.43883402	0.38820964	0.82171063	0.084080594	0.045394697	-0.015857263	-0.060552036
7.05	0	0	0	0	0	0	0.84456242	0.43888322	0.38778394	0.82105847	0.083734505	0.043776935	-0.017649552	-0.061128341
7.06	0	0	0	0	0	0	0.84491866	0.43866354	0.38757076	0.82069477	0.083205224	0.041994234	-0.019591007	-0.0618636
7.07	0	0	0	0	0	0	0.84500962	0.43817825	0.38757201	0.82062419	0.08250054	0.04007352	-0.021649034	-0.062744376
7.08	0	0	0	0	0	0	0.84483313	0.43743524	0.38778683	0.82084631	0.081631101	0.038044019	-0.023789369	-0.063755113
7.09	0	0	0	0	0	0	0.84439093	0.43644687	0.38821161	0.82135564	0.080610307	0.035936887	-0.025976707	-0.064878478
7.1	0	0	0	0	0	0	0.84368875	0.4352297	0.38883996	0.82214177	0.079454149	0.033784805	-0.028175328	-0.066095719
7.11	0	0	0	0	0	0	0.84273626	0.43380413	0.38966267	0.82318964	0.078180996	0.031621512	-0.030349723	-0.067387019
7.12	0	0	0	0	0	0	0.84154703	0.43219402	0.39066775	0.82447984	0.076811324	0.029481298	-0.032465196	-0.068731838
7.13	0	0	0	0	0	0	0.84013839	0.43042617	0.39184042	0.8259891	0.075367396	0.027398459	-0.034488426	-0.070109246
7.14	0	0	0	0	0	0	0.83853127	0.42852978	0.39316321	0.82769072	0.073872895	0.025406716	-0.036388004	-0.071498231
7.15	0	0	0	0	0	0	0.83674992	0.42653591	0.39461603	0.82955513	0.072352514	0.02353862	-0.038134896	-0.072877973
7.16	0	0	0	0	0	0	0.83482161	0.42447688	0.3961764	0.83155051	0.070831517	0.021824955	-0.039702867	-0.07422811
7.17	0	0	0	0	0	0	0.83277621	0.42238563	0.39781966	0.83364332	0.069335274	0.020294148	-0.041068828	-0.075528964
7.18	0	0	0	0	0	0	0.83064579	0.42029518	0.39951929	0.83579895	0.067888783	0.018971712	-0.042213126	-0.076761754
7.19	0	0	0	0	0	0	0.82846405	0.418238	0.40124733	0.83798231	0.066516197	0.017879735	-0.043119754	-0.077908788
7.2	0	0	0	0	0	0	0.82626583	0.4162455	0.4029748	0.8401584	0.065240358	0.017036423	-0.043776511	-0.078953641
7.21	0	0	0	0	0	0	0.82408643	0.41434751	0.40467222	0.84229284	0.064082358	0.01645573	-0.044175084	-0.079881325
7.22	0	0	0	0	0	0	0.82196105	0.41257184	0.40631018	0.84435238	0.063061142	0.016147068	-0.044311083	-0.080678445
7.23	0	0	0	0	0	0	0.81992413	0.41094393	0.40785993	0.84630536	0.062193145	0.016115114	-0.044184013	-0.081333361
7.24	0	0	0	0	0	0	0.81800867	0.40948648	0.40929398	0.84812212	0.061492007	0.016359724	-0.04379721	-0.081836331
7.25	0	0	0	0	0	0	0.81624566	0.40821926	0.41058664	0.84977535	0.060968338	0.016875944	-0.043157732	-0.082179659
7.26	0	0	0	0	0	0	0.81466349	0.40715885	0.41171465	0.85124043	0.060629558	0.017654134	-0.042276214	-0.082357827
7.27	0	0	0	0	0	0	0.81328735	0.4063186	0.41265761	0.85249566	0.060479818	0.018680182	-0.041166699	-0.082367619
7.28	0	0	0	0	0	0	0.81213884	0.4057085	0.4133985	0.85352255	0.06051998	0.019935811	-0.039846435	-0.082208223
7.29	0	0	0	0	0	0	0.81123554	0.40533518	0.41392394	0.85430597	0.060747682	0.021398966	-0.038335655	-0.081881312
7.3	0	0	0	0	0	0	0.8105907	0.40520189	0.41422455	0.85483432	0.061157458	0.023044276	-0.036657326	-0.081391095
7.31	0	0	0	0	0	0	0.81021302	0.40530857	0.41429509	0.85509967	0.061740922	0.024843558	-0.034836869	-0.080744327
7.32	0	0	0	0	0	0	0.81010659	0.40565189	0.4141345	0.85509784	0.062486999	0.026766372	-0.032901859	-0.079950288
7.33	0	0	0	0	0	0	0.81027081	0.40622533	0.41374594	0.85482849	0.063382191	0.028780601	-0.030881679	-0.079020705
7.34	0	0	0	0	0	0	0.81070054	0.40701924	0.41313661	0.85429511	0.064410877	0.030853036	-0.028807156	-0.077969636
7.35	0	0	0	0	0	0	0.81138623	0.40802097	0.41231756	0.85350503	0.065555631	0.03294997	-0.026710148	-0.076813294
7.36	0	0	0	0	0	0	0.81231419	0.409215	0.41130343	0.85246937	0.066797546	0.035037772	-0.024623106	-0.075569825
7.37	0	0	0	0	0	0	0.81346694	0.41058302	0.41011205	0.85120294	0.06811656	0.037083436	-0.022578602	-0.07425904
7.38	0	0	0	0	0	0	0.81482357	0.41210416	0.40876406	0.84972406	0.06949178	0.039055103	-0.02060883	-0.072902094
7.39	0	0	0	0	0	0	0.81636019	0.41375516	0.40728244	0.84805443	0.07090179	0.040922533	-0.018745087	-0.071521128
7.4	0	0	0	0	0	0	0.81805041	0.4155106	0.40569199	0.84621881	0.072324954	0.042657536	-0.017017246	-0.070138879
7.41	0	0	0	0	0	0	0.81986581	0.41734324	0.40401889	0.84424472	0.073739694	0.044234345	-0.015453233	-0.068778264
7.42	0	0	0	0	0	0	0.82177647	0.41922432	0.40229015	0.84216209	0.075124765	0.045629939	-0.014078514	-0.067461946
7.43	0	0	0	0	0	0	0.82375141	0.42112397	0.40053312	0.84000281	0.076459507	0.046824308	-0.012915613	-0.066211895
7.44	0	0	0	0	0	0	0.82575916	0.42301165	0.39877499	0.83780027	0.077724091	0.047800667	-0.011983672	-0.065048962
7.45	0	0	0	0	0	0	0.82776817	0.42485664	0.39704241	0.83558882	0.078899748	0.048545611	-0.011298067	-0.063992466
7.46	0	0	0	0	0	0	0.82974726	0.42662855	0.39536103	0.83340326	0.079968996	0.04904923	-0.010870087	-0.06305981
7.47	0	0	0	0	0	0	0.83166608	0.42829788	0.39375515	0.83127817	0.080915854	0.049305175	-0.010706692	-0.062266143
7.48	0	0	0	0	0	0	0.83349548	0.42983653	0.39224744	0.8292474	0.081726044	0.049310681	-0.010810363	-0.061624071
7.49	0	0	0	0	0	0	0.83520786	0.43121838	0.39085868	0.8273434	0.082387193	0.049066563	-0.011179029	-0.061143425
7.5	0	0	0	0	0	0	0.83677753	0.43241981	0.38960755	0.82559667	0.082889013	0.048577169	-0.011806097	-0.060831097
7.51	0	0	0	0	0	0	0.83818101	0.43342012	0.3885105	0.82403516	0.083223472	0.047850314	-0.012680574	-0.060690944
7.52	0	0	0	0	0	0	0.83939734	0.43420202	0.38758161	0.82268378	0.08338494	0.046897179	-0.01378727	-0.060723761
7.53	0	0	0	0	0	0	0.84040827	0.43475194	0.38683251	0.82156388	0.083370325	0.045732181	-0.015107095	-0.06092733
7.54	0	0	0	0	0	0	0.84119856	0.43506034	0.38627237	0.8206929	0.083179161	0.04437282	-0.016617424	-0.061296523
7.55	0	0	0	0	0	0	0.84175615	0.43512188	0.38590782	0.82008398	0.082813681	0.042839488	-0.018292532	-0.061823474
7.56	0	0	0	0	0	0	0.84207233	0.43493554	0.38574292	0.81974575	0.082278838	0.041155241	-0.020104084	-0.062497803
7.57	0	0	0	0	0	0	0.8421419	0.43450464	0.38577919	0.81968219	0.081582296	0.039345537	-0.022021661	-0.063306871
7.58	0	0	0	0	0	0	0.84196327	0.43383676	0.38601552	0.81989252	0.080734365	0.037437926	-0.024013328	-0.064236081
7.59	0	0	0	0	0	0	0.84153853	0.43294355	0.38644822	0.82037133	0.079747892	0.035461703	-0.026046207	-0.065269189
7.6	0	0	0	0	0	0	0.84087345	0.43184053	0.38707097	0.82110864	0.078638101	0.033447504	-0.028087064	-0.066388634
7.61	0	0	0	0	0	0	0.83997753	0.43054675	0.3878748	0.8220902	0.077422383	0.031426874	-0.030102881	-0.06757586
7.62	0	0	0	0	0	0	0.83886385	0.42908437	0.38884816	0.82329775	0.076120035	0.02943178	-0.03206142	-0.068811642
7.63	0	0	0	0	0	0	0.83754899	0.42747829	0.3899769	0.82470943	0.074751959	0.0274941	-0.03393174	-0.070076387
7.64	0	0	0	0	0	0	0.83605281	0.42575558	0.3912444	0.82630027	0.073340306	0.025645089	-0.035684693	-0.071350426
7.65	0	0	0	0	0	0	0.83439824	0.42394499	0.39263167	0.82804262	0.071908102	0.023914825	-0.037293361	-0.072614279
7.66	0	0	0	0	0	0	0.83261093	0.42207644	0.39411754	0.82990674	0.070478834	0.02233166	-0.038733445	-0.073848899
7.67	0	0	0	0	0	0	0.83071892	0.42018038	0.39567889	0.83186133	0.069076017	0.020921684	-0.039983594	-0.075035898
7.68	0	0	0	0	0	0	0.82875218	0.41828734	0.39729097	0.83387406	0.067722762	0.019708217	-0.041025671	-0.076157751
7.69	0	0	0	0	0	0	0.82674213	0.41642734	0.39892775	0.83591221	0.066441334	0.018711347	-0.041844961	-0.077197979
7.7	0	0	0	0	0	0	0.82472117	0.4146294	0.40056238	0.83794308	0.065252733	0.017947524	-0.042430316	-0.078141329
7.71	0	0	0	0	0	0	0.82272205	0.41292111	0.40216761	0.83993461	0.064176295	0.017429226	-0.04277424	-0.078973934
7.72	0	0	0	0	0	0	0.82077734	0.41132819	0.40371634	0.84185577	0.063229327	0.017164704	-0.042872922	-0.079683468
7.73	0	0	0	0	0	0	0.81891883	0.40987415	0.40518215	0.84367703	0.062426791	0.017157815	-0.042726216	-0.080259289
7.74	0	0	0	0	0	0	0.81717692	0.40857999	0.40653982	0.84537076	0.061781039	0.017407956	-0.042337583	-0.080692588
7.75	0	0	0	0	0	0	0.8155801	0.40746397	0.40776589	0.84691151	0.061301612	0.017910079	-0.041713983	-0.080976512
7.76	0	0	0	0	0	0	0.81415436	0.40654144	0.40883912	0.8482764	0.060995096	0.018654816	-0.040865748	-0.081106288
7.77	0	0	0	0	0	0	0.81292273	0.40582467	0.40974097	0.84944532	0.060865051	0.019628678	-0.039806408	-0.081079329
7.78	0	0	0	0	0	0	0.81190487	0.40532283	0.41045599	0.85040117	0.060912006	0.020814352	-0.0385525	-0.080895321
7.79	0	0	0	0	0	0	0.81111668	0.40504194	0.41097213	0.85113004	0.061133515	0.022191053	-0.03712335	-0.080556287
7.8	0	0	0	0	0	0	0.81057006	0.40498483	0.41128099	0.85162139	0.061524272	0.023734955	-0.035540824	-0.080066619
7.81	0	0	0	0	0	0	0.8102727	0.40515121	0.41137796	0.85186814	0.06207628	0.025419665	-0.033829058	-0.079433083
7.82	0	0	0	0	0	0	0.81022798	0.40553772	0.41126231	0.85186676	0.062779062	0.027216728	-0.032014154	-0.078664774
7.83	0	0	0	0	0	0	0.81043499	0.40613795	0.41093711	0.85161733	0.063619909	0.029096168	-0.030123849	-0.077773041
7.84	0	0	0	0	0	0	0.81088858	0.40694259	0.41040918	0.85112354	0.064584156	0.03102703	-0.028187156	-0.076771357
7.85	0	0	0	0	0	0	0.81157956	0.40793946	0.40968884	0.85039271	0.065655468	0.032977928	-0.026233971	-0.075675152
7.86	0	0	0	0	0	0	0.81249491	0.40911369	0.40878969	0.84943568	0.066816145	0.034917577	-0.024294651	-0.074501592
7.87	0	0	0	0	0	0	0.81361808	0.41044783	0.40772826	0.84826673	0.068047423	0.036815303	-0.022399567	-0.073269322
7.88	0	0	0	0	0	0	0.81492938	0.41192202	0.40652364	0.84690342	0.06932977	0.038641523	-0.020578635	-0.071998162
7.89	0	0	0	0	0	0	0.81640635	0.41351421	0.40519705	0.8453664	0.070643182	0.040368187	-0.018860838	-0.070708772
7.9	0	0	0	0	0	0	0.81802423	0.41520038	0.40377141	0.84367913	0.071967455	0.041969176	-0.017273732	-0.069422285
7.91	0	0	0	0	0	0	0.81975639	0.41695487	0.40227088	0.84186762	0.073282459	0.043420651	-0.01584297	-0.068159926
7.92	0	0	0	0	0	0	0.82157478	0.41875065	0.40072037	0.83996	0.07456839	0.044701352	-0.014591834	-0.066942607
7.93	0	0	0	0	0	0	0.82345044	0.42055976	0.39914513	0.83798618	0.075806012	0.045792849	-0.013540801	-0.065790535
7.94	0	0	0	0	0	0	0.82535391	0.42235369	0.39757027	0.83597737	0.076976888	0.046679739	-0.012707145	-0.064722813
7.95	0	0	0	0	0	0	0.8272557	0.42410384	0.3960204	0.8339656	0.078063602	0.047349796	-0.0121046	-0.063757074
7.96	0	0	0	0	0	0	0.82912669	0.425782	0.39451921	0.83198317	0.079049968	0.047794077	-0.011743073	-0.062909134
7.97	0	0	0	0	0	0	0.83093856	0.42736088	0.39308918	0.83006216	0.079921237	0.048006986	-0.01162844	-0.06219269
7.98	0	0	0	0	0	0	0.83266412	0.42881457	0.39175129	0.82823381	0.080664284	0.047986294	-0.011762419	-0.061619063
7.99	0	0	0	0	0	0	0.83427768	0.43011905	0.39052478	0.82652801	0.081267796	0.047733136	-0.012142514	-0.061196995
8	0	0	0	0	0	0	0.83575537	0.43125268	0.38942695	0.82497276	0.081722435	0.047251961	-0.012762063	-0.060932505
8.01	0	0	0	0	0	0	0.83707542	0.43219658	0.38847303	0.8235936	0.082021001	0.046550472	-0.013610351	-0.060828815
8.02	0	0	0	0	0	0	0.83821844	0.43293507	0.38767605	0.82241321	0.082158557	0.045639515	-0.014672815	-0.060886329
8.03	0	0	0	0	0	0	0.83916765	0.43345594	0.38704676	0.82145093	0.082132549	0.044532961	-0.015931325	-0.061102678
8.04	0	0	0	0	0	0	0.83990911	0.43375072	0.38659357	0.82072239	0.081942883	0.043247542	-0.017364522	-0.061472832
8.05	0	0	0	0	0	0	0.84043188	0.43381487	0.38632253	0.82023925	0.081591984	0.041802665	-0.018948232	-0.061989251
8.06	0	0	0	0	0	0	0.84072822	0.43364781	0.38623725	0.82000899	0.081084809	0.040220186	-0.020655914	-0.062642092
8.07	0	0	0	0	0	0	0.84079365	0.43325298	0.38633892	0.82003472	0.08042882	0.038524156	-0.022459156	-0.063419453
8.08	0	0	0	0	0	0	0.84062713	0.43263775	0.38662625	0.82031523	0.079633924	0.036740513	-0.024328193	-0.064307637
8.09	0	0	0	0	0	0	0.84023104	0.43181325	0.38709552	0.82084496	0.078712357	0.03489675	-0.02623244	-0.065291447
8.1	0	0	0	0	0	0	0.83961123	0.43079414	0.38774047	0.82161421	0.077678531	0.033021534	-0.028141034	-0.06635448
8.11	0	0	0	0	0	0	0.838777	0.42959832	0.38855241	0.82260929	0.076548823	0.031144286	-0.030023361	-0.067479429
8.12	0	0	0	0	0	0	0.83774096	0.42824658	0.38952019	0.82381289	0.075341336	0.029294734	-0.031849567	-0.068648374
8.13	0	0	0	0	0	0	0.83651898	0.42676214	0.39063026	0.82520436	0.074075606	0.027502435	-0.033591048	-0.06984307
8.14	0	0	0	0	0	0	0.83512994	0.42517023	0.39186677	0.82676021	0.072772277	0.025796274	-0.03522089	-0.071045207
8.15	0	0	0	0	0	0	0.83359551	0.42349764	0.39321169	0.82845452	0.071452742	0.024203962	-0.036714283	-0.072236663
8.16	0	0	0	0	0	0	0.83193986	0.42177212	0.394645	0.83025945	0.070138769	0.022751529	-0.038048867	-0.073399729
8.17	0	0	0	0	0	0	0.83018928	0.42002198	0.39614494	0.83214575	0.068852098	0.021462841	-0.039205044	-0.074517323
8.18	0	0	0	0	0	0	0.82837181	0.41827552	0.39768828	0.83408327	0.067614043	0.02035914	-0.040166213	-0.075573179
8.19	0	0	0	0	0	0	0.82651675	0.41656056	0.39925069	0.83604146	0.066445092	0.019458628	-0.040918969	-0.076552029
8.2	0	0	0	0	0	0	0.82465422	0.41490399	0.40080712	0.83798988	0.065364522	0.018776103	-0.041453229	-0.077439764
8.21	0	0	0	0	0	0	0.82281461	0.41333134	0.40233224	0.83989868	0.064390037	0.018322667	-0.041762316	-0.078223589
8.22	0	0	0	0	0	0	0.82102804	0.41186642	0.40380096	0.841739	0.063537444	0.018105501	-0.041842986	-0.078892173
8.23	0	0	0	0	0	0	0.81932386	0.41053097	0.40518883	0.84348338	0.062820361	0.018127728	-0.04169541	-0.079435778
8.24	0	0	0	0	0	0	0.81773007	0.4093444	0.40647262	0.84510617	0.062249985	0.01838835	-0.041323116	-0.079846395
8.25	0	0	0	0	0	0	0.8162728	0.40832356	0.40763074	0.84658377	0.061834908	0.018882287	-0.040732896	-0.080117862
8.26	0	0	0	0	0	0	0.81497587	0.40748258	0.40864371	0.84789499	0.061580993	0.019600483	-0.039934672	-0.08024597
8.27	0	0	0	0	0	0	0.8138603	0.40683274	0.40949459	0.84902127	0.061491313	0.02053011	-0.038941341	-0.080228558
8.28	0	0	0	0	0	0	0.81294397	0.40638241	0.4101693	0.84994686	0.061566145	0.021654832	-0.037768589	-0.080065586
8.29	0	0	0	0	0	0	0.81224126	0.406137	0.41065693	0.85065904	0.061803024	0.022955146	-0.036434679	-0.079759188
8.3	0	0	0	0	0	0	0.81176284	0.40609894	0.41094993	0.85114824	0.062196851	0.024408767	-0.034960214	-0.079313692
8.31	0	0	0	0	0	0	0.81151548	0.40626773	0.41104427	0.85140815	0.062740047	0.025991071	-0.033367877	-0.078735618
8.32	0	0	0	0	0	0	0.81150201	0.40663998	0.41093949	0.85143578	0.063422746	0.027675562	-0.03168214	-0.078033626
8.33	0	0	0	0	0	0	0.81172124	0.40720945	0.41063865	0.85123154	0.064233018	0.029434365	-0.029928948	-0.077218439
8.34	0	0	0	0	0	0	0.81216814	0.40796717	0.41014824	0.85079922	0.065157127	0.031238727	-0.028135377	-0.07630272
8.35	0	0	0	0	0	0	0.81283389	0.40890149	0.40947801	0.85014597	0.06617979	0.033059517	-0.026329262	-0.075300902
8.36	0	0	0	0	0	0	0.8137062	0.40999825	0.40864071	0.84928222	0.067284457	0.034867719	-0.024538802	-0.074228988
8.37	0	0	0	0	0	0	0.8147695	0.41124089	0.40765179	0.84822162	0.068453591	0.036634901	-0.022792142	-0.073104306
8.38	0	0	0	0	0	0	0.81600536	0.41261064	0.40652907	0.84698082	0.069668941	0.038333655	-0.021116938	-0.071945224
8.39	0	0	0	0	0	0	0.81739278	0.41408672	0.40529234	0.84557931	0.070911816	0.039938006	-0.019539917	-0.070770846
8.4	0	0	0	0	0	0	0.81890862	0.41564657	0.40396298	0.84403917	0.072163347	0.04142378	-0.018086422	-0.06960067
8.41	0	0	0	0	0	0	0.82052807	0.41726614	0.40256348	0.84238476	0.073404739	0.042768926	-0.016779979	-0.068454239
8.42	0	0	0	0	0	0	0.82222497	0.41892017	0.40111709	0.84064242	0.074617508	0.043953799	-0.015641872	-0.067350777
8.43	0	0	0	0	0	0	0.82397235	0.42058263	0.39964735	0.83884002	0.075783714	0.04496139	-0.014690751	-0.066308823
8.44	0	0	0	0	0	0	0.82574277	0.42222703	0.39817768	0.8370066	0.076886182	0.04577751	-0.013942274	-0.065345883
8.45	0	0	0	0	0	0	0.82750877	0.42382687	0.39673108	0.83517188	0.077908709	0.04639094	-0.013408804	-0.064478084
8.46	0	0	0	0	0	0	0.82924327	0.4253561	0.3953297	0.83336578	0.078836262	0.046793523	-0.013099159	-0.063719875
8.47	0	0	0	0	0	0	0.83091991	0.42678957	0.39399458	0.83161793	0.079655177	0.046980231	-0.01301843	-0.063083744
8.48	0	0	0	0	0	0	0.83251343	0.42810348	0.39274536	0.82995714	0.080353329	0.046949187	-0.01316787	-0.062579997
8.49	0	0	0	0	0	0	0.83399996	0.42927584	0.3916001	0.82841091	0.080920311	0.04670166	-0.013544859	-0.06221657
8.5	0	0	0	0	0	0	0.83535736	0.43028689	0.39057502	0.82700491	0.081347585	0.04624202	-0.014142941	-0.061998903
8.51	0	0	0	0	0	0	0.83656548	0.43111946	0.38968443	0.82576255	0.081628624	0.04557768	-0.014951945	-0.061929874
8.52	0	0	0	0	0	0	0.8376064	0.43175939	0.38894055	0.82470451	0.081759031	0.044718989	-0.015958173	-0.062009777
8.53	0	0	0	0	0	0	0.83846467	0.43219572	0.38835345	0.82384837	0.081736642	0.043679115	-0.017144657	-0.06223637
8.54	0	0	0	0	0	0	0.83912753	0.43242098	0.38793101	0.82320829	0.081561595	0.04247389	-0.01849148	-0.062604969
8.55	0	0	0	0	0	0	0.83958501	0.43243129	0.38767879	0.82279474	0.08123637	0.041121622	-0.019976148	-0.063108586
8.56	0	0	0	0	0	0	0.83983019	0.43222648	0.38760011	0.8226143	0.080765803	0.039642885	-0.021574011	-0.063738113
8.57	0	0	0	0	0	0	0.83985919	0.43181006	0.3876959	0.82266959	0.080157051	0.038060261	-0.023258709	-0.064482543
8.58	0	0	0	0	0	0	0.83967137	0.43118917	0.38796478	0.82295918	0.079419527	0.036398057	-0.025002657	-0.065329208
8.59	0	0	0	0	0	0	0.83926927	0.43037437	0.388403	0.82347771	0.07856479	0.034681981	-0.026777527	-0.06626404
8.6	0	0	0	0	0	0	0.83865869	0.42937953	0.38900444	0.82421597	0.077606391	0.032938785	-0.028554746	-0.067271845
8.61	0	0	0	0	0	0	0.83784862	0.42822143	0.38976064	0.82516112	0.076559683	0.031195866	-0.030305984	-0.068336571
8.62	0	0	0	0	0	0	0.83685116	0.42691952	0.39066085	0.82629696	0.075441588	0.029480857	-0.032003617	-0.069441578
8.63	0	0	0	0	0	0	0.83568138	0.4254955	0.39169206	0.8276043	0.074270325	0.02782117	-0.033621179	-0.070569898
8.64	0	0	0	0	0	0	0.83435716	0.42397289	0.39283912	0.82906126	0.073065109	0.026243549	-0.035133771	-0.071704484
8.65	0	0	0	0	0	0	0.83289893	0.42237661	0.39408488	0.8306438	0.07184582	0.024773595	-0.036518432	-0.072828436
8.66	0	0	0	0	0	0	0.8313294	0.42073251	0.39541038	0.83232607	0.070632653	0.023435313	-0.037754471	-0.073925223
8.67	0	0	0	0	0	0	0.82967323	0.41906688	0.39679507	0.83408095	0.069445753	0.022250665	-0.038823742	-0.074978881
8.68	0	0	0	0	0	0	0.82795662	0.41740604	0.3982171	0.83588047	0.068304848	0.021239154	-0.039710877	-0.075974196
8.69	0	0	0	0	0	0	0.82620692	0.41577585	0.39965365	0.83769631	0.067228883	0.020417447	-0.04040346	-0.076896878
8.7	0	0	0	0	0	0	0.82445219	0.41420128	0.40108131	0.83950025	0.066235667	0.019799054	-0.040892157	-0.077733719
8.71	0	0	0	0	0	0	0.82272068	0.41270607	0.40247649	0.84126457	0.065341545	0.019394052	-0.041170792	-0.078472743
8.72	0	0	0	0	0	0	0.82104036	0.41131236	0.40381585	0.84296251	0.064561099	0.019208898	-0.041236378	-0.079103347
8.73	0	0	0	0	0	0	0.81943841	0.41004035	0.40507675	0.8445686	0.063906887	0.019246295	-0.041089108	-0.079616432
8.74	0	0	0	0	0	0	0.81794075	0.40890811	0.40623769	0.84605899	0.063389226	0.019505148	-0.040732302	-0.080004527
8.75	0	0	0	0	0	0	0.81657154	0.40793132	0.40727877	0.84741181	0.063016025	0.019980596	-0.040172325	-0.080261901
8.76	0	0	0	0	0	0	0.81535277	0.40712312	0.40818208	0.84860738	0.062792674	0.020664114	-0.039418468	-0.080384662
8.77	0	0	0	0	0	0	0.81430381	0.40649401	0.40893207	0.84962848	0.062721981	0.021543697	-0.038482802	-0.080370847
8.78	0	0	0	0	0	0	0.81344112	0.40605176	0.40951589	0.85046054	0.062804171	0.022604105	-0.03738001	-0.08022048
8.79	0	0	0	0	0	0	0.81277791	0.40580138	0.4099236	0.85109179	0.063036927	0.023827171	-0.036127185	-0.079935626
8.8	0	0	0	0	0	0	0.81232394	0.40574508	0.41014843	0.85151343	0.063415492	0.02519216	-0.034743607	-0.079520401
8.81	0	0	0	0	0	0	0.81208539	0.40588233	0.41018685	0.85171968	0.063932801	0.026676166	-0.033250499	-0.078980963
8.82	0	0	0	0	0	0	0.81206476	0.40620988	0.41003863	0.85170792	0.064579658	0.028254547	-0.031670752	-0.078325467
8.83	0	0	0	0	0	0	0.81226085	0.40672178	0.40970681	0.85147868	0.065344941	0.029901371	-0.030028624	-0.077563983
8.84	0	0	0	0	0	0	0.81266891	0.40740955	0.40919761	0.85103566	0.066215832	0.031589885	-0.028349417	-0.076708379
8.85	0	0	0	0	0	0	0.81328067	0.40826218	0.40852027	0.85038571	0.067178059	0.033292968	-0.02665913	-0.075772162
8.86	0	0	0	0	0	0	0.81408463	0.4092663	0.40768679	0.84953876	0.068216151	0.034983589	-0.024984084	-0.074770289
8.87	0	0	0	0	0	0	0.8150663	0.41040632	0.40671172	0.8485077	0.069313697	0.036635242	-0.023350531	-0.073718937
8.88	0	0	0	0	0	0	0.81620846	0.41166458	0.40561179	0.84730824	0.070453608	0.038222357	-0.021784251	-0.072635238
8.89	0	0	0	0	0	0	0.81749153	0.41302156	0.40440556	0.84595875	0.071618364	0.03972068	-0.020310137	-0.071536999
8.9	0	0	0	0	0	0	0.81889396	0.41445609	0.40311308	0.84447997	0.072790269	0.041107614	-0.018951779	-0.070442385
8.91	0	0	0	0	0	0	0.82039255	0.41594564	0.40175546	0.84289478	0.073951684	0.042362534	-0.01773106	-0.069369595
8.92	0	0	0	0	0	0	0.82196292	0.41746663	0.40035452	0.84122784	0.075085263	0.043467043	-0.016667766	-0.068336526
8.93	0	0	0	0	0	0	0.82357986	0.41899472	0.39893235	0.83950526	0.076174166	0.044405198	-0.015779219	-0.067360442
8.94	0	0	0	0	0	0	0.82521773	0.42050522	0.39751099	0.8377542	0.077202276	0.045163692	-0.015079956	-0.066457643
8.95	0	0	0	0	0	0	0.82685086	0.42197348	0.39611205	0.83600242	0.078154396	0.045731992	-0.014581444	-0.065643161
8.96	0	0	0	0	0	0	0.8284539	0.42337527	0.39475641	0.83427785	0.079016443	0.046102436	-0.014291855	-0.064930468
8.97	0	0	0	0	0	0	0.83000219	0.42468723	0.39346388	0.83260813	0.079775627	0.046270305	-0.014215896	-0.064331231
8.98	0	0	0	0	0	0	0.83147206	0.4258873	0.39225303	0.83102011	0.080420626	0.046233841	-0.014354706	-0.063855092
8.99	0	0	0	0	0	0	0.83284118	0.4269551	0.39114088	0.82953941	0.080941743	0.04599425	-0.014705829	-0.063509508
9	0	0	0	0	0	0	0.8340888	0.42787234	0.39014278	0.82818993	0.081331052	0.045555667	-0.015263244	-0.063299623
9.01	0	0	0	0	0	0	0.83519608	0.42862318	0.38927226	0.82699347	0.08158253	0.044925091	-0.016017476	-0.063228204
9.02	0	0	0	0	0	0	0.83614624	0.42919453	0.38854088	0.82596926	0.081692166	0.044112297	-0.016955769	-0.063295626
9.03	0	0	0	0	0	0	0.83692486	0.4295763	0.38795817	0.82513366	0.081658051	0.043129711	-0.018062322	-0.063499902
9.04	0	0	0	0	0	0	0.83752002	0.42976163	0.38753152	0.82449986	0.081480439	0.041992271	-0.019318588	-0.063836768
9.05	0	0	0	0	0	0	0.83792248	0.42974701	0.3872662	0.8240776	0.081161784	0.04071724	-0.020703609	-0.064299806
9.06	0	0	0	0	0	0	0.83812582	0.42953235	0.38716525	0.82387302	0.080706744	0.039324003	-0.02219441	-0.064880613
9.07	0	0	0	0	0	0	0.83812654	0.42912098	0.38722949	0.82388857	0.080122145	0.037833822	-0.023766411	-0.065568993
9.08	0	0	0	0	0	0	0.83792414	0.42851958	0.38745749	0.82412296	0.079416918	0.036269565	-0.025393872	-0.066353179
9.09	0	0	0	0	0	0	0.83752115	0.42773806	0.38784559	0.82457123	0.078601988	0.034655393	-0.027050343	-0.067220069
9.1	0	0	0	0	0	0	0.83692316	0.42678931	0.38838788	0.82522484	0.077690134	0.033016423	-0.028709124	-0.068155479
9.11	0	0	0	0	0	0	0.83613872	0.42568902	0.38907621	0.82607187	0.076695801	0.03137836	-0.030343718	-0.069144389
9.12	0	0	0	0	0	0	0.83517933	0.42445532	0.38990029	0.82709729	0.075634887	0.029767097	-0.031928267	-0.0701712
9.13	0	0	0	0	0	0	0.83405925	0.42310841	0.39084772	0.82828322	0.074524483	0.028208304	-0.033437969	-0.071219973
9.14	0	0	0	0	0	0	0.83279534	0.42167026	0.3919041	0.82960935	0.073382598	0.026726998	-0.034849464	-0.072274666
9.15	0	0	0	0	0	0	0.83140688	0.42016409	0.39305317	0.83105324	0.072227847	0.025347112	-0.036141184	-0.073319351
9.16	0	0	0	0	0	0	0.82991523	0.41861403	0.394277	0.8325908	0.071079127	0.024091071	-0.037293661	-0.074338428
9.17	0	0	0	0	0	0	0.82834355	0.41704465	0.39555622	0.83419671	0.06995528	0.022979378	-0.038289798	-0.075316813
9.18	0	0	0	0	0	0	0.82671646	0.41548053	0.39687028	0.83584485	0.068874748	0.022030232	-0.039115082	-0.07624012
9.19	0	0	0	0	0	0	0.8250596	0.41394586	0.39819776	0.8375087	0.067855242	0.021259182	-0.039757761	-0.07709483
9.2	0	0	0	0	0	0	0.82339927	0.41246405	0.39951675	0.83916184	0.066913409	0.020678823	-0.040208969	-0.077868447
9.21	0	0	0	0	0	0	0.8217619	0.41105733	0.40080516	0.84077829	0.066064533	0.020298557	-0.040462801	-0.078549642
9.22	0	0	0	0	0	0	0.82017369	0.40974648	0.40204121	0.8423329	0.065322255	0.020124403	-0.040516357	-0.079128394
9.23	0	0	0	0	0	0	0.81866007	0.40855052	0.40320379	0.84380175	0.064698331	0.020158884	-0.040369728	-0.079596113
9.24	0	0	0	0	0	0	0.81724526	0.40748643	0.40427286	0.84516241	0.064202432	0.020400984	-0.040025965	-0.079945759
9.25	0	0	0	0	0	0	0.81595186	0.40656901	0.40522991	0.84639427	0.063841987	0.020846171	-0.039490994	-0.08017195
9.26	0	0	0	0	0	0	0.81480042	0.40581068	0.40605826	0.84747881	0.063622076	0.021486496	-0.038773516	-0.080271056
9.27	0	0	0	0	0	0	0.81380906	0.40522138	0.40674348	0.84839976	0.063545372	0.022310756	-0.037884869	-0.080241273
9.28	0	0	0	0	0	0	0.81299318	0.40480849	0.40727359	0.8491434	0.063612132	0.023304723	-0.036838867	-0.080082689
9.29	0	0	0	0	0	0	0.81236514	0.40457678	0.40763939	0.8496986	0.063820241	0.024451424	-0.035651609	-0.079797316
9.3	0	0	0	0	0	0	0.81193411	0.4045284	0.40783458	0.85005706	0.064165289	0.02573147	-0.034341273	-0.079389108
9.31	0	0	0	0	0	0	0.81170588	0.40466289	0.40785586	0.85021334	0.064640703	0.02712343	-0.032927873	-0.07886394
9.32	0	0	0	0	0	0	0.81168282	0.4049772	0.40770304	0.85016497	0.065237901	0.028604226	-0.031433001	-0.078229566
9.33	0	0	0	0	0	0	0.81186388	0.40546578	0.40737895	0.84991247	0.065946483	0.030149552	-0.02987954	-0.077495535
9.34	0	0	0	0	0	0	0.81224462	0.40612061	0.40688937	0.84945934	0.066754438	0.031734308	-0.028291352	-0.076673082
9.35	0	0	0	0	0	0	0.81281736	0.40693131	0.40624291	0.84881208	0.067648377	0.033333026	-0.026692949	-0.075774973
9.36	0	0	0	0	0	0	0.81357138	0.40788528	0.40545078	0.84798008	0.068613763	0.034920295	-0.025109137	-0.074815325
9.37	0	0	0	0	0	0	0.81449311	0.40896779	0.40452652	0.84697554	0.069635161	0.036471175	-0.023564646	-0.073809387
9.38	0	0	0	0	0	0	0.81556643	0.41016219	0.40348575	0.84581331	0.070696475	0.037961577	-0.022083751	-0.072773301
9.39	0	0	0	0	0	0	0.81677302	0.41145007	0.40234582	0.84451073	0.071781194	0.03936863	-0.020689876	-0.071723823
9.4	0	0	0	0	0	0	0.81809263	0.41281147	0.40112547	0.84308739	0.072872626	0.040671004	-0.019405214	-0.070678041
9.41	0	0	0	0	0	0	0.81950348	0.41422518	0.39984447	0.84156484	0.073954127	0.041849207	-0.018250338	-0.069653064
9.42	0	0	0	0	0	0	0.82098265	0.41566899	0.39852323	0.83996637	0.07500932	0.042885833	-0.017243843	-0.068665712
9.43	0	0	0	0	0	0	0.82250639	0.41712004	0.3971825	0.83831655	0.076022309	0.043765783	-0.016402005	-0.067732206
9.44	0	0	0	0	0	0	0.82405057	0.4185551	0.39584297	0.83664097	0.07697788	0.044476439	-0.015738478	-0.066867862
9.45	0	0	0	0	0	0	0.82559095	0.41995102	0.39452495	0.83496575	0.077861693	0.0450078	-0.015264031	-0.066086804
9.46	0	0	0	0	0	0	0.82710363	0.42128507	0.39324807	0.83331717	0.07866047	0.045352583	-0.01498634	-0.065401697
9.47	0	0	0	0	0	0	0.82856529	0.42253532	0.39203105	0.83172121	0.079362163	0.045506288	-0.014909828	-0.064823515
9.48	0	0	0	0	0	0	0.82995359	0.42368107	0.39089136	0.83020312	0.079956121	0.045467227	-0.015035572	-0.064361338
9.49	0	0	0	0	0	0	0.8312474	0.42470322	0.3898451	0.82878698	0.080433239	0.045236522	-0.015361273	-0.064022197
9.5	0	0	0	0	0	0	0.83242711	0.42558459	0.3889068	0.82749525	0.080786098	0.044818079	-0.01588129	-0.063810962
9.51	0	0	0	0	0	0	0.83347487	0.42631033	0.38808924	0.8263484	0.081009079	0.044218522	-0.016586737	-0.063730275
9.52	0	0	0	0	0	0	0.83437484	0.42686812	0.38740338	0.82536453	0.081098472	0.04344711	-0.01746565	-0.06378053
9.53	0	0	0	0	0	0	0.83511336	0.42724848	0.38685825	0.82455901	0.081052553	0.042515617	-0.018503199	-0.063959908
9.54	0	0	0	0	0	0	0.83567916	0.42744493	0.38646085	0.82394423	0.080871643	0.041438195	-0.019681971	-0.064264446
9.55	0	0	0	0	0	0	0.83606354	0.4274541	0.38621615	0.82352939	0.080558133	0.040231193	-0.020982283	-0.064688152
9.56	0	0	0	0	0	0	0.83626042	0.42727586	0.38612702	0.82332028	0.080116489	0.038912959	-0.022382543	-0.065223159
9.57	0	0	0	0	0	0	0.83626654	0.42691323	0.38619422	0.82331925	0.079553211	0.037503608	-0.023859644	-0.0658599
9.58	0	0	0	0	0	0	0.83608144	0.4263724	0.38641637	0.82352513	0.078876772	0.036024755	-0.025389371	-0.066587319
9.59	0	0	0	0	0	0	0.83570756	0.42566254	0.38678994	0.8239333	0.078097513	0.034499221	-0.026946829	-0.067393085
9.6	0	0	0	0	0	0	0.83515018	0.42479568	0.38730931	0.8245358	0.077227503	0.032950709	-0.02850687	-0.068263831
9.61	0	0	0	0	0	0	0.83441745	0.42378642	0.38796672	0.82532149	0.076280366	0.031403456	-0.030044523	-0.069185384
9.62	0	0	0	0	0	0	0.83352022	0.42265168	0.38875241	0.82627627	0.075271078	0.029881855	-0.0315354	-0.070143009
9.63	0	0	0	0	0	0	0.83247199	0.42141033	0.38965462	0.82738338	0.074215722	0.02841007	-0.032956091	-0.071121632
9.64	0	0	0	0	0	0	0.83128871	0.42008291	0.39065972	0.82862375	0.073131231	0.027011633	-0.034284529	-0.07210607
9.65	0	0	0	0	0	0	0.82998854	0.41869117	0.39175237	0.82997628	0.072035093	0.025709039	-0.035500321	-0.073081238
9.66	0	0	0	0	0	0	0.82859164	0.41725772	0.39291567	0.83141832	0.070945054	0.024523351	-0.036585044	-0.074032352
9.67	0	0	0	0	0	0	0.82711983	0.41580559	0.39413137	0.83292602	0.069878796	0.023473817	-0.037522499	-0.074945116
9.68	0	0	0	0	0	0	0.8255963	0.41435788	0.39538017	0.83447475	0.068853625	0.022577514	-0.038298922	-0.075805895
9.69	0	0	0	0	0	0	0.82404519	0.41293733	0.39664195	0.8360395	0.067886155	0.021849027	-0.03890315	-0.076601878
9.7	0	0	0	0	0	0	0.82249122	0.41156598	0.39789616	0.8375953	0.066992002	0.021300166	-0.039326745	-0.077321233
9.71	0	0	0	0	0	0	0.82095925	0.4102648	0.39912211	0.8391176	0.066185504	0.020939742	-0.039564073	-0.077953244
9.72	0	0	0	0	0	0	0.81947391	0.4090534	0.40029939	0.8405826	0.065479463	0.0207734	-0.03961234	-0.078488443
9.73	0	0	0	0	0	0	0.81805908	0.40794977	0.40140825	0.84196765	0.064884916	0.020803504	-0.039471598	-0.078918737
9.74	0	0	0	0	0	0	0.81673753	0.40697	0.40242994	0.84325148	0.064410951	0.021029101	-0.0391447	-0.07923751
9.75	0	0	0	0	0	0	0.8155305	0.40612813	0.40334714	0.84441456	0.064064559	0.021445941	-0.038637238	-0.079439731
9.76	0	0	0	0	0	0	0.8144573	0.40543598	0.40414423	0.84543929	0.063850531	0.022046571	-0.037957439	-0.079522037
9.77	0	0	0	0	0	0	0.81353496	0.40490303	0.40480769	0.84631026	0.063771407	0.022820482	-0.037116034	-0.079482802
9.78	0	0	0	0	0	0	0.81277796	0.40453634	0.40532631	0.8470144	0.063827461	0.023754324	-0.03612611	-0.079322196
9.79	0	0	0	0	0	0	0.81219796	0.40434051	0.40569141	0.84754118	0.064016738	0.024832162	-0.035002921	-0.079042208
9.8	0	0	0	0	0	0	0.8118036	0.40431765	0.40589704	0.84788269	0.064335132	0.026035791	-0.03376369	-0.078646661
9.81	0	0	0	0	0	0	0.81160037	0.40446738	0.40594008	0.84803377	0.064776497	0.027345073	-0.032427378	-0.07814119
9.82	0	0	0	0	0	0	0.81159055	0.4047869	0.40582024	0.84799207	0.065332793	0.028738313	-0.031014432	-0.077533194
9.83	0	0	0	0	0	0	0.8117732	0.40527096	0.40554009	0.84775809	0.065994263	0.030192649	-0.029546507	-0.076831757
9.84	0	0	0	0	0	0	0.81214421	0.40591203	0.40510496	0.84733517	0.066749626	0.031684455	-0.028046176	-0.076047535
9.85	0	0	0	0	0	0	0.81269643	0.40670031	0.4045228	0.84672946	0.06758629	0.033189747	-0.026536605	-0.075192616
9.86	0	0	0	0	0	0	0.81341982	0.40762388	0.40380401	0.84594986	0.068490571	0.034684581	-0.025041221	-0.074280343
9.87	0	0	0	0	0	0	0.81430166	0.40866882	0.40296117	0.84500795	0.069447927	0.036145437	-0.02358336	-0.073325109
9.88	0	0	0	0	0	0	0.81532685	0.40981939	0.40200883	0.84391779	0.070443185	0.037549586	-0.022185905	-0.072342128
9.89	0	0	0	0	0	0	0.81647815	0.41105817	0.40096316	0.84269579	0.071460767	0.038875435	-0.020870921	-0.071347178
9.9	0	0	0	0	0	0	0.81773653	0.41236635	0.39984166	0.84136046	0.07248492	0.040102831	-0.01965929	-0.070356331
9.91	0	0	0	0	0	0	0.81908149	0.41372389	0.3986628	0.83993221	0.07349993	0.041213347	-0.018570355	-0.069385665
9.92	0	0	0	0	0	0	0.82049142	0.41510983	0.39744569	0.83843299	0.074490334	0.042190521	-0.017621581	-0.068450978
9.93	0	0	0	0	0	0	0.82194394	0.41650263	0.39620978	0.83688602	0.075441123	0.043020063	-0.016828237	-0.067567491
9.94	0	0	0	0	0	0	0.82341625	0.41788041	0.39497446	0.8353154	0.076337934	0.043690028	-0.016203122	-0.06674957
9.95	0	0	0	0	0	0	0.82488548	0.41922137	0.39375882	0.83374577	0.077167239	0.044190943	-0.015756312	-0.066010458
9.96	0	0	0	0	0	0	0.82632903	0.42050413	0.39258135	0.83220188	0.077916514	0.044515911	-0.015494973	-0.065362023
9.97	0	0	0	0	0	0	0.82772485	0.42170808	0.39145963	0.83070817	0.078574411	0.044660671	-0.015423215	-0.064814546
9.98	0	0	0	0	0	0	0.82905182	0.42281376	0.39041018	0.8292884	0.079130906	0.044623628	-0.015542004	-0.064376535
9.99	0	0	0	0	0	0	0.83028993	0.4238032	0.38944818	0.8279652	0.079577446	0.044405855	-0.015849135	-0.064054573
9.9975	0	0	0	0	0	0	0.83114897	0.42445923	0.3887924	0.82704895	0.079835946	0.044126055	-0.016199988	-0.063892081


==> graphics/data/cylinderwake_nl_dt_sim_nofb.dat <==
0	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82416278	0.41599484	0.39603231	0.83561647	0.071943422	0.032865097	-0.027302366	-0.071301486
0.01	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82414843	0.41598498	0.39603017	0.83562198	0.071926803	0.032843772	-0.027327045	-0.071327167
0.02	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82413143	0.41597404	0.39603229	0.83563375	0.071907063	0.032818878	-0.027354341	-0.071353735
0.03	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82411153	0.41596181	0.39603901	0.83565178	0.071884169	0.032790389	-0.027384412	-0.071381109
0.04	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82408839	0.41594808	0.39605072	0.83567655	0.071858033	0.032758214	-0.027417333	-0.07140918
0.05	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82406163	0.41593258	0.39606783	0.83570861	0.071828587	0.03272224	-0.02745315	-0.071437836
0.06	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82403079	0.41591507	0.39609069	0.83574837	0.071795732	0.032682399	-0.027491824	-0.07146688
0.07	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82399549	0.41589535	0.39611971	0.83579616	0.071759329	0.03263862	-0.027533272	-0.071496057
0.08	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82395547	0.41587321	0.39615526	0.8358524	0.071719191	0.032590817	-0.027577411	-0.071525138
0.09	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82391038	0.41584847	0.39619774	0.83591752	0.071675111	0.032538917	-0.027624131	-0.07155391
0.1	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82385991	0.41582095	0.39624751	0.83599188	0.07162691	0.032482873	-0.027673284	-0.071582115
0.11	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82380379	0.41579053	0.39630495	0.8360758	0.071574453	0.032422662	-0.027724675	-0.071609413
0.12	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82374162	0.41575718	0.39637048	0.83616961	0.071517533	0.032358263	-0.027778071	-0.071635387
0.13	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82367299	0.41572091	0.39644455	0.83627365	0.071455736	0.032289608	-0.027833198	-0.071659561
0.14	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82359771	0.41568179	0.39652762	0.83638822	0.071388425	0.032216556	-0.027889737	-0.071681389
0.15	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82351566	0.41563997	0.39662021	0.83651362	0.071314816	0.032138907	-0.027947323	-0.071700215
0.16	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82342669	0.41559569	0.39672289	0.83665019	0.071233998	0.032056431	-0.028005529	-0.071715273
0.17	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82333077	0.41554936	0.39683633	0.83679827	0.071144879	0.031968858	-0.028063859	-0.071725645
0.18	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82322802	0.41550161	0.39696131	0.83695829	0.071046137	0.031875847	-0.028121748	-0.071730234
0.19	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82311879	0.41545333	0.39709878	0.83713072	0.070936108	0.031776962	-0.028178547	-0.071727735
0.2	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8230037	0.4154057	0.39724991	0.83731617	0.07081268	0.031671673	-0.028233511	-0.071716578
0.21	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82288377	0.41536027	0.39741609	0.83751548	0.070673245	0.031559354	-0.02828579	-0.071694931
0.22	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82276054	0.41531907	0.39759903	0.83772964	0.070514558	0.031439279	-0.028334404	-0.071660653
0.23	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82263628	0.41528467	0.39780077	0.83795998	0.070332677	0.031310638	-0.028378236	-0.071611137
0.24	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82251425	0.41526033	0.39802381	0.83820836	0.070122959	0.031172594	-0.028416034	-0.071543367
0.25	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82239916	0.41525009	0.39827109	0.83847712	0.069880128	0.031024374	-0.02844641	-0.071454084
0.26	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82229695	0.41525879	0.39854602	0.83876927	0.069598976	0.030865444	-0.028467869	-0.071339723
0.27	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82221456	0.41529212	0.39885252	0.83908862	0.069274925	0.030695675	-0.028478857	-0.071196485
0.28	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82216036	0.41535658	0.39919495	0.83943977	0.068904191	0.030515514	-0.028477787	-0.071020808
0.29	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82214332	0.41545928	0.39957807	0.83982782	0.068485404	0.030326182	-0.028463151	-0.070809979
0.3	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82217075	0.41560762	0.40000676	0.84025783	0.068021107	0.030129824	-0.028433706	-0.070562759
0.31	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82224848	0.41580906	0.40048588	0.84073415	0.067516698	0.029929519	-0.028388504	-0.07027985
0.32	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82238174	0.41607086	0.40101987	0.8412601	0.066980179	0.029729227	-0.028326978	-0.069964119
0.33	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82257391	0.41639977	0.40161235	0.84183748	0.066422878	0.029533687	-0.02824921	-0.069620997
0.34	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82282593	0.41680151	0.4022657	0.84246585	0.065857709	0.029348274	-0.028155985	-0.069258718
0.35	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82313769	0.41728032	0.40298081	0.84314229	0.065298722	0.029178868	-0.028048696	-0.068887744
0.36	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82350789	0.4178387	0.40375675	0.84386177	0.064762315	0.029031649	-0.02792946	-0.068519997
0.37	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82393313	0.4184772	0.40459055	0.84461737	0.064264622	0.02891281	-0.027801181	-0.068168703
0.38	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82440912	0.41919424	0.40547702	0.84539998	0.063819728	0.028828262	-0.027667261	-0.067848256
0.39	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82493168	0.41998616	0.40640877	0.84619855	0.063441563	0.028783367	-0.027531383	-0.067572609
0.4	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8254966	0.42084741	0.40737635	0.84700167	0.063142123	0.028782715	-0.027397466	-0.067353423
0.41	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8260999	0.42177056	0.4083684	0.84779852	0.062929033	0.028830112	-0.027269461	-0.06720072
0.42	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82673865	0.42274659	0.40937197	0.84857797	0.062807989	0.028928537	-0.027150978	-0.067123637
0.43	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82741095	0.4237653	0.41037296	0.84932889	0.062783138	0.029079893	-0.02704505	-0.067128008
0.44	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82811532	0.42481576	0.41135662	0.8500423	0.062855089	0.029284939	-0.026954067	-0.067215458
0.45	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82885062	0.42588663	0.41230788	0.85071115	0.063022461	0.029543513	-0.026879661	-0.067386059
0.46	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.82961638	0.4269666	0.41321181	0.85132882	0.063283025	0.029854607	-0.026822544	-0.06763842
0.47	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83041242	0.42804478	0.41405404	0.85188955	0.063632516	0.030216318	-0.026782454	-0.067967708
0.48	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83123829	0.42911093	0.41482121	0.85238948	0.064065331	0.03062603	-0.026758194	-0.068366736
0.49	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83209356	0.43015575	0.41550119	0.85282624	0.064575627	0.031080675	-0.02674777	-0.068827701
0.5	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8329778	0.4311711	0.41608329	0.85319758	0.065157037	0.031576801	-0.02674849	-0.06934179
0.51	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83389013	0.43215008	0.41655846	0.85350152	0.065802719	0.032110623	-0.026756949	-0.069898663
0.52	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83482925	0.4330871	0.41691946	0.85373741	0.066505821	0.032678224	-0.026769268	-0.070487255
0.53	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83579366	0.43397787	0.41716085	0.85390514	0.067259824	0.033275667	-0.02678142	-0.07109684
0.54	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83678149	0.43481942	0.41727893	0.85400438	0.06805851	0.033898979	-0.026789211	-0.071716678
0.55	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83779052	0.43560994	0.41727186	0.85403532	0.068895679	0.034544207	-0.026788454	-0.072335937
0.56	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83881828	0.4363487	0.41713946	0.85399843	0.069765614	0.035207475	-0.026775366	-0.072944783
0.57	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.83986209	0.43703592	0.41688311	0.85389423	0.070663305	0.035884953	-0.02674661	-0.073533963
0.58	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84091903	0.43767255	0.41650569	0.85372383	0.071583874	0.036572841	-0.026699383	-0.074094922
0.59	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84198595	0.43826011	0.4160114	0.85348821	0.072522777	0.037267318	-0.026631714	-0.074620921
0.6	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8430595	0.43880049	0.41540561	0.85318849	0.07347608	0.037964484	-0.026542515	-0.075105724
0.61	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84413619	0.43929578	0.41469478	0.85282697	0.074439939	0.038660315	-0.026431608	-0.075544038
0.62	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84521232	0.43974808	0.41388627	0.85240577	0.07541059	0.039350612	-0.026299912	-0.07593331
0.63	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84628401	0.4401593	0.41298821	0.85192706	0.076384555	0.04003094	-0.026149405	-0.076271386
0.64	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84734718	0.44053101	0.41200944	0.85139454	0.077358312	0.040696617	-0.025983089	-0.076556538
0.65	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84839753	0.44086431	0.41095931	0.85081223	0.078328235	0.041342676	-0.02580505	-0.076790154
0.66	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84943044	0.4411597	0.40984763	0.85018414	0.079290689	0.041963824	-0.025620325	-0.076974324
0.67	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85044105	0.44141698	0.40868456	0.84951574	0.080241828	0.042554476	-0.025434773	-0.07711098
0.68	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85142422	0.4416352	0.40748055	0.84881328	0.081177537	0.043108797	-0.025255067	-0.077204737
0.69	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85237447	0.4418126	0.40624622	0.84808308	0.082093446	0.043620725	-0.025088492	-0.077261194
0.7	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85328609	0.44194664	0.4049923	0.84733253	0.082984877	0.044084047	-0.024942744	-0.077285498
0.71	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85415307	0.44203396	0.40372956	0.84656983	0.083846857	0.044492498	-0.024825816	-0.077284568
0.72	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85496914	0.44207049	0.40246871	0.84580336	0.084674153	0.044839853	-0.024745789	-0.077266184
0.73	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85572783	0.44205152	0.40122036	0.84504218	0.08546129	0.045120042	-0.024710575	-0.077237513
0.74	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.8564225	0.44197175	0.39999494	0.84429594	0.086202637	0.045327292	-0.02472777	-0.077206513
0.75	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85704635	0.44182551	0.3988026	0.84357436	0.08689246	0.045456257	-0.024804441	-0.07718161
0.76	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85759256	0.44160683	0.39765318	0.84288734	0.087525022	0.045502156	-0.024946894	-0.077170492
0.77	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85805432	0.44130964	0.39655607	0.84224495	0.088094688	0.045460923	-0.025160513	-0.077180801
0.78	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85842495	0.44092797	0.39552019	0.841657	0.088596015	0.045329346	-0.025449601	-0.077220115
0.79	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85869798	0.44045609	0.39455387	0.84113296	0.089023889	0.045105194	-0.025817198	-0.077295108
0.8	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85886727	0.43988874	0.39366476	0.84068189	0.089373635	0.044787343	-0.026264967	-0.077411783
0.81	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85892715	0.43922128	0.39285978	0.84031215	0.089641135	0.044375889	-0.02679311	-0.077575578
0.82	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85887254	0.43844993	0.392145	0.84003118	0.089822959	0.043872235	-0.027400272	-0.077790852
0.83	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85869904	0.4375719	0.39152558	0.83984548	0.089916473	0.043279166	-0.028083508	-0.078060901
0.84	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85840314	0.43658556	0.39100565	0.83976033	0.089919946	0.042600902	-0.028838286	-0.078388087
0.85	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85798227	0.43549058	0.39058826	0.83977966	0.089832652	0.041843122	-0.0296585	-0.07877359
0.86	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85743499	0.43428804	0.39027531	0.83990594	0.089654948	0.041012967	-0.030536528	-0.079217357
0.87	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85676107	0.43298055	0.39006744	0.84014009	0.089388341	0.04011901	-0.031463327	-0.079718231
0.88	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85596161	0.43157227	0.38996398	0.84048134	0.089035537	0.039171202	-0.032428545	-0.08027388
0.89	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85503915	0.43006896	0.38996294	0.84092723	0.088600468	0.038180779	-0.033420667	-0.08088077
0.9	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85399771	0.42847798	0.39006088	0.84147355	0.088088291	0.037160154	-0.034427184	-0.081534291
0.91	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85284292	0.42680827	0.39025296	0.84211435	0.087505376	0.036122767	-0.035434779	-0.082228794
0.92	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85158195	0.42507024	0.39053289	0.84284199	0.086859256	0.035082912	-0.036429531	-0.082957619
0.93	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.85022363	0.42327572	0.39089293	0.8436472	0.086158557	0.03405554	-0.037397136	-0.08371322
0.94	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84877838	0.42143782	0.39132397	0.84451914	0.085412909	0.033056036	-0.038323127	-0.084487263
0.95	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84725813	0.41957075	0.39181551	0.84544558	0.084632822	0.032099981	-0.039193101	-0.085270708
0.96	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84567633	0.4176897	0.39235583	0.84641301	0.083829554	0.031202894	-0.039992949	-0.086053938
0.97	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84404776	0.41581059	0.39293201	0.84740681	0.083014948	0.030379969	-0.040709082	-0.08682689
0.98	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84238844	0.41394989	0.39353016	0.84841145	0.08220126	0.029645804	-0.041328638	-0.087579171
0.99	-0.64901377	1.181166	-0.7584533	-1.109613	-0.84555124	-0.57266487	0.84071542	0.41212441	0.39413553	0.84941069	0.081400968	0.029014129	-0.041839697	-0.088300199
1	0	0	0	0	0	0	0.83904661	0.41035106	0.39473271	0.85038778	0.080626579	0.02849755	-0.042231465	-0.088979354
1.01	0	0	0	0	0	0	0.8374149	0.40865647	0.39530792	0.85132018	0.079907066	0.028128654	-0.042469781	-0.089580463
1.02	0	0	0	0	0	0	0.83582751	0.40704834	0.39583856	0.85219005	0.079240928	0.027899366	-0.04256868	-0.090118074
1.03	0	0	0	0	0	0	0.83430371	0.40554272	0.39630832	0.85298053	0.078639582	0.027817521	-0.042521581	-0.090582382
1.04	0	0	0	0	0	0	0.83286269	0.40415495	0.39670121	0.85367463	0.078113723	0.027889024	-0.042323716	-0.090964169
1.05	0	0	0	0	0	0	0.83152313	0.40289942	0.3970019	0.85425597	0.077673075	0.028117646	-0.041972194	-0.091254925
1.06	0	0	0	0	0	0	0.83030303	0.40178936	0.39719599	0.85470913	0.07732628	0.028504861	-0.04146614	-0.091447102
1.07	0	0	0	0	0	0	0.8292192	0.40083664	0.3972703	0.85501984	0.077080782	0.029049819	-0.04080671	-0.091534233
1.08	0	0	0	0	0	0	0.82828693	0.40005166	0.39721309	0.85517496	0.076942707	0.029749339	-0.039997102	-0.091510976
1.09	0	0	0	0	0	0	0.82751994	0.39944322	0.39701436	0.85516279	0.076916746	0.030597889	-0.039042604	-0.091373267
1.1	0	0	0	0	0	0	0.82692995	0.39901837	0.39666606	0.85497331	0.077006024	0.03158763	-0.03795061	-0.091118531
1.11	0	0	0	0	0	0	0.8265265	0.39878227	0.39616219	0.85459838	0.077212059	0.032708515	-0.036730599	-0.090745815
1.12	0	0	0	0	0	0	0.82631696	0.39873804	0.395499	0.85403175	0.077534886	0.033948444	-0.035394096	-0.090255885
1.13	0	0	0	0	0	0	0.82630622	0.39888676	0.39467504	0.85326923	0.077973226	0.035293492	-0.03395459	-0.089651273
1.14	0	0	0	0	0	0	0.82649628	0.39922728	0.39369126	0.85230891	0.078524512	0.036728147	-0.032427435	-0.088936331
1.15	0	0	0	0	0	0	0.8268864	0.39975629	0.39255097	0.85115118	0.079184847	0.038235511	-0.03082972	-0.088117278
1.16	0	0	0	0	0	0	0.82747318	0.40046812	0.39125981	0.8497988	0.079949086	0.039797515	-0.029180125	-0.087202223
1.17	0	0	0	0	0	0	0.82825046	0.40135467	0.38982559	0.84825698	0.080810987	0.041395202	-0.027498733	-0.086201166
1.18	0	0	0	0	0	0	0.82920922	0.40240534	0.38825822	0.84653334	0.08176334	0.043009046	-0.025806802	-0.085125946
1.19	0	0	0	0	0	0	0.83033773	0.40360699	0.38656941	0.84463794	0.082798241	0.044619247	-0.024126528	-0.083990156
1.2	0	0	0	0	0	0	0.83162156	0.40494394	0.38477245	0.84258316	0.083907332	0.04620603	-0.022480768	-0.082809035
1.21	0	0	0	0	0	0	0.83304365	0.40639793	0.38288197	0.84038363	0.085082002	0.047749928	-0.020892746	-0.081599283
1.22	0	0	0	0	0	0	0.83458431	0.40794814	0.38091357	0.83805612	0.086313713	0.049232061	-0.019385746	-0.080378958
1.23	0	0	0	0	0	0	0.83622136	0.4095712	0.37888351	0.83561921	0.087594164	0.050634377	-0.017982767	-0.079167391
1.24	0	0	0	0	0	0	0.83792978	0.41124119	0.37680832	0.83309298	0.088915564	0.051939842	-0.016706181	-0.077984777
1.25	0	0	0	0	0	0	0.83968151	0.41292978	0.37470451	0.83049885	0.090270588	0.053132534	-0.015577395	-0.076851742
1.26	0	0	0	0	0	0	0.84144655	0.41460647	0.37258824	0.82785916	0.091651327	0.054197612	-0.014616474	-0.075789233
1.27	0	0	0	0	0	0	0.84319295	0.41623875	0.37047499	0.8251966	0.093049308	0.055121285	-0.013841759	-0.074818134
1.28	0	0	0	0	0	0	0.84488623	0.4177925	0.36837945	0.82253397	0.09445532	0.055890747	-0.013269576	-0.073958372
1.29	0	0	0	0	0	0	0.84649247	0.41923262	0.36631534	0.81989421	0.095856043	0.056493983	-0.012913843	-0.073228135
1.3	0	0	0	0	0	0	0.84798092	0.42052387	0.36429533	0.81730036	0.097233607	0.05691969	-0.012785667	-0.072643261
1.31	0	0	0	0	0	0	0.84932187	0.42163135	0.36233129	0.81477565	0.098568364	0.05715736	-0.012893186	-0.072216407
1.32	0	0	0	0	0	0	0.8504871	0.42252129	0.36043444	0.81234359	0.099836885	0.057197374	-0.013241332	-0.071956286
1.33	0	0	0	0	0	0	0.85145323	0.42316211	0.3586156	0.81002829	0.10101228	0.057031183	-0.013831422	-0.071867442
1.34	0	0	0	0	0	0	0.85219987	0.42352548	0.3568855	0.80785439	0.10206847	0.056651505	-0.014661091	-0.071950097
1.35	0	0	0	0	0	0	0.85270791	0.42358721	0.35525513	0.80584695	0.10297712	0.056052415	-0.015724365	-0.0722001
1.36	0	0	0	0	0	0	0.85296285	0.42332788	0.35373584	0.80403098	0.1037081	0.055229754	-0.017011478	-0.072609554
1.37	0	0	0	0	0	0	0.85295416	0.42273365	0.35233956	0.80243083	0.10423658	0.054181682	-0.0185089	-0.073167271
1.38	0	0	0	0	0	0	0.85267251	0.42179667	0.35107893	0.80107002	0.10453938	0.052908997	-0.02019972	-0.073858782
1.39	0	0	0	0	0	0	0.85211079	0.42051512	0.3499673	0.79997071	0.10459398	0.051415634	-0.022063881	-0.074667737
1.4	0	0	0	0	0	0	0.85126461	0.41889331	0.3490184	0.79915194	0.10438761	0.049709033	-0.024078319	-0.075577774
1.41	0	0	0	0	0	0	0.85013053	0.41694185	0.34824616	0.79862857	0.1039133	0.047800082	-0.026217398	-0.076571891
1.42	0	0	0	0	0	0	0.84870631	0.41467706	0.34766425	0.79841197	0.10316504	0.0457035	-0.028453422	-0.077631937
1.43	0	0	0	0	0	0	0.84699236	0.41212034	0.34728553	0.79850938	0.102146	0.043438359	-0.030757053	-0.078741058
1.44	0	0	0	0	0	0	0.84499176	0.40929776	0.34712153	0.79892177	0.1008664	0.041027685	-0.033097682	-0.079884449
1.45	0	0	0	0	0	0	0.84271006	0.40623944	0.34718183	0.79964429	0.099337043	0.038498099	-0.035443871	-0.081047027
1.46	0	0	0	0	0	0	0.84015589	0.40297872	0.34747356	0.8006678	0.097575335	0.035879973	-0.03776386	-0.082213824
1.47	0	0	0	0	0	0	0.83734179	0.39955159	0.34800081	0.80197811	0.095605223	0.033206908	-0.040026034	-0.083372006
1.48	0	0	0	0	0	0	0.83428415	0.39599617	0.3487641	0.80355524	0.093451072	0.030514821	-0.042199289	-0.084509587
1.49	0	0	0	0	0	0	0.83100283	0.39235198	0.34975994	0.8053748	0.091140809	0.027841523	-0.044253425	-0.085614133
1.5	0	0	0	0	0	0	0.82752167	0.38865943	0.35098069	0.80740904	0.088707024	0.025226126	-0.046159566	-0.086674043
1.51	0	0	0	0	0	0	0.82386864	0.38495924	0.35241426	0.8096267	0.086182617	0.022708041	-0.047890586	-0.087678628
1.52	0	0	0	0	0	0	0.82007514	0.38129199	0.35404404	0.8119934	0.083601612	0.020326177	-0.049421427	-0.088616989
1.53	0	0	0	0	0	0	0.81617583	0.37769756	0.35584904	0.81447262	0.080999986	0.018118263	-0.050729344	-0.089478316
1.54	0	0	0	0	0	0	0.81220858	0.37421462	0.35780416	0.81702641	0.078413137	0.016120008	-0.051794259	-0.090252376
1.55	0	0	0	0	0	0	0.80821383	0.37088022	0.35988048	0.81961565	0.075875797	0.014364294	-0.052599043	-0.090928824
1.56	0	0	0	0	0	0	0.80423387	0.36772932	0.3620458	0.822201	0.073422209	0.012880523	-0.053129587	-0.091497019
1.57	0	0	0	0	0	0	0.80031248	0.36479446	0.36426529	0.82474341	0.071084553	0.011694006	-0.053374979	-0.091946975
1.58	0	0	0	0	0	0	0.79649421	0.36210537	0.36650216	0.8272041	0.068892681	0.010825399	-0.053327691	-0.092269072
1.59	0	0	0	0	0	0	0.79282367	0.35968876	0.36871854	0.8295458	0.066874076	0.010290276	-0.052983558	-0.092453172
1.6	0	0	0	0	0	0	0.78934474	0.35756808	0.3708762	0.8317332	0.065052804	0.010098835	-0.052341793	-0.092490116
1.61	0	0	0	0	0	0	0.78609984	0.35576338	0.37293752	0.83373233	0.063449304	0.010255689	-0.051405057	-0.092372087
1.62	0	0	0	0	0	0	0.78312923	0.35429124	0.3748663	0.83551172	0.062080437	0.010759759	-0.050179362	-0.092090881
1.63	0	0	0	0	0	0	0.78047023	0.35316481	0.37662858	0.83704332	0.060958905	0.01160432	-0.048674018	-0.091639598
1.64	0	0	0	0	0	0	0.77815647	0.35239378	0.37819343	0.83830137	0.060093137	0.012777151	-0.046901641	-0.091014089
1.65	0	0	0	0	0	0	0.7762174	0.35198454	0.37953364	0.83926302	0.059487517	0.014260788	-0.04487801	-0.090210572
1.66	0	0	0	0	0	0	0.77467767	0.35194025	0.38062632	0.83990972	0.059142284	0.016032899	-0.042621992	-0.089226737
1.67	0	0	0	0	0	0	0.77355665	0.35226099	0.38145331	0.84022613	0.059053641	0.018066725	-0.040155508	-0.088064054
1.68	0	0	0	0	0	0	0.77286804	0.35294392	0.38200159	0.84020023	0.059214169	0.02033158	-0.037503338	-0.086725537
1.69	0	0	0	0	0	0	0.77261965	0.3539833	0.38226349	0.83982465	0.05961308	0.022793443	-0.034692968	-0.085215888
1.7	0	0	0	0	0	0	0.77281324	0.35537067	0.38223678	0.83909611	0.060236496	0.025415587	-0.031754493	-0.083543916
1.71	0	0	0	0	0	0	0.77344445	0.35709485	0.38192465	0.83801516	0.06106792	0.028159209	-0.028720352	-0.081720913
1.72	0	0	0	0	0	0	0.77450294	0.35914195	0.38133552	0.83658711	0.062088643	0.030984108	-0.025625041	-0.079760097
1.73	0	0	0	0	0	0	0.77597257	0.36149533	0.38048281	0.83482183	0.063278122	0.033849349	-0.022504871	-0.07767849
1.74	0	0	0	0	0	0	0.77783171	0.3641356	0.37938457	0.83273338	0.064614397	0.036713914	-0.019397564	-0.075495839
1.75	0	0	0	0	0	0	0.78005366	0.36704051	0.37806298	0.8303405	0.066074489	0.039537317	-0.016341791	-0.073233655
1.76	0	0	0	0	0	0	0.78260712	0.37018488	0.37654387	0.82766657	0.067634722	0.042280204	-0.01337674	-0.070916295
1.77	0	0	0	0	0	0	0.78545673	0.37354057	0.37485609	0.8247391	0.069271034	0.044904881	-0.010541558	-0.068570235
1.78	0	0	0	0	0	0	0.78856368	0.3770765	0.37303089	0.82158988	0.070959255	0.047375798	-0.0078747438	-0.066222962
1.79	0	0	0	0	0	0	0.79188634	0.38075867	0.37110125	0.81825481	0.072675314	0.049659967	-0.0054135608	-0.063903324
1.8	0	0	0	0	0	0	0.79538086	0.38455032	0.36910124	0.81477331	0.074395421	0.051727315	-0.0031934005	-0.061640962
1.81	0	0	0	0	0	0	0.79900185	0.38841218	0.36706536	0.81118807	0.076096221	0.053550956	-0.0012471276	-0.059465225
1.82	0	0	0	0	0	0	0.80270298	0.39230274	0.36502789	0.80754469	0.077754905	0.055107403	0.00039552099	-0.05740502
1.83	0	0	0	0	0	0	0.80643758	0.39617878	0.36302236	0.80389098	0.079349315	0.056376714	0.0017085166	-0.055488323
1.84	0	0	0	0	0	0	0.81015918	0.3999958	0.36108102	0.80027634	0.080858039	0.057342568	0.0026700834	-0.053741261
1.85	0	0	0	0	0	0	0.81382205	0.40370876	0.3592344	0.79675119	0.082260506	0.057992297	0.0032631526	-0.052187746
1.86	0	0	0	0	0	0	0.81738164	0.40727268	0.35751099	0.79336621	0.083537092	0.058316879	0.003475737	-0.050849093
1.87	0	0	0	0	0	0	0.82079507	0.41064346	0.35593698	0.79017144	0.084669248	0.0583109	0.0033012232	-0.049743396
1.88	0	0	0	0	0	0	0.82402141	0.41377865	0.35453611	0.78721564	0.08563964	0.057972489	0.0027385513	-0.048885207
1.89	0	0	0	0	0	0	0.82702213	0.41663828	0.35332957	0.78454536	0.086432329	0.057303268	0.0017922864	-0.048285357
1.9	0	0	0	0	0	0	0.82976134	0.41918557	0.35233605	0.78220415	0.087032958	0.056308287	0.00047258909	-0.047950699
1.91	0	0	0	0	0	0	0.8322061	0.42138774	0.35157179	0.7802318	0.087428981	0.054995981	-0.0012049213	-0.047884018
1.92	0	0	0	0	0	0	0.83432671	0.42321665	0.35105069	0.77866353	0.087609888	0.053378135	-0.0032194074	-0.048084116
1.93	0	0	0	0	0	0	0.83609692	0.42464935	0.35078447	0.77752936	0.087567464	0.051469871	-0.0055451419	-0.04854592
1.94	0	0	0	0	0	0	0.83749419	0.42566862	0.35078274	0.77685344	0.087296031	0.049289631	-0.0081519197	-0.049260674
1.95	0	0	0	0	0	0	0.83849994	0.42626332	0.35105318	0.77665358	0.086792693	0.04685917	-0.011005543	-0.050216273
1.96	0	0	0	0	0	0	0.83909978	0.42642862	0.35160155	0.77694081	0.086057562	0.044203535	-0.014068368	-0.051397625
1.97	0	0	0	0	0	0	0.83928371	0.42616615	0.35243168	0.77771911	0.085093952	0.041351012	-0.017299897	-0.052787055
1.98	0	0	0	0	0	0	0.83904635	0.42548398	0.35354537	0.77898526	0.083908534	0.038333039	-0.020657413	-0.054364755
1.99	0	0	0	0	0	0	0.83838713	0.42439652	0.35494228	0.78072886	0.082511442	0.035184055	-0.024096635	-0.056109243
2	0	0	0	0	0	0	0.83731046	0.42292427	0.35661961	0.78293241	0.080916313	0.031941283	-0.027572396	-0.057997796
2.01	0	0	0	0	0	0	0.83582588	0.42109346	0.35857185	0.78557162	0.079140264	0.028644431	-0.031039309	-0.060006867
2.02	0	0	0	0	0	0	0.83394818	0.41893557	0.36079043	0.78861581	0.077203788	0.025335306	-0.034452436	-0.062112446
2.03	0	0	0	0	0	0	0.83169739	0.41648681	0.36326331	0.79202848	0.07513057	0.022057334	-0.037767929	-0.064290377
2.04	0	0	0	0	0	0	0.82909882	0.41378744	0.36597471	0.7957679	0.072947216	0.018854993	-0.040943631	-0.066516601
2.05	0	0	0	0	0	0	0.82618295	0.41088105	0.36890472	0.79978789	0.070682904	0.015773171	-0.043939635	-0.068767333
2.06	0	0	0	0	0	0	0.82298525	0.40781379	0.37202919	0.8040386	0.068368951	0.012856446	-0.04671878	-0.071019186
2.07	0	0	0	0	0	0	0.81954594	0.40463357	0.37531952	0.80846739	0.066038308	0.010148325	-0.049247071	-0.073249226
2.08	0	0	0	0	0	0	0.81590961	0.40138919	0.37874278	0.81301969	0.063724988	0.0076904471	-0.051494034	-0.075434988
2.09	0	0	0	0	0	0	0.81212474	0.39812953	0.38226189	0.81763985	0.061463451	0.0055217835	-0.05343297	-0.077554466
2.1	0	0	0	0	0	0	0.80824318	0.39490275	0.38583596	0.822272	0.059287945	0.003677857	-0.055041141	-0.079586083
2.11	0	0	0	0	0	0	0.80431944	0.39175554	0.38942088	0.82686082	0.057231838	0.0021900057	-0.056299864	-0.081508667
2.12	0	0	0	0	0	0	0.80040995	0.38873242	0.39296999	0.83135226	0.055326944	0.0010847165	-0.05719454	-0.083301456
2.13	0	0	0	0	0	0	0.79657222	0.3858752	0.39643493	0.83569418	0.05360289	0.00038305044	-0.057714618	-0.084944127
2.14	0	0	0	0	0	0	0.79286394	0.3832225	0.39976664	0.83983686	0.052086505	0.00010017707	-0.057853516	-0.086416888
2.15	0	0	0	0	0	0	0.78934201	0.3808094	0.40291638	0.8437335	0.050801298	0.0002450329	-0.057608519	-0.08770062
2.16	0	0	0	0	0	0	0.78606157	0.37866719	0.40583681	0.84734053	0.049767005	0.00082011151	-0.056980657	-0.08877708
2.17	0	0	0	0	0	0	0.78307504	0.37682332	0.40848312	0.85061796	0.048999237	0.0018213895	-0.05597461	-0.08962917
2.18	0	0	0	0	0	0	0.78043116	0.37530136	0.41081404	0.85352953	0.048509245	0.0032383864	-0.054598615	-0.090241256
2.19	0	0	0	0	0	0	0.77817406	0.37412112	0.41279285	0.85604295	0.048303795	0.0050543519	-0.052864426	-0.090599534
2.2	0	0	0	0	0	0	0.7763425	0.37329877	0.41438823	0.85813003	0.048385162	0.007246572	-0.050787295	-0.090692428
2.21	0	0	0	0	0	0	0.77496907	0.37284704	0.41557498	0.85976679	0.048751244	0.0097867797	-0.048385994	-0.090511001
2.22	0	0	0	0	0	0	0.77407966	0.37277541	0.41633458	0.86093362	0.049395768	0.012641658	-0.045682865	-0.090049371
2.23	0	0	0	0	0	0	0.77369294	0.37309025	0.41665562	0.86161543	0.050308601	0.015773418	-0.042703874	-0.089305096
2.24	0	0	0	0	0	0	0.77382009	0.3737949	0.41653401	0.86180177	0.051476123	0.019140442	-0.039478658	-0.088279534
2.25	0	0	0	0	0	0	0.77446459	0.37488972	0.41597303	0.86148707	0.052881656	0.022697966	-0.036040547	-0.086978141
2.26	0	0	0	0	0	0	0.77562225	0.37637198	0.41498325	0.86067077	0.05450592	0.026398808	-0.03242652	-0.085410697
2.27	0	0	0	0	0	0	0.77728134	0.37823571	0.41358222	0.85935757	0.056327498	0.0301941	-0.028677095	-0.08359146
2.28	0	0	0	0	0	0	0.7794229	0.38047143	0.41179414	0.85755758	0.058323288	0.034034044	-0.024836112	-0.081539209
2.29	0	0	0	0	0	0	0.78202113	0.38306587	0.40964925	0.85528654	0.060468922	0.037868645	-0.020950414	-0.079277194
2.3	0	0	0	0	0	0	0.78504395	0.38600156	0.40718322	0.85256592	0.062739136	0.041648435	-0.017069402	-0.076832965
2.31	0	0	0	0	0	0	0.78845365	0.38925652	0.4044364	0.84942305	0.065108088	0.045325162	-0.013244466	-0.074238094
2.32	0	0	0	0	0	0	0.79220753	0.39280391	0.40145296	0.8458911	0.067549613	0.048852427	-0.0095282959	-0.071527771
2.33	0	0	0	0	0	0	0.79625873	0.3966118	0.39828004	0.84200905	0.070037411	0.052186265	-0.0059740888	-0.068740294
2.34	0	0	0	0	0	0	0.80055699	0.40064305	0.39496678	0.83782152	0.072545186	0.055285649	-0.0026346587	-0.065916444
2.35	0	0	0	0	0	0	0.80504941	0.40485531	0.39156336	0.83337849	0.075046728	0.058112921	0.00043851704	-0.063098771
2.36	0	0	0	0	0	0	0.80968128	0.40920126	0.38812005	0.82873496	0.077515963	0.06063412	0.0031962912	-0.060330796
2.37	0	0	0	0	0	0	0.81439678	0.41362902	0.38468633	0.82395038	0.079926979	0.06281923	0.0055928488	-0.057656149
2.38	0	0	0	0	0	0	0.81913968	0.4180827	0.38130997	0.81908806	0.082254049	0.064642335	0.007586684	-0.055117675
2.39	0	0	0	0	0	0	0.82385399	0.42250324	0.37803636	0.8142144	0.084471664	0.066081688	0.009141518	-0.052756523
2.4	0	0	0	0	0	0	0.82848452	0.42682939	0.37490782	0.80939803	0.086554593	0.067119723	0.010227129	-0.05061125
2.41	0	0	0	0	0	0	0.83297737	0.43099878	0.37196312	0.80470881	0.08847798	0.067743005	0.010820063	-0.048716977
2.42	0	0	0	0	0	0	0.8372804	0.43494919	0.36923717	0.80021678	0.090217502	0.067942158	0.010904209	-0.047104617
2.43	0	0	0	0	0	0	0.84134359	0.43861982	0.36676089	0.79599102	0.09174957	0.067711783	0.010471211	-0.045800211
2.44	0	0	0	0	0	0	0.8451194	0.44195258	0.36456114	0.79209847	0.0930516	0.067050392	0.0095207188	-0.044824385
2.45	0	0	0	0	0	0	0.84856306	0.44489339	0.36266096	0.78860268	0.094102341	0.065960376	0.008060464	-0.04419197
2.46	0	0	0	0	0	0	0.85163288	0.44739335	0.36107983	0.78556267	0.094882247	0.064448024	0.0061061692	-0.043911776
2.47	0	0	0	0	0	0	0.85429058	0.44940988	0.35983402	0.78303171	0.095373905	0.062523596	0.0036812958	-0.043986548
2.48	0	0	0	0	0	0	0.85650152	0.4509076	0.35893706	0.78105623	0.095562487	0.060201446	0.0008166439	-0.044413087
2.49	0	0	0	0	0	0	0.85823506	0.45185918	0.3584001	0.77967484	0.095436219	0.057500203	-0.0024501818	-0.045182549
2.5	0	0	0	0	0	0	0.85946491	0.45224592	0.35823233	0.77891743	0.09498686	0.054442965	-0.0060754221	-0.046280879
2.51	0	0	0	0	0	0	0.86016944	0.45205817	0.35844119	0.7788045	0.094210153	0.051057502	-0.010009913	-0.047689384
2.52	0	0	0	0	0	0	0.86033213	0.45129555	0.35903252	0.77934654	0.093106247	0.047376426	-0.014199919	-0.049385395
2.53	0	0	0	0	0	0	0.85994187	0.44996706	0.36001049	0.78054382	0.091680069	0.043437304	-0.018588031	-0.051342993
2.54	0	0	0	0	0	0	0.85899344	0.44809087	0.36137733	0.78238618	0.089941617	0.03928267	-0.023114118	-0.05353376
2.55	0	0	0	0	0	0	0.85748786	0.44569408	0.36313295	0.78485321	0.087906161	0.034959914	-0.02771631	-0.055927512
2.56	0	0	0	0	0	0	0.85543275	0.44281221	0.3652743	0.78791458	0.085594342	0.030521018	-0.032332004	-0.058492988
2.57	0	0	0	0	0	0	0.85284266	0.43948855	0.36779468	0.7915306	0.083032141	0.02602212	-0.036898866	-0.061198452
2.58	0	0	0	0	0	0	0.84973935	0.43577341	0.37068292	0.79565304	0.080250721	0.021522901	-0.041355816	-0.064012191
2.59	0	0	0	0	0	0	0.84615193	0.43172311	0.37392257	0.80022607	0.077286121	0.017085792	-0.045643966	-0.066902889
2.6	0	0	0	0	0	0	0.84211698	0.42739899	0.37749119	0.80518738	0.074178799	0.012775006	-0.049707496	-0.069839866
2.61	0	0	0	0	0	0	0.83767848	0.42286614	0.38135968	0.81046945	0.070973044	0.0086554323	-0.053494431	-0.072793199
2.62	0	0	0	0	0	0	0.83288761	0.41819221	0.38549186	0.81600084	0.067716232	0.0047913993	-0.056957311	-0.075733716
2.63	0	0	0	0	0	0	0.82780241	0.41344605	0.38984434	0.82170753	0.06445797	0.0012453687	-0.060053715	-0.078632905
2.64	0	0	0	0	0	0	0.82248725	0.40869636	0.39436658	0.82751429	0.061249129	-0.0019234105	-0.062746642	-0.081462755
2.65	0	0	0	0	0	0	0.81701214	0.40401046	0.3990014	0.83334588	0.058140794	-0.0046602309	-0.065004731	-0.084195569
2.66	0	0	0	0	0	0	0.81145177	0.399453	0.40368574	0.83912825	0.055183168	-0.0069161924	-0.066802332	-0.086803774
2.67	0	0	0	0	0	0	0.80588455	0.39508493	0.40835174	0.84478954	0.05242446	-0.0086493534	-0.068119427	-0.089259787
2.68	0	0	0	0	0	0	0.80039128	0.39096253	0.41292813	0.85026093	0.049909792	-0.0098257268	-0.068941451	-0.091535944
2.69	0	0	0	0	0	0	0.79505388	0.38713676	0.41734186	0.8554773	0.047680179	-0.010420083	-0.069259012	-0.093604531
2.7	0	0	0	0	0	0	0.78995385	0.38365276	0.4215198	0.86037775	0.045771604	-0.010416534	-0.069067585	-0.09543794
2.71	0	0	0	0	0	0	0.78517081	0.38054966	0.42539063	0.86490595	0.044214237	-0.0098088864	-0.068367201	-0.09700895
2.72	0	0	0	0	0	0	0.78078087	0.37786057	0.42888668	0.86901031	0.043031827	-0.008600757	-0.067162178	-0.098291134
2.73	0	0	0	0	0	0	0.77685519	0.37561288	0.43194564	0.8726441	0.042241288	-0.0068054566	-0.065460941	-0.099259381
2.74	0	0	0	0	0	0	0.77345843	0.37382867	0.4345122	0.8757655	0.0418525	-0.0044456649	-0.06327594	-0.09989052
2.75	0	0	0	0	0	0	0.77064749	0.37252525	0.4365394	0.87833758	0.041868329	-0.0015529144	-0.0606237	-0.10016401
2.76	0	0	0	0	0	0	0.76847033	0.3717158	0.43798977	0.88032837	0.042284854	0.0018330861	-0.057524975	-0.10006265
2.77	0	0	0	0	0	0	0.76696495	0.37140995	0.43883618	0.8817109	0.043091789	0.00566526	-0.054005009	-0.099573349
2.78	0	0	0	0	0	0	0.76615874	0.37161428	0.43906237	0.88246336	0.044273072	0.0098900753	-0.050093857	-0.098687809
2.79	0	0	0	0	0	0	0.76606795	0.3723327	0.43866321	0.88256931	0.045807583	0.014448534	-0.045826729	-0.097403189
2.8	0	0	0	0	0	0	0.76669745	0.37356654	0.43764471	0.88201799	0.04766994	0.019277218	-0.0412443	-0.095722678
2.81	0	0	0	0	0	0	0.76804086	0.37531454	0.43602377	0.88080465	0.049831348	0.024309375	-0.036392935	-0.09365596
2.82	0	0	0	0	0	0	0.77008075	0.37757241	0.43382766	0.87893104	0.052260427	0.02947602	-0.031324779	-0.091219548
2.83	0	0	0	0	0	0	0.77278923	0.38033236	0.4310934	0.87640577	0.054924009	0.03470705	-0.02609767	-0.088436972
2.84	0	0	0	0	0	0	0.77612868	0.38358228	0.42786686	0.87324483	0.057787834	0.039932344	-0.020774834	-0.085338797
2.85	0	0	0	0	0	0	0.78005264	0.38730485	0.42420173	0.86947193	0.060817147	0.045082842	-0.015424348	-0.081962464
2.86	0	0	0	0	0	0	0.78450689	0.39147665	0.42015842	0.86511891	0.063977161	0.050091567	-0.010118357	-0.078351942
2.87	0	0	0	0	0	0	0.78943058	0.39606724	0.41580267	0.86022591	0.067233379	0.054894583	-0.0049320569	-0.074557181
2.88	0	0	0	0	0	0	0.7947575	0.40103837	0.41120423	0.85484156	0.070551779	0.05943185	5.7543692e-05	-0.070633373
2.89	0	0	0	0	0	0	0.80041724	0.40634347	0.4064353	0.84902288	0.073898883	0.063647951	0.0047730449	-0.066640026
2.9	0	0	0	0	0	0	0.80633646	0.41192737	0.40156903	0.84283513	0.077241708	0.067492683	0.0091382168	-0.062639855
2.91	0	0	0	0	0	0	0.81244005	0.41772641	0.39667796	0.83635133	0.080547649	0.070921464	0.013079648	-0.058697529
2.92	0	0	0	0	0	0	0.81865215	0.42366892	0.3918325	0.82965173	0.083784317	0.07389558	0.016528417	-0.054878292
2.93	0	0	0	0	0	0	0.82489717	0.42967606	0.38709957	0.82282293	0.086919364	0.076382247	0.019421733	-0.051246495
2.94	0	0	0	0	0	0	0.83110057	0.43566316	0.38254129	0.81595686	0.08992034	0.078354517	0.021704466	-0.047864097
2.95	0	0	0	0	0	0	0.83718956	0.44154123	0.37821402	0.80914957	0.092754607	0.079791055	0.02333052	-0.044789166
2.96	0	0	0	0	0	0	0.84309361	0.44721888	0.37416759	0.80249975	0.095389346	0.080675814	0.024263998	-0.042074455
2.97	0	0	0	0	0	0	0.84874492	0.45260438	0.37044489	0.79610719	0.097791667	0.080997674	0.024480106	-0.039766096
2.98	0	0	0	0	0	0	0.85407869	0.4576078	0.36708181	0.79007104	0.099928843	0.080750085	0.023965782	-0.037902469
2.99	0	0	0	0	0	0	0.85903341	0.46214319	0.36410751	0.78448798	0.10176867	0.079930783	0.022720028	-0.036513294
3	0	0	0	0	0	0	0.86355101	0.46613068	0.36154499	0.77945034	0.10327996	0.078541617	0.020753946	-0.035619001
3.01	0	0	0	0	0	0	0.86757714	0.46949837	0.35941202	0.7750442	0.1044331	0.076588526	0.018090507	-0.035230388
3.02	0	0	0	0	0	0	0.87106137	0.47218401	0.35772214	0.77134758	0.10520074	0.074081695	0.014764054	-0.0353486
3.03	0	0	0	0	0	0	0.87395744	0.47413642	0.3564859	0.76842866	0.10555858	0.071035888	0.010819592	-0.035965432
3.04	0	0	0	0	0	0	0.87622364	0.47531661	0.35571195	0.76634415	0.10548611	0.067470921	0.0063118915	-0.03706393
3.05	0	0	0	0	0	0	0.87782325	0.47569857	0.35540807	0.76513793	0.10496748	0.063412262	0.0013044464	-0.038619275
3.06	0	0	0	0	0	0	0.87872498	0.47526981	0.35558197	0.76483988	0.10399224	0.058891678	-0.0041316956	-0.04059989
3.07	0	0	0	0	0	0	0.87890356	0.47403157	0.35624169	0.76546499	0.10255619	0.053947863	-0.0099191887	-0.042968721
3.08	0	0	0	0	0	0	0.87834037	0.47199879	0.3573956	0.76701288	0.10066202	0.04862698	-0.015975724	-0.045684613
3.09	0	0	0	0	0	0	0.87702411	0.46919992	0.35905199	0.76946761	0.098319926	0.042983038	-0.022215425	-0.048703712
3.1	0	0	0	0	0	0	0.87495148	0.46567632	0.36121821	0.77279787	0.095548045	0.037078035	-0.028550292	-0.051980807
3.11	0	0	0	0	0	0	0.87212788	0.46148163	0.3638993	0.77695763	0.092372774	0.030981815	-0.034891688	-0.055470543
3.12	0	0	0	0	0	0	0.86856808	0.45668077	0.3670965	0.7818871	0.088828845	0.0247716	-0.041151829	-0.059128439
3.13	0	0	0	0	0	0	0.86429683	0.45134879	0.37080533	0.78751402	0.084959202	0.018531165	-0.04724528	-0.062911661
3.14	0	0	0	0	0	0	0.85934934	0.44556941	0.37501383	0.79375535	0.080814635	0.012349669	-0.053090386	-0.066779521
3.15	0	0	0	0	0	0	0.85377167	0.43943342	0.3797007	0.80051914	0.076453162	0.0063201441	-0.058610622	-0.070693688
3.16	0	0	0	0	0	0	0.84762086	0.43303679	0.3848338	0.80770659	0.071939159	0.00053769418	-0.063735782	-0.074618118
3.17	0	0	0	0	0	0	0.84096491	0.42647867	0.39036902	0.8152143	0.067342238	-0.00490255	-0.068402979	-0.078518747
3.18	0	0	0	0	0	0	0.83388242	0.41985917	0.39624961	0.82293643	0.062735895	-0.0099076341	-0.072557385	-0.082362981
3.19	0	0	0	0	0	0	0.82646204	0.41327723	0.40240617	0.83076688	0.058195953	-0.014389059	-0.076152686	-0.08611907
3.2	0	0	0	0	0	0	0.81880145	0.40682837	0.40875727	0.83860122	0.053798852	-0.018265037	-0.079151217	-0.089755409
3.21	0	0	0	0	0	0	0.8110062	0.40060269	0.41521076	0.84633849	0.049619818	-0.021462624	-0.081523797	-0.093239887
3.22	0	0	0	0	0	0	0.80318805	0.39468302	0.42166562	0.85388258	0.045730997	-0.02391963	-0.083249261	-0.096539324
3.23	0	0	0	0	0	0	0.79546319	0.38914347	0.42801449	0.86114336	0.042199614	-0.025586237	-0.084313774	-0.099619094
3.24	0	0	0	0	0	0	0.78795002	0.38404839	0.43414652	0.86803732	0.039086231	-0.026426231	-0.084709971	-0.10244298
3.25	0	0	0	0	0	0	0.78076689	0.37945179	0.43995054	0.87448797	0.036443187	-0.026417838	-0.084436056	-0.10497328
3.26	0	0	0	0	0	0	0.77402962	0.37539736	0.44531832	0.8804259	0.034313296	-0.02555412	-0.083494929	-0.10717125
3.27	0	0	0	0	0	0	0.76784896	0.37191889	0.45014774	0.88578846	0.032728852	-0.023842947	-0.08189349	-0.10899772
3.28	0	0	0	0	0	0	0.76232815	0.36904132	0.45434579	0.89051949	0.031711017	-0.02130659	-0.079642176	-0.11041408
3.29	0	0	0	0	0	0	0.75756056	0.36678203	0.45783113	0.89456881	0.0312696	-0.017980965	-0.076754817	-0.11138335
3.3	0	0	0	0	0	0	0.75362755	0.36515247	0.46053618	0.89789179	0.031403248	-0.013914619	-0.073248842	-0.11187144
3.31	0	0	0	0	0	0	0.75059668	0.36415983	0.46240872	0.90044907	0.032100046	-0.0091674915	-0.069145801	-0.11184843
3.32	0	0	0	0	0	0	0.74852023	0.36380866	0.46341287	0.90220642	0.033338453	-0.0038095573	-0.064472181	-0.1112899
3.33	0	0	0	0	0	0	0.74743417	0.36410221	0.46352964	0.90313485	0.035088554	0.0020806363	-0.059260401	-0.11017819
3.34	0	0	0	0	0	0	0.74735756	0.3650434	0.46275695	0.90321087	0.037313507	0.00841747	-0.053549888	-0.10850351
3.35	0	0	0	0	0	0	0.74829245	0.3666352	0.46110929	0.9024171	0.039971126	0.015109781	-0.047388113	-0.106265
3.36	0	0	0	0	0	0	0.75022407	0.36888052	0.45861704	0.90074294	0.043015472	0.022062407	-0.040831459	-0.10347153
3.37	0	0	0	0	0	0	0.75312164	0.37178135	0.45532556	0.89818545	0.046398387	0.029177741	-0.033945816	-0.10014235
3.38	0	0	0	0	0	0	0.75693937	0.37533752	0.45129403	0.89475027	0.050070866	0.0363573	-0.026806823	-0.096307546
3.39	0	0	0	0	0	0	0.76161783	0.37954481	0.44659411	0.89045258	0.053984223	0.043503303	-0.019499667	-0.092008152
3.4	0	0	0	0	0	0	0.76708559	0.38439286	0.44130842	0.88531801	0.058090981	0.050520238	-0.012118434	-0.08729606
3.41	0	0	0	0	0	0	0.773261	0.38986294	0.43552879	0.87938346	0.062345476	0.057316391	-0.0047649726	-0.082233602
3.42	0	0	0	0	0	0	0.78005418	0.39592572	0.42935433	0.87269772	0.066704166	0.063805284	0.0024526992	-0.076892804
3.43	0	0	0	0	0	0	0.78736891	0.40253937	0.42288927	0.86532198	0.071125655	0.069906977	0.0094224052	-0.071354325
3.44	0	0	0	0	0	0	0.79510468	0.40964808	0.41624067	0.85732997	0.075570457	0.075549161	0.01603018	-0.065706051
3.45	0	0	0	0	0	0	0.80315853	0.41718117	0.40951586	0.84880794	0.080000561	0.080667974	0.022162907	-0.060041388
3.46	0	0	0	0	0	0	0.81142684	0.42505302	0.40281996	0.83985421	0.084378845	0.085208506	0.027711112	-0.054457257
3.47	0	0	0	0	0	0	0.81980684	0.43316365	0.39625327	0.83057845	0.088668413	0.089124949	0.03257181	-0.049051858
3.48	0	0	0	0	0	0	0.82819789	0.44140024	0.38990888	0.82110059	0.092831936	0.09238038	0.036651269	-0.043922257
3.49	0	0	0	0	0	0	0.83650253	0.44963928	0.3838705	0.81154935	0.096831071	0.094946217	0.039867566	-0.039161869
3.5	0	0	0	0	0	0	0.84462712	0.45774947	0.37821076	0.80206049	0.10062603	0.096801384	0.042152832	-0.034857936
3.51	0	0	0	0	0	0	0.85248232	0.46559502	0.37298998	0.79277461	0.10417537	0.097931294	0.043455072	-0.031089104
3.52	0	0	0	0	0	0	0.85998319	0.47303935	0.36825563	0.78383482	0.10743598	0.098326744	0.043739513	-0.027923187
3.53	0	0	0	0	0	0	0.8670492	0.47994884	0.36404251	0.77538405	0.1103634	0.097982876	0.042989405	-0.025415249
3.54	0	0	0	0	0	0	0.87360412	0.48619653	0.36037367	0.76756227	0.11291229	0.09689832	0.041206306	-0.023606078
3.55	0	0	0	0	0	0	0.87957584	0.49166551	0.35726201	0.76050352	0.11503728	0.095074662	0.038409839	-0.022521158
3.56	0	0	0	0	0	0	0.88489631	0.49625192	0.35471252	0.754333	0.11669385	0.092516319	0.034637007	-0.022170182
3.57	0	0	0	0	0	0	0.88950152	0.49986738	0.35272494	0.74916413	0.11783948	0.089230884	0.029941122	-0.022547159
3.58	0	0	0	0	0	0	0.8933317	0.50244088	0.35129661	0.74509583	0.11843495	0.085229931	0.024390445	-0.023631121
3.59	0	0	0	0	0	0	0.8963317	0.50392013	0.35042528	0.74220994	0.1184456	0.080530229	0.018066627	-0.025387391
3.6	0	0	0	0	0	0	0.89845143	0.50427232	0.35011163	0.74056903	0.1178428	0.075155264	0.011063027	-0.027769376
3.61	0	0	0	0	0	0	0.89964665	0.50348451	0.35036114	0.74021457	0.1166053	0.069136908	0.0034829573	-0.030720773
3.62	0	0	0	0	0	0	0.89987976	0.50156366	0.35118521	0.74116558	0.11472062	0.062517102	-0.0045621092	-0.034178074
3.63	0	0	0	0	0	0	0.89912084	0.49853637	0.35260127	0.74341784	0.1121863	0.055349359	-0.012954371	-0.038073224
3.64	0	0	0	0	0	0	0.89734872	0.49444835	0.35463187	0.74694368	0.10901106	0.047699956	-0.021571593	-0.042336279
3.65	0	0	0	0	0	0	0.89455223	0.48936375	0.35730274	0.75169239	0.10521566	0.039648661	-0.030289087	-0.046897891
3.66	0	0	0	0	0	0	0.89073144	0.48336418	0.36063998	0.75759127	0.10083361	0.031288903	-0.038981803	-0.051691476
3.67	0	0	0	0	0	0	0.88589897	0.47654744	0.36466645	0.76454736	0.095911503	0.022727307	-0.047526528	-0.056654932
3.68	0	0	0	0	0	0	0.8800812	0.46902595	0.36939785	0.77244963	0.090509009	0.014082542	-0.05580416	-0.061731819
3.69	0	0	0	0	0	0	0.87331941	0.46092471	0.37483853	0.78117188	0.084698477	0.0054834986	-0.063701991	-0.06687193
3.7	0	0	0	0	0	0	0.8656707	0.4523789	0.3809776	0.79057585	0.078564099	-0.0029331972	-0.071115907	-0.072031257
3.71	0	0	0	0	0	0	0.85720864	0.44353095	0.38778553	0.80051485	0.072200642	-0.011026235	-0.077952364	-0.077171379
3.72	0	0	0	0	0	0	0.84802357	0.43452725	0.39521155	0.81083743	0.065711719	-0.018653146	-0.084130027	-0.082258356
3.73	0	0	0	0	0	0	0.83822246	0.42551457	0.40318215	0.82139109	0.05920764	-0.025674139	-0.089580929	-0.087261232
3.74	0	0	0	0	0	0	0.8279282	0.41663617	0.41160081	0.83202585	0.052802871	-0.031956083	-0.094251051	-0.092150302
3.75	0	0	0	0	0	0	0.81727845	0.40802803	0.42034906	0.84259738	0.046613175	-0.037376429	-0.098100253	-0.096895304
3.76	0	0	0	0	0	0	0.8064238	0.3998152	0.42928885	0.85296974	0.040752518	-0.04182687	-0.10110152	-0.1014637
3.77	0	0	0	0	0	0	0.79552535	0.39210854	0.43826619	0.86301734	0.035329866	-0.045216543	-0.10323961	-0.10581923
3.78	0	0	0	0	0	0	0.78475184	0.38500225	0.4471158	0.87262621	0.030446	-0.047474608	-0.10450913	-0.10992084
3.79	0	0	0	0	0	0	0.77427616	0.37857214	0.45566662	0.88169454	0.026190499	-0.048552068	-0.10491229	-0.11372223
3.8	0	0	0	0	0	0	0.76427154	0.37287503	0.46374762	0.89013236	0.022639035	-0.048422771	-0.10445658	-0.11717188
3.81	0	0	0	0	0	0	0.7549075	0.36794928	0.47119381	0.89786069	0.019851145	-0.047083571	-0.1031526	-0.12021384
3.82	0	0	0	0	0	0	0.74634567	0.3638164	0.47785185	0.90481014	0.0178686	-0.044553722	-0.1010123	-0.12278899
3.83	0	0	0	0	0	0	0.7387357	0.36048378	0.48358503	0.91091933	0.016714485	-0.040873601	-0.098047919	-0.12483686
3.84	0	0	0	0	0	0	0.73221143	0.35794817	0.48827721	0.91613325	0.016393061	-0.036102928	-0.094271838	-0.12629774
3.85	0	0	0	0	0	0	0.72688756	0.35619973	0.4918358	0.92040183	0.016890431	-0.030318653	-0.089697224	-0.12711501
3.86	0	0	0	0	0	0	0.7228568	0.35522613	0.49419343	0.92367901	0.018175981	-0.023612672	-0.084339584	-0.12723747
3.87	0	0	0	0	0	0	0.72018786	0.35501649	0.49530865	0.92592221	0.020204492	-0.016089534	-0.078218969	-0.12662162
3.88	0	0	0	0	0	0	0.71892407	0.35556449	0.49516575	0.92709251	0.022918787	-0.0078642193	-0.0713626	-0.12523372
3.89	0	0	0	0	0	0	0.71908296	0.35687057	0.49377384	0.9271553	0.02625271	0.00093995232	-0.063807635	-0.12305167
3.9	0	0	0	0	0	0	0.7206564	0.35894279	0.49116558	0.92608144	0.030134242	0.010193304	-0.055603784	-0.12006667
3.91	0	0	0	0	0	0	0.72361165	0.36179633	0.48739567	0.92384879	0.034488533	0.019761724	-0.046815522	-0.11628455
3.92	0	0	0	0	0	0	0.72789288	0.36545148	0.4825392	0.92044398	0.039240663	0.0295086	-0.037523681	-0.11172695
3.93	0	0	0	0	0	0	0.73342323	0.36993049	0.47668998	0.91586429	0.044317991	0.039296851	-0.027826294	-0.10643208
3.94	0	0	0	0	0	0	0.74010736	0.37525331	0.46995868	0.91011957	0.049651978	0.048991091	-0.017838574	-0.10045522
3.95	0	0	0	0	0	0	0.74783419	0.38143275	0.46247096	0.903234	0.055179438	0.058459933	-0.007692005	-0.093868733
3.96	0	0	0	0	0	0	0.75647993	0.38846939	0.45436513	0.89524777	0.06084318	0.06757838	0.0024674754	-0.086761649
3.97	0	0	0	0	0	0	0.76591118	0.39634662	0.44578954	0.88621841	0.066592078	0.076230186	0.012482146	-0.079238733
3.98	0	0	0	0	0	0	0.77598808	0.40502643	0.43689945	0.8762218	0.072380589	0.084310055	0.02218595	-0.071418957
3.99	0	0	0	0	0	0	0.78656742	0.41444614	0.42785342	0.86535285	0.078167797	0.091725484	0.031408603	-0.063433409
4	0	0	0	0	0	0	0.7975055	0.42451647	0.41880926	0.8537256	0.083916058	0.098398107	0.039980179	-0.055422622
4.01	0	0	0	0	0	0	0.80866084	0.43512114	0.40991962	0.8414729	0.08958938	0.10426439	0.047735994	-0.04753337
4.02	0	0	0	0	0	0	0.81989639	0.44611806	0.4013275	0.82874544	0.095151666	0.10927556	0.054521531	-0.039914993
4.03	0	0	0	0	0	0	0.8310813	0.45734214	0.39316179	0.81571031	0.100565	0.1133968	0.060197174	-0.032715361
4.04	0	0	0	0	0	0	0.84209211	0.46860952	0.38553336	0.80254879	0.10578815	0.11660564	0.06464251	-0.026076607
4.05	0	0	0	0	0	0	0.85281319	0.479723	0.3785318	0.7894537	0.11077544	0.11888975	0.067759944	-0.020130799
4.06	0	0	0	0	0	0	0.8631367	0.49047832	0.37222332	0.77662614	0.11547614	0.12024432	0.069477477	-0.01499573
4.07	0	0	0	0	0	0	0.87296193	0.5006709	0.36664996	0.76427174	0.11983433	0.12066924	0.069750496	-0.010771051
4.08	0	0	0	0	0	0	0.88219435	0.51010257	0.36183027	0.75259657	0.12378944	0.1201664	0.068562533	-0.0075349373
4.09	0	0	0	0	0	0	0.89074456	0.51858782	0.35776173	0.74180269	0.12727713	0.11873756	0.065925	-0.0053414969
4.1	0	0	0	0	0	0	0.89852727	0.52595931	0.35442458	0.73208365	0.13023066	0.11638299	0.061876022	-0.0042190803
4.11	0	0	0	0	0	0	0.90546059	0.53207216	0.35178707	0.72361987	0.13258251	0.11310116	0.056478518	-0.0041696238
4.12	0	0	0	0	0	0	0.91146568	0.53680712	0.34981161	0.7165742	0.13426631	0.10888958	0.049817766	-0.005169098
4.13	0	0	0	0	0	0	0.91646679	0.54007246	0.34846138	0.71108759	0.13521883	0.10374687	0.041998681	-0.0071690786
4.14	0	0	0	0	0	0	0.92039168	0.54180477	0.34770675	0.70727529	0.13538224	0.097675663	0.033143063	-0.010099393
4.15	0	0	0	0	0	0	0.92317241	0.54196906	0.34753089	0.70522342	0.13470643	0.090686267	0.023386968	-0.013871728
4.16	0	0	0	0	0	0	0.92474633	0.54055825	0.34793393	0.70498621	0.13315135	0.082800592	0.012878331	-0.018384018
4.17	0	0	0	0	0	0	0.92505742	0.53759252	0.34893522	0.70658408	0.13068939	0.07405599	0.0017748046	-0.023525363
4.18	0	0	0	0	0	0	0.92405781	0.53311859	0.35057335	0.71000252	0.12730761	0.064508689	-0.0097582637	-0.02918117
4.19	0	0	0	0	0	0	0.92170961	0.52720902	0.3529039	0.71519193	0.12300979	0.054236516	-0.021549914	-0.035238194
4.2	0	0	0	0	0	0	0.91798698	0.5199616	0.35599489	0.72206851	0.11781811	0.043340699	-0.0334259	-0.041589127
4.21	0	0	0	0	0	0	0.91287831	0.51149847	0.35992046	0.73051611	0.11177455	0.031946579	-0.045211417	-0.048136433
4.22	0	0	0	0	0	0	0.90638865	0.501965	0.36475308	0.74038906	0.10494164	0.020203113	-0.056734304	-0.05479518
4.23	0	0	0	0	0	0	0.8985421	0.49152798	0.37055499	0.75151605	0.097402832	0.0082811234	-0.067828689	-0.061494695
4.24	0	0	0	0	0	0	0.8893841	0.48037309	0.3773696	0.76370469	0.089262107	-0.0036297539	-0.078338897	-0.068178968
4.25	0	0	0	0	0	0	0.87898349	0.46870141	0.38521341	0.77674697	0.080642895	-0.015325334	-0.088123384	-0.074805822
4.26	0	0	0	0	0	0	0.86743414	0.45672483	0.39406924	0.79042513	0.071686238	-0.026592259	-0.097058385	-0.081344948
4.27	0	0	0	0	0	0	0.85485595	0.44466062	0.40388117	0.80451793	0.062548137	-0.037214266	-0.10504093	-0.087774998
4.28	0	0	0	0	0	0	0.84139515	0.43272508	0.41455176	0.81880681	0.053396088	-0.046979059	-0.11199091	-0.094079973
4.29	0	0	0	0	0	0	0.82722363	0.42112668	0.42594178	0.83308188	0.044404878	-0.055685421	-0.11785201	-0.10024521
4.3	0	0	0	0	0	0	0.8125373	0.41005901	0.43787251	0.84714702	0.035751728	-0.063150169	-0.12259118	-0.10625327
4.31	0	0	0	0	0	0	0.79755331	0.39969397	0.45013062	0.86082409	0.027610967	-0.069214506	-0.12619667	-0.11208013
4.32	0	0	0	0	0	0	0.78250629	0.39017578	0.46247544	0.8739557	0.020148438	-0.073749371	-0.12867464	-0.11769192
4.33	0	0	0	0	0	0	0.76764344	0.38161638	0.47464815	0.88640654	0.013515894	-0.076659427	-0.13004452	-0.12304262
4.34	0	0	0	0	0	0	0.75321879	0.37409256	0.4863823	0.89806304	0.0078456817	-0.077885441	-0.13033355	-0.12807288
4.35	0	0	0	0	0	0	0.73948674	0.3676455	0.49741504	0.90883146	0.0032459856	-0.077404945	-0.1295711	-0.13271034
4.36	0	0	0	0	0	0	0.7266951	0.36228271	0.50749802	0.91863476	-0.00020304042	-0.075231224	-0.12778349	-0.13687118
4.37	0	0	0	0	0	0	0.71507806	0.35798248	0.51640721	0.92740847	-0.0024519942	-0.071410859	-0.12498997	-0.14046306
4.38	0	0	0	0	0	0	0.70484935	0.35470071	0.52395083	0.93509628	-0.0034835459	-0.066020158	-0.12120065	-0.14338894
4.39	0	0	0	0	0	0	0.69619608	0.35237931	0.5299749	0.94164591	-0.0033121887	-0.059160918	-0.11641657	-0.14555145
4.4	0	0	0	0	0	0	0.68927357	0.3509557	0.53436603	0.94700579	-0.0019823577	-0.050956001	-0.11063207	-0.14685719
4.41	0	0	0	0	0	0	0.6842014	0.35037229	0.53705189	0.9511231	0.00043500016	-0.041545137	-0.10383912	-0.1472209
4.42	0	0	0	0	0	0	0.68106096	0.35058499	0.53799963	0.95394314	0.0038471652	-0.031081288	-0.096033012	-0.14656891
4.43	0	0	0	0	0	0	0.67989442	0.35156992	0.53721298	0.95541015	0.0081453075	-0.019727743	-0.087218764	-0.14484231
4.44	0	0	0	0	0	0	0.68070513	0.35332748	0.53472896	0.95546919	0.013210595	-0.0076559151	-0.077417383	-0.14199945
4.45	0	0	0	0	0	0	0.68345916	0.35588337	0.53061458	0.95406894	0.018920244	0.0049563562	-0.066671479	-0.13801833
4.46	0	0	0	0	0	0	0.68808786	0.35928639	0.52496413	0.95116489	0.025153058	0.017926308	-0.055049719	-0.13289867
4.47	0	0	0	0	0	0	0.69449124	0.36360331	0.51789702	0.94672287	0.031794104	0.03106794	-0.042649893	-0.1266637
4.48	0	0	0	0	0	0	0.70254172	0.36891107	0.50955617	0.94072256	0.038738325	0.044194209	-0.029600434	-0.11936179
4.49	0	0	0	0	0	0	0.71208843	0.37528723	0.50010653	0.93316094	0.045892995	0.057119923	-0.016060361	-0.1110675
4.5	0	0	0	0	0	0	0.7229616	0.38279929	0.48973342	0.92405548	0.053179051	0.069665364	-0.0022176277	-0.10188215
4.51	0	0	0	0	0	0	0.7349771	0.39149402	0.47864026	0.91344699	0.060531372	0.081660471	0.011714098	-0.091933566
4.52	0	0	0	0	0	0	0.74794097	0.40138746	0.46704533	0.90140205	0.067898099	0.09294926	0.025500161	-0.081374998
4.53	0	0	0	0	0	0	0.76165402	0.41245666	0.45517738	0.88801489	0.075239059	0.10339403	0.038891019	-0.070382989
4.54	0	0	0	0	0	0	0.77591631	0.42463371	0.44326984	0.87340862	0.082523374	0.11287893	0.051629527	-0.059154239
4.55	0	0	0	0	0	0	0.7905315	0.43780261	0.43155388	0.8577358	0.089726332	0.12131243	0.063459069	-0.047901407
4.56	0	0	0	0	0	0	0.80531092	0.45179917	0.42025051	0.84117804	0.096825704	0.12862839	0.07413217	-0.036847921
4.57	0	0	0	0	0	0	0.82007702	0.46641414	0.40956203	0.82394477	0.10379776	0.13478552	0.083419097	-0.026221894
4.58	0	0	0	0	0	0	0.83466601	0.48139917	0.39966376	0.80627094	0.11061341	0.13976522	0.091115951	-0.01624931
4.59	0	0	0	0	0	0	0.84892911	0.49647537	0.39069643	0.78841368	0.11723485	0.14356769	0.097051753	-0.0071467074
4.6	0	0	0	0	0	0	0.86273257	0.51134395	0.38276014	0.77064794	0.12361316	0.14620684	0.10109408	0.00088634623
4.61	0	0	0	0	0	0	0.87595612	0.52569804	0.3759106	0.75326119	0.12968723	0.147704	0.10315288	0.007674602
4.62	0	0	0	0	0	0	0.88849036	0.53923502	0.37015809	0.73654732	0.13538379	0.14808145	0.10318233	0.01307389
4.63	0	0	0	0	0	0	0.90023356	0.55166832	0.36546977	0.72080003	0.14061875	0.14735622	0.10118053	0.016976855
4.64	0	0	0	0	0	0	0.91108851	0.56273767	0.36177532	0.70630592	0.14529921	0.14553515	0.097187349	0.019317277
4.65	0	0	0	0	0	0	0.92095993	0.57221719	0.35897601	0.69333748	0.14932597	0.14261198	0.091280534	0.020072663
4.66	0	0	0	0	0	0	0.9297529	0.57992063	0.35695646	0.6821462	0.15259637	0.13856716	0.083570717	0.019264886
4.67	0	0	0	0	0	0	0.93737229	0.58570392	0.35559847	0.67295605	0.15500715	0.13337033	0.074195792	0.016958783
4.68	0	0	0	0	0	0	0.94372302	0.58946507	0.35479534	0.66595734	0.1564577	0.1269856	0.063315415	0.01325868
4.69	0	0	0	0	0	0	0.94871094	0.59114247	0.35446557	0.66130124	0.15685352	0.11937864	0.051106246	0.0083029394
4.7	0	0	0	0	0	0	0.95224401	0.59071221	0.35456409	0.65909517	0.15610999	0.11052497	0.037758387	0.0022567448
4.71	0	0	0	0	0	0	0.95423376	0.58818548	0.35508995	0.65939922	0.15415646	0.10041829	0.023473183	-0.0046965332
4.72	0	0	0	0	0	0	0.95459712	0.58360669	0.35608946	0.66222386	0.15094018	0.089078238	0.0084621254	-0.012364865
4.73	0	0	0	0	0	0	0.95325866	0.57705263	0.35765437	0.66752898	0.14643018	0.076556858	-0.0070537105	-0.020557328
4.74	0	0	0	0	0	0	0.95015342	0.5686326	0.35991526	0.67522433	0.14062064	0.062943592	-0.02284448	-0.029093369
4.75	0	0	0	0	0	0	0.94523034	0.55848922	0.36303068	0.68517138	0.13353392	0.04836849	-0.03867339	-0.037810877
4.76	0	0	0	0	0	0	0.93845622	0.54679914	0.367173	0.69718657	0.12522284	0.033003518	-0.054300056	-0.046572456
4.77	0	0	0	0	0	0	0.92982006	0.53377312	0.37251213	0.71104582	0.11577245	0.017061795	-0.069485571	-0.055269507
4.78	0	0	0	0	0	0	0.91933758	0.51965479	0.37919846	0.7264905	0.10530085	0.00079460142	-0.083999063	-0.063823928
4.79	0	0	0	0	0	0	0.90705574	0.50471754	0.38734635	0.74323456	0.093959094	-0.015513945	-0.097625186	-0.072187405
4.8	0	0	0	0	0	0	0.89305686	0.48925926	0.39701949	0.76097293	0.081929918	-0.031554487	-0.1101718	-0.080338461
4.81	0	0	0	0	0	0	0.877462	0.47359479	0.40821919	0.77939087	0.069425088	-0.047002122	-0.12147704	-0.088277545
4.82	0	0	0	0	0	0	0.86043333	0.45804614	0.42087663	0.79817398	0.056681271	-0.061527767	-0.13141501	-0.096020545
4.83	0	0	0	0	0	0	0.84217505	0.44293103	0.43484931	0.8170183	0.04395437	-0.074810601	-0.13989958	-0.10359122
4.84	0	0	0	0	0	0	0.82293255	0.42854999	0.44992232	0.83563986	0.03151239	-0.086550855	-0.14688581	-0.11101305
4.85	0	0	0	0	0	0	0.80298972	0.41517313	0.46581412	0.85378298	0.019627039	-0.096482065	-0.15236851	-0.11830113
4.86	0	0	0	0	0	0	0.78266424	0.40302738	0.48218694	0.87122652	0.0085643972	-0.10438189	-0.15637783	-0.12545454
4.87	0	0	0	0	0	0	0.76230087	0.39228537	0.49866119	0.88778772	-0.0014249121	-0.11008067	-0.15897156	-0.13244999
4.88	0	0	0	0	0	0	0.74226296	0.3830573	0.51483333	0.90332308	-0.010115548	-0.11346688	-0.16022449	-0.1392371
4.89	0	0	0	0	0	0	0.72292233	0.3753867	0.53029599	0.91772608	-0.017316742	-0.11448918	-0.16021587	-0.14573626
4.9	0	0	0	0	0	0	0.70464797	0.36925127	0.54465862	0.9309218	-0.022880517	-0.11315486	-0.15901623	-0.15183954
4.91	0	0	0	0	0	0	0.687794	0.36456904	0.55756686	0.94285877	-0.026708274	-0.10952488	-0.15667592	-0.15741484
4.92	0	0	0	0	0	0	0.67268774	0.36121006	0.56871848	0.95349894	-0.028755157	-0.10370645	-0.15321693	-0.16231299
4.93	0	0	0	0	0	0	0.65961856	0.35901263	0.5778743	0.9628074	-0.029031637	-0.095843778	-0.14862987	-0.1663765
4.94	0	0	0	0	0	0	0.64882857	0.35780291	0.58486312	0.97074345	-0.02760183	-0.086108466	-0.1428766	-0.1694486
4.95	0	0	0	0	0	0	0.64050565	0.35741576	0.58958061	0.97725468	-0.024578371	-0.074690576	-0.13589812	-0.17138113
4.96	0	0	0	0	0	0	0.63477959	0.35771456	0.59198348	0.98227462	-0.020114097	-0.061791539	-0.12762651	-0.17204056
4.97	0	0	0	0	0	0	0.63172111	0.35860762	0.59208079	0.9857238	-0.014391299	-0.047619597	-0.11799884	-0.17131217
4.98	0	0	0	0	0	0	0.63134349	0.36005943	0.5899248	0.98751352	-0.0076096647	-0.032387935	-0.10697094	-0.16910321
4.99	0	0	0	0	0	0	0.63360626	0.36209544	0.58560326	0.98755106	2.5766866e-05	-0.016315048	-0.094529469	-0.16534563
5	0	0	0	0	0	0	0.63842022	0.36480015	0.5792343	0.98574569	0.0083154749	0.00037365882	-0.080701493	-0.15999893
5.01	0	0	0	0	0	0	0.64565319	0.36830865	0.57096399	0.98201479	0.017074289	0.017444318	-0.065561097	-0.15305339
5.02	0	0	0	0	0	0	0.65513609	0.37279289	0.56096615	0.97628982	0.02613777	0.034654364	-0.049233374	-0.1445334
5.03	0	0	0	0	0	0	0.66666914	0.37844381	0.54944329	0.96852218	0.035366158	0.051754545	-0.031895889	-0.13450068
5.04	0	0	0	0	0	0	0.68002781	0.38545112	0.53662773	0.95868856	0.044646211	0.06849356	-0.013777758	-0.12305686
5.05	0	0	0	0	0	0	0.69496854	0.39398234	0.52278184	0.94679605	0.05389142	0.084625119	0.0048436961	-0.11034512
5.06	0	0	0	0	0	0	0.71123416	0.40416297	0.50819644	0.9328866	0.063041017	0.099916664	0.023648798	-0.096550528
5.07	0	0	0	0	0	0	0.72855915	0.41605919	0.49318678	0.91704088	0.072057983	0.11415865	0.042283969	-0.081898677
5.08	0	0	0	0	0	0	0.74667492	0.42966483	0.47808541	0.89938129	0.080925971	0.12717312	0.060372665	-0.066652599
5.09	0	0	0	0	0	0	0.76531551	0.44489322	0.46323201	0.8800741	0.089644919	0.13882054	0.07752842	-0.051107807
5.1	0	0	0	0	0	0	0.78422378	0.46157481	0.4489603	0.85933031	0.098225128	0.1490039	0.093369381	-0.035585541
5.11	0	0	0	0	0	0	0.80315791	0.47946026	0.4355828	0.83740527	0.10667989	0.15766987	0.1075334	-0.02042426
5.12	0	0	0	0	0	0	0.82189749	0.49822886	0.42337468	0.81459654	0.11501721	0.1648067	0.11969275	-0.0059695338
5.13	0	0	0	0	0	0	0.84024817	0.51750144	0.41255812	0.79123992	0.12323154	0.1704389	0.12956729	0.0074375045
5.14	0	0	0	0	0	0	0.85804361	0.53685709	0.40328878	0.76770349	0.13129698	0.17461883	0.13693535	0.019472777
5.15	0	0	0	0	0	0	0.87514406	0.55585272	0.39564576	0.74437965	0.13916285	0.17741553	0.14164138	0.02984238
5.16	0	0	0	0	0	0	0.89143148	0.57404421	0.38962638	0.72167553	0.14675268	0.17890144	0.14359983	0.038295393
5.17	0	0	0	0	0	0	0.9068022	0.59100739	0.38514677	0.70000237	0.15396605	0.17913855	0.1427951	0.044635406
5.18	0	0	0	0	0	0	0.92115891	0.60635691	0.38204899	0.6797644	0.16068258	0.17816558	0.13927749	0.048729818
5.19	0	0	0	0	0	0	0.93440374	0.61976107	0.38011507	0.66134815	0.16676649	0.17598849	0.13315558	0.05051616
5.2	0	0	0	0	0	0	0.946434	0.63095097	0.37908767	0.64511231	0.17207094	0.17257583	0.12458567	0.050004985
5.21	0	0	0	0	0	0	0.95714062	0.63972376	0.37869603	0.63137861	0.17644184	0.16786043	0.11375961	0.0472792
5.22	0	0	0	0	0	0	0.96640877	0.64594002	0.37868498	0.62042356	0.17972166	0.16174742	0.10089245	0.042489848
5.23	0	0	0	0	0	0	0.97411941	0.64951714	0.37884362	0.61247105	0.18175404	0.15412755	0.086211933	0.035848422
5.24	0	0	0	0	0	0	0.98015075	0.65042072	0.37903029	0.60768636	0.18238952	0.14489358	0.069951671	0.027615784
5.25	0	0	0	0	0	0	0.98437948	0.64865669	0.37919055	0.60617148	0.18149226	0.13395713	0.052349042	0.018087981
5.26	0	0	0	0	0	0	0.98668203	0.64426607	0.37936598	0.60796257	0.17894703	0.12126375	0.033647678	0.0075796388
5.27	0	0	0	0	0	0	0.98693662	0.6373235	0.37969311	0.6130292	0.17466566	0.10680541	0.014102903	-0.0035938182
5.28	0	0	0	0	0	0	0.98502667	0.62793942	0.38039279	0.62127545	0.16859283	0.090629982	-0.0060124195	-0.015133547
5.29	0	0	0	0	0	0	0.98084561	0.61626463	0.38175149	0.63254229	0.16071101	0.072848328	-0.02640434	-0.026772619
5.3	0	0	0	0	0	0	0.97430298	0.60249591	0.38409664	0.6466111	0.15104486	0.053638838	-0.046758592	-0.03828803
5.31	0	0	0	0	0	0	0.96533155	0.5868809	0.38776801	0.66320809	0.13966509	0.033249258	-0.066746529	-0.049508645
5.32	0	0	0	0	0	0	0.95389514	0.56972081	0.39308755	0.68201014	0.12669154	0.011995189	-0.086035862	-0.060318854
5.33	0	0	0	0	0	0	0.93999698	0.55136972	0.40032981	0.70265219	0.11229535	-0.0097453478	-0.10430479	-0.070658107
5.34	0	0	0	0	0	0	0.92368794	0.53222953	0.4096953	0.72473666	0.096699537	-0.031541686	-0.12125751	-0.080516734
5.35	0	0	0	0	0	0	0.90507429	0.51274022	0.42128891	0.74784506	0.080177637	-0.052924623	-0.13663899	-0.08992853
5.36	0	0	0	0	0	0	0.88432397	0.49336543	0.435105	0.77155152	0.063049762	-0.073404362	-0.15024736	-0.098960659
5.37	0	0	0	0	0	0	0.86167059	0.4745739	0.45101992	0.79543785	0.045675805	-0.092491306	-0.1619428	-0.10770152
5.38	0	0	0	0	0	0	0.83741444	0.45681769	0.46879191	0.81910901	0.028445601	-0.10971832	-0.17165277	-0.11624727
5.39	0	0	0	0	0	0	0.81192004	0.44050839	0.48806798	0.84220764	0.011766249	-0.12466288	-0.17937342	-0.12468784
5.4	0	0	0	0	0	0	0.78560995	0.42599306	0.50839742	0.86442609	-0.0039528493	-0.13696748	-0.18516629	-0.13309317
5.41	0	0	0	0	0	0	0.75895518	0.41353196	0.52925194	0.88551502	-0.018316437	-0.14635633	-0.18914921	-0.14150022
5.42	0	0	0	0	0	0	0.7324622	0.40328054	0.55005249	0.90528787	-0.03096035	-0.15264685	-0.19147998	-0.14990141
5.43	0	0	0	0	0	0	0.70665718	0.39527807	0.57020168	0.92362089	-0.041568028	-0.15575458	-0.19233308	-0.15823564
5.44	0	0	0	0	0	0	0.68206789	0.38944495	0.5891196	0.94044777	-0.049885741	-0.15569087	-0.19187194	-0.16638414
5.45	0	0	0	0	0	0	0.65920386	0.3855904	0.60627909	0.95574783	-0.055735811	-0.15255381	-0.19022144	-0.17417329
5.46	0	0	0	0	0	0	0.63853602	0.38343125	0.62123619	0.969528	-0.059026909	-0.14651322	-0.18744562	-0.18138596
5.47	0	0	0	0	0	0	0.62047735	0.38262106	0.63365103	0.98180071	-0.059760163	-0.13779143	-0.18353555	-0.18777943
5.48	0	0	0	0	0	0	0.60536672	0.3827877	0.64329648	0.99256254	-0.058029409	-0.12664219	-0.1784098	-0.19310569
5.49	0	0	0	0	0	0	0.59345795	0.38357492	0.65005318	1.0017789	-0.054014215	-0.11333071	-0.17192819	-0.19712864
5.5	0	0	0	0	0	0	0.58491551	0.38468286	0.6538934	1.0093779	-0.047965384	-0.098118094	-0.16391589	-0.19963472
5.51	0	0	0	0	0	0	0.57981673	0.38590155	0.65485869	1.015253	-0.040184369	-0.081252947	-0.15419286	-0.20043711
5.52	0	0	0	0	0	0	0.5781592	0.38713345	0.65303781	1.019272	-0.030999531	-0.062971247	-0.1426022	-0.1993766
5.53	0	0	0	0	0	0	0.5798711	0.38840246	0.64855046	1.0212868	-0.020742734	-0.04350359	-0.12903331	-0.19632238
5.54	0	0	0	0	0	0	0.58482215	0.38984961	0.64153928	1.0211452	-0.0097293047	-0.023086868	-0.11343805	-0.19117485
5.55	0	0	0	0	0	0	0.59283387	0.39171709	0.63216934	1.0186992	0.0017568003	-0.0019763921	-0.09584091	-0.18387046
5.56	0	0	0	0	0	0	0.6036886	0.39432325	0.62063287	1.013815	0.013472056	0.019545492	-0.076344964	-0.17438808
5.57	0	0	0	0	0	0	0.61713726	0.39803157	0.60715646	1.0063806	0.02521721	0.041167116	-0.055134711	-0.16275583
5.58	0	0	0	0	0	0	0.63290613	0.40321612	0.59200827	0.99631482	0.036837248	0.062552661	-0.03247652	-0.14905751
5.59	0	0	0	0	0	0	0.65070246	0.41022624	0.57550372	0.98357474	0.048219229	0.083354242	-0.0087162429	-0.13343791
5.6	0	0	0	0	0	0	0.67021898	0.41935269	0.55800784	0.96816344	0.059289636	0.10322903	0.015726738	-0.1161059
5.61	0	0	0	0	0	0	0.69113716	0.43079816	0.53993323	0.95013656	0.070012189	0.1218587	0.040369942	-0.097335096
5.62	0	0	0	0	0	0	0.71313007	0.44465435	0.52173209	0.9296078	0.080385872	0.1389682	0.064683209	-0.077461352
5.63	0	0	0	0	0	0	0.73586619	0.46088797	0.50388162	0.90675341	0.090441881	0.15434088	0.088108917	-0.056877334
5.64	0	0	0	0	0	0	0.75901561	0.47933634	0.48686298	0.88181521	0.10023772	0.16782824	0.11008589	-0.036024117
5.65	0	0	0	0	0	0	0.78225961	0.4997125	0.47113479	0.85510191	0.10984723	0.1793535	0.13007511	-0.015380055
5.66	0	0	0	0	0	0	0.80530277	0.52161807	0.45710399	0.82698786	0.11934657	0.18890983	0.14758508	0.0045530962
5.67	0	0	0	0	0	0	0.82788543	0.5445623	0.4450971	0.79790874	0.1287976	0.19655392	0.16219452	0.023266952
5.68	0	0	0	0	0	0	0.84979316	0.56798604	0.4353353	0.76835306	0.13823153	0.20239471	0.17357092	0.04026617
5.69	0	0	0	0	0	0	0.8708596	0.59128998	0.42791581	0.73884951	0.14763624	0.2065766	0.18148352	0.055090423
5.7	0	0	0	0	0	0	0.89096101	0.61386639	0.42280145	0.70995026	0.15695064	0.20925695	0.18580996	0.067337237
5.71	0	0	0	0	0	0	0.91000297	0.6351323	0.41981943	0.68221186	0.16606721	0.21058002	0.18653617	0.076683541
5.72	0	0	0	0	0	0	0.92790317	0.65456021	0.4186707	0.65617574	0.17484036	0.21065119	0.18374919	0.082903452
5.73	0	0	0	0	0	0	0.94457567	0.67170247	0.4189512	0.63235065	0.18309637	0.20951575	0.17762302	0.085880313
5.74	0	0	0	0	0	0	0.95992117	0.68620592	0.4201859	0.6111983	0.19064068	0.20714533	0.16839834	0.085612069
5.75	0	0	0	0	0	0	0.9738245	0.69781565	0.421874	0.59312239	0.19726168	0.20343504	0.15635734	0.082210268
5.76	0	0	0	0	0	0	0.98615723	0.70636818	0.42354148	0.57846022	0.20273342	0.19821313	0.14179717	0.075893633
5.77	0	0	0	0	0	0	0.99678124	0.71177614	0.42479361	0.56747602	0.20682061	0.19126339	0.12500641	0.066976884
5.78	0	0	0	0	0	0	1.0055504	0.71400884	0.42536021	0.56035596	0.20928761	0.18235603	0.10625051	0.055854576
5.79	0	0	0	0	0	0	1.0123096	0.7130742	0.42512658	0.55720595	0.20991059	0.17127993	0.085770482	0.042979338
5.8	0	0	0	0	0	0	1.0168938	0.70900766	0.42414648	0.55805283	0.20848983	0.15786955	0.063795507	0.028834822
5.81	0	0	0	0	0	0	1.0191286	0.70187072	0.42263655	0.56284902	0.20485984	0.14202413	0.040565103	0.013905503
5.82	0	0	0	0	0	0	1.0188344	0.69175801	0.42095476	0.57147847	0.1988968	0.12372136	0.016352914	-0.001352915
5.83	0	0	0	0	0	0	1.0158344	0.67880966	0.41956759	0.58376202	0.19052477	0.10302839	-0.0085158741	-0.016538676
5.84	0	0	0	0	0	0	1.0099635	0.66322542	0.41901005	0.59946048	0.17972196	0.080111196	-0.033658809	-0.0313223
5.85	0	0	0	0	0	0	1.0010793	0.64527785	0.41984175	0.6182757	0.16652734	0.055241566	-0.058643763	-0.045457381
5.86	0	0	0	0	0	0	0.98907371	0.62532197	0.42260118	0.63985154	0.15104715	0.028799449	-0.083008312	-0.058784488
5.87	0	0	0	0	0	0	0.97388652	0.60379913	0.42776064	0.66377676	0.13346095	0.0012691005	-0.10628718	-0.071229267
5.88	0	0	0	0	0	0	0.95552011	0.58123287	0.4356852	0.68959159	0.11402626	-0.026772572	-0.12804268	-0.082795871
5.89	0	0	0	0	0	0	0.93405404	0.55821583	0.44659968	0.71679883	0.093080576	-0.054676097	-0.14789291	-0.093556659
5.9	0	0	0	0	0	0	0.90965826	0.53538761	0.46056735	0.74487924	0.071039331	-0.081747359	-0.16553351	-0.10363892
5.91	0	0	0	0	0	0	0.88260241	0.51340495	0.47748148	0.7733108	0.04838871	-0.10728132	-0.18075132	-0.11320907
5.92	0	0	0	0	0	0	0.85325947	0.49290588	0.49706822	0.80159049	0.025672516	-0.13059869	-0.19343163	-0.12245461
5.93	0	0	0	0	0	0	0.82210257	0.47447032	0.51889774	0.82925643	0.0034731798	-0.15108256	-0.20356173	-0.13156475
5.94	0	0	0	0	0	0	0.78969487	0.45857986	0.54240108	0.85590716	-0.017612076	-0.16821235	-0.21123196	-0.14071043
5.95	0	0	0	0	0	0	0.75667332	0.44558043	0.56689391	0.88121578	-0.036998138	-0.18159199	-0.21663066	-0.15002477
5.96	0	0	0	0	0	0	0.72372733	0.43565215	0.59160976	0.90493888	-0.054139791	-0.19096932	-0.22002602	-0.15958306
5.97	0	0	0	0	0	0	0.69157351	0.42879015	0.61574508	0.92692168	-0.068558411	-0.19624415	-0.22173077	-0.1693824
5.98	0	0	0	0	0	0	0.66092718	0.42479975	0.63851373	0.94709844	-0.079866348	-0.19746411	-0.22205226	-0.17932385
5.99	0	0	0	0	0	0	0.63247126	0.42330806	0.65920405	0.96548329	-0.087788669	-0.19480876	-0.2212379	-0.18920498
6	0	0	0	0	0	0	0.60682369	0.42379428	0.67722943	0.98214601	-0.092181875	-0.18856314	-0.21942809	-0.19873134
6.01	0	0	0	0	0	0	0.58450621	0.4256392	0.69216337	0.99717274	-0.093047663	-0.17908195	-0.21662644	-0.20754878
6.02	0	0	0	0	0	0	0.56591886	0.4281916	0.70375211	1.0106218	-0.090537375	-0.1667471	-0.21269416	-0.21528732
6.03	0	0	0	0	0	0	0.5513259	0.43084334	0.7119015	1.0224896	-0.084941984	-0.15192526	-0.20737196	-0.2215997
6.04	0	0	0	0	0	0	0.54085673	0.43310053	0.71664094	1.0326981	-0.076665345	-0.13493507	-0.20032671	-0.226181
6.05	0	0	0	0	0	0	0.53452141	0.43463817	0.7180759	1.0411036	-0.066184073	-0.11603284	-0.19121019	-0.2287683
6.06	0	0	0	0	0	0	0.53223538	0.43533004	0.71634518	1.0475171	-0.054002375	-0.09542055	-0.1797128	-0.2291315
6.07	0	0	0	0	0	0	0.53384579	0.43525229	0.71159544	1.0517247	-0.040611007	-0.073272517	-0.1656005	-0.22706767
6.08	0	0	0	0	0	0	0.53915327	0.43466491	0.70397576	1.0535028	-0.026456486	-0.049771783	-0.14873446	-0.22240356
6.09	0	0	0	0	0	0	0.54792662	0.43397777	0.69364661	1.0526298	-0.011922507	-0.025145029	-0.12908009	-0.21500403
6.1	0	0	0	0	0	0	0.55991122	0.43370798	0.68079562	1.048897	0.0026773919	0.0003134181	-0.10671199	-0.20478335
6.11	0	0	0	0	0	0	0.5748339	0.43443308	0.66565453	1.0421195	0.017098261	0.026233756	-0.08181778	-0.19171745
6.12	0	0	0	0	0	0	0.59240645	0.43674242	0.64851474	1.032148	0.031156349	0.052179711	-0.054701275	-0.17585621
6.13	0	0	0	0	0	0	0.61232839	0.44118826	0.62973944	1.0188811	0.04471976	0.07767156	-0.025783326	-0.15733411
6.14	0	0	0	0	0	0	0.63428801	0.44823868	0.60977099	1.0022771	0.057701277	0.10221856	0.0044020024	-0.13637788
6.15	0	0	0	0	0	0	0.6579604	0.4582356	0.5891312	0.98236424	0.070056321	0.12535545	0.035218762	-0.11330976
6.16	0	0	0	0	0	0	0.68300312	0.47136247	0.5684119	0.95924977	0.081785971	0.14667734	0.065949993	-0.088545968
6.17	0	0	0	0	0	0	0.70905245	0.48762562	0.54825326	0.93312656	0.092941291	0.16586747	0.095828627	-0.062590219
6.18	0	0	0	0	0	0	0.73572542	0.50685177	0.5293092	0.90427917	0.10362322	0.18271325	0.12407651	-0.036023133
6.19	0	0	0	0	0	0	0.76263084	0.52870027	0.51220222	0.87308785	0.11397348	0.19711003	0.14994725	-0.0094880298
6.2	0	0	0	0	0	0	0.78938951	0.55268571	0.49747373	0.84002939	0.12415541	0.20905611	0.17276746	0.016326923
6.21	0	0	0	0	0	0	0.81565947	0.57820539	0.48553737	0.80567247	0.13432677	0.21864445	0.19197166	0.040711382
6.22	0	0	0	0	0	0	0.84115928	0.60456896	0.47664248	0.77066516	0.14460901	0.22605139	0.20712809	0.062961599
6.23	0	0	0	0	0	0	0.86568183	0.63103233	0.47085094	0.73571292	0.1550596	0.23151662	0.21795507	0.082415246
6.24	0	0	0	0	0	0	0.88909257	0.65683863	0.46802739	0.70154794	0.16565572	0.23530892	0.22432824	0.098489928
6.25	0	0	0	0	0	0	0.91131031	0.6812642	0.46784156	0.66889325	0.17629539	0.2376815	0.22627884	0.1107206
6.26	0	0	0	0	0	0	0.93227655	0.70366188	0.46978384	0.6384275	0.18681415	0.23882818	0.22398158	0.11878987
6.27	0	0	0	0	0	0	0.95192546	0.72349299	0.4731983	0.61075652	0.19700545	0.2388497	0.21773034	0.12254626
6.28	0	0	0	0	0	0	0.97016645	0.74034421	0.4773371	0.58639514	0.20663195	0.23773157	0.20790114	0.12200838
6.29	0	0	0	0	0	0	0.98688302	0.75392991	0.48143481	0.56575886	0.21542501	0.23533307	0.1949047	0.11735749
6.3	0	0	0	0	0	0	1.0019406	0.7640808	0.48479302	0.54916148	0.22308158	0.23139316	0.1791352	0.10892276
6.31	0	0	0	0	0	0	1.0151923	0.77071963	0.4868606	0.53681516	0.22927044	0.22556178	0.16092594	0.097162948
6.32	0	0	0	0	0	0	1.0264774	0.77382796	0.48729588	0.52883256	0.23365035	0.217454	0.140525	0.082643587
6.33	0	0	0	0	0	0	1.0356138	0.77341453	0.48600114	0.52523442	0.23589358	0.2067088	0.11810235	0.066005746
6.34	0	0	0	0	0	0	1.0423915	0.76949808	0.4831257	0.52596496	0.23570596	0.19303202	0.093789392	0.04792448
6.35	0	0	0	0	0	0	1.0465737	0.76211031	0.47904052	0.53091274	0.2328387	0.17621859	0.067737927	0.029061575
6.36	0	0	0	0	0	0	1.0479062	0.75131364	0.47429467	0.53992904	0.22709385	0.15616572	0.040176389	0.010021975
6.37	0	0	0	0	0	0	1.0461303	0.73722492	0.46956458	0.55283607	0.21832938	0.13288773	0.011445621	-0.0086781665
6.38	0	0	0	0	0	0	1.0409968	0.72003937	0.46560232	0.56942214	0.20646764	0.10653349	-0.017992938	-0.026629599
6.39	0	0	0	0	0	0	1.0322788	0.70005329	0.46318207	0.58942771	0.19150617	0.07740133	-0.047575064	-0.043536786
6.4	0	0	0	0	0	0	1.019788	0.67768252	0.46304301	0.61253012	0.17352893	0.045947332	-0.076671928	-0.059217149
6.41	0	0	0	0	0	0	1.003394	0.65347222	0.4658297	0.63833411	0.15271763	0.012784002	-0.1046408	-0.073595214
6.42	0	0	0	0	0	0	0.98304838	0.62809265	0.47203599	0.66637263	0.1293632	-0.021334103	-0.13087859	-0.086692728
6.43	0	0	0	0	0	0	0.95880977	0.60231846	0.48196119	0.6961179	0.10387396	-0.055540229	-0.15486799	-0.098615683
6.44	0	0	0	0	0	0	0.9308677	0.57699217	0.49568642	0.72700016	0.076777153	-0.088899842	-0.17620778	-0.10953969
6.45	0	0	0	0	0	0	0.89955929	0.55297514	0.51307362	0.75843135	0.048711656	-0.12046461	-0.19462477	-0.11969454
6.46	0	0	0	0	0	0	0.86537433	0.53109071	0.53378145	0.78983238	0.020409577	-0.14932925	-0.20997347	-0.12934672
6.47	0	0	0	0	0	0	0.82894694	0.51206396	0.55728759	0.82066227	-0.0073335065	-0.17468579	-0.22223588	-0.13877834
6.48	0	0	0	0	0	0	0.79103481	0.49646308	0.58290933	0.85044462	-0.033697145	-0.19587172	-0.23152912	-0.14826284
6.49	0	0	0	0	0	0	0.75248889	0.4846484	0.60982462	0.87878628	-0.057879115	-0.21240813	-0.23811359	-0.15803975
6.5	0	0	0	0	0	0	0.71421704	0.47673601	0.63710468	0.90538858	-0.079138244	-0.22402344	-0.24238139	-0.16828734
6.51	0	0	0	0	0	0	0.6771438	0.47258037	0.66376861	0.93005746	-0.096833011	-0.23065957	-0.24480797	-0.17908854
6.52	0	0	0	0	0	0	0.64216758	0.47177729	0.68885887	0.95271492	-0.11045465	-0.23246126	-0.24587087	-0.19039163
6.53	0	0	0	0	0	0	0.61011529	0.47368742	0.71152371	0.97340093	-0.11965658	-0.22975116	-0.24595777	-0.20198113
6.54	0	0	0	0	0	0	0.5816953	0.47748455	0.73108821	0.99224724	-0.12428224	-0.22298997	-0.24528824	-0.21348267
6.55	0	0	0	0	0	0	0.5574527	0.48223458	0.74710002	1.0094172	-0.12438808	-0.21271671	-0.24386324	-0.22441376
6.56	0	0	0	0	0	0	0.53773648	0.48700309	0.75934011	1.0250293	-0.12025118	-0.19947002	-0.24145178	-0.23426527
6.57	0	0	0	0	0	0	0.52269095	0.49097397	0.76779207	1.0390984	-0.11234781	-0.18370723	-0.23762672	-0.242575
6.58	0	0	0	0	0	0	0.51227908	0.49355092	0.77257451	1.0515194	-0.10129852	-0.1657486	-0.23185047	-0.24895762
6.59	0	0	0	0	0	0	0.50633243	0.49441815	0.77385973	1.0620921	-0.087792033	-0.14576823	-0.22358191	-0.2530886
6.6	0	0	0	0	0	0	0.50461046	0.49355289	0.7718123	1.0705616	-0.072510468	-0.12383337	-0.21236103	-0.25467324
6.61	0	0	0	0	0	0	0.50685011	0.49119841	0.7665676	1.0766477	-0.056074593	-0.09997544	-0.19784959	-0.25343307
6.62	0	0	0	0	0	0	0.51279439	0.48781393	0.75824439	1.0800597	-0.03901404	-0.074267682	-0.17984047	-0.24911394
6.63	0	0	0	0	0	0	0.52220026	0.4840168	0.74697241	1.0805053	-0.021757645	-0.046887544	-0.15825842	-0.24150242
6.64	0	0	0	0	0	0	0.53483349	0.48052655	0.73292115	1.0777024	-0.0046372644	-0.018150493	-0.13316366	-0.23044287
6.65	0	0	0	0	0	0	0.55045965	0.47811177	0.71632522	1.0713943	0.012099208	0.01148762	-0.10475947	-0.21585567
6.66	0	0	0	0	0	0	0.56883787	0.47753688	0.69750571	1.0613659	0.028268927	0.041455222	-0.07340143	-0.19775646
6.67	0	0	0	0	0	0	0.5897186	0.47950598	0.67688692	1.0474621	0.04373452	0.071108621	-0.039604254	-0.17627359
6.68	0	0	0	0	0	0	0.61284112	0.48460607	0.65500693	1.029606	0.058391596	0.099785846	-0.004041211	-0.15166104
6.69	0	0	0	0	0	0	0.63792536	0.49325567	0.63251856	1.0078136	0.072170178	0.12686282	0.032469003	-0.12430423
6.7	0	0	0	0	0	0	0.66465708	0.50566626	0.61017482	0.98220543	0.085050042	0.151805	0.068991908	-0.094717727
6.71	0	0	0	0	0	0	0.69267301	0.52182394	0.58879377	0.95301566	0.097080589	0.17420685	0.10452512	-0.063536232
6.72	0	0	0	0	0	0	0.72155725	0.54149492	0.56920111	0.9206008	0.10839149	0.19381108	0.13806096	-0.031500418
6.73	0	0	0	0	0	0	0.75085642	0.56425237	0.55215645	0.88544774	0.11918507	0.21050517	0.16865414	0.00056095204
6.74	0	0	0	0	0	0	0.78011219	0.58951402	0.53827699	0.84817725	0.12971043	0.22430606	0.1954821	0.031753147
6.75	0	0	0	0	0	0	0.80890243	0.61657734	0.52797552	0.80953724	0.1402246	0.23535017	0.21788866	0.061145494
6.76	0	0	0	0	0	0	0.83687972	0.64464849	0.52142401	0.77038016	0.15094651	0.24389009	0.2354089	0.087813212
6.77	0	0	0	0	0	0	0.86379643	0.67287535	0.51854234	0.73162204	0.16201159	0.2502759	0.24778029	0.11089145
6.78	0	0	0	0	0	0	0.88950711	0.70039689	0.51900254	0.69418635	0.17344129	0.25490135	0.25494629	0.12963649
6.79	0	0	0	0	0	0	0.91394323	0.72640456	0.5222411	0.65894213	0.18514299	0.25812817	0.25705301	0.14348359
6.8	0	0	0	0	0	0	0.93706693	0.75019478	0.52748364	0.62664908	0.19693988	0.26022294	0.25443136	0.1520892
6.81	0	0	0	0	0	0	0.95882504	0.77119769	0.5337962	0.59792136	0.20860589	0.26132232	0.24755504	0.15534835
6.82	0	0	0	0	0	0	0.97912745	0.78898586	0.5401728	0.57321455	0.21987522	0.26141136	0.23697179	0.153386
6.83	0	0	0	0	0	0	0.99785464	0.80327253	0.54564986	0.55283108	0.23042447	0.26030098	0.22321901	0.14653012
6.84	0	0	0	0	0	0	1.0148742	0.81389929	0.54942181	0.53693346	0.23985912	0.25762131	0.20674205	0.13527981
6.85	0	0	0	0	0	0	1.0300427	0.82080569	0.55093239	0.52555859	0.24773244	0.25286342	0.18783431	0.12027686
6.86	0	0	0	0	0	0	1.0431886	0.82398157	0.54992884	0.51863541	0.25358931	0.24547162	0.16661937	0.10227603
6.87	0	0	0	0	0	0	1.0540941	0.82342183	0.54647396	0.51601536	0.25700584	0.23494034	0.1430928	0.082101296
6.88	0	0	0	0	0	0	1.0624886	0.81910997	0.54091593	0.5175178	0.25760909	0.22086724	0.1172186	0.060584209
6.89	0	0	0	0	0	0	1.0680586	0.81103597	0.53382953	0.52297685	0.2550815	0.2029648	0.089041491	0.038499257
6.9	0	0	0	0	0	0	1.0704675	0.79922977	0.52595299	0.53226716	0.24916065	0.18106853	0.058769603	0.016517085
6.91	0	0	0	0	0	0	1.0693749	0.78379367	0.51813607	0.54529588	0.23964438	0.1551615	0.026808502	-0.0048165322
6.92	0	0	0	0	0	0	1.064451	0.76493337	0.51129412	0.56196636	0.22640481	0.12540364	-0.0062477149	-0.025083622
6.93	0	0	0	0	0	0	1.0553905	0.7429911	0.50635443	0.58213124	0.20940577	0.092154056	-0.039657941	-0.043990293
6.94	0	0	0	0	0	0	1.0419333	0.71847429	0.50418781	0.60555292	0.18871849	0.055984549	-0.072600299	-0.061362098
6.95	0	0	0	0	0	0	1.0238941	0.69206888	0.50553166	0.63188378	0.16453979	0.017679972	-0.10425202	-0.077137792
6.96	0	0	0	0	0	0	1.0011985	0.66462813	0.51091836	0.6606696	0.13721327	-0.021783814	-0.13386743	-0.091358334
6.97	0	0	0	0	0	0	0.97392278	0.637134	0.52062567	0.69137093	0.10724531	-0.061289076	-0.16083766	-0.10415118
6.98	0	0	0	0	0	0	0.9423308	0.61063482	0.53466131	0.72339244	0.07530941	-0.099647896	-0.18471973	-0.11571541
6.99	0	0	0	0	0	0	0.9068948	0.58616838	0.55278233	0.75611236	0.042235681	-0.13568402	-0.20523314	-0.12631225
7	0	0	0	0	0	0	0.86829394	0.56467975	0.57453459	0.78891142	0.0089807179	-0.16831159	-0.22224039	-0.13625656
7.01	0	0	0	0	0	0	0.82738992	0.546941	0.59928906	0.82120462	-0.023422141	-0.19660378	-0.23574022	-0.14589942
7.02	0	0	0	0	0	0	0.78518492	0.53348041	0.62626007	0.85247239	-0.053923929	-0.21984835	-0.24589048	-0.1555994
7.03	0	0	0	0	0	0	0.74276931	0.5245308	0.65451409	0.88228264	-0.08152341	-0.23758596	-0.25304102	-0.16568984
7.04	0	0	0	0	0	0	0.70126517	0.52000551	0.68299689	0.91030271	-0.10532482	-0.24962608	-0.25772893	-0.17644231
7.05	0	0	0	0	0	0	0.66176842	0.51950184	0.71060207	0.93631498	-0.12458451	-0.25604098	-0.26060342	-0.18801531
7.06	0	0	0	0	0	0	0.62529043	0.52232363	0.73627459	0.96024225	-0.13874816	-0.25714529	-0.26229691	-0.20038799
7.07	0	0	0	0	0	0	0.59269837	0.52752156	0.75911776	0.98215961	-0.14748608	-0.25346472	-0.26329269	-0.21330918
7.08	0	0	0	0	0	0	0.56465499	0.53396554	0.77847352	1.0022581	-0.15073049	-0.24567983	-0.263825	-0.22630505
7.09	0	0	0	0	0	0	0.54156591	0.54046561	0.79396263	1.0207543	-0.1487048	-0.2345244	-0.2638172	-0.23876152
7.1	0	0	0	0	0	0	0.52355422	0.54593132	0.8054773	1.0377833	-0.14191987	-0.22064723	-0.26286946	-0.25005063
7.11	0	0	0	0	0	0	0.51048444	0.54952598	0.81311746	1.0533277	-0.13111423	-0.20448789	-0.26032927	-0.25963342
7.12	0	0	0	0	0	0	0.50203968	0.55076578	0.81708195	1.0672172	-0.11714418	-0.18622517	-0.2554442	-0.26708266
7.13	0	0	0	0	0	0	0.4978276	0.54954166	0.81756111	1.0791808	-0.10086357	-0.16581951	-0.24752353	-0.27203327
7.14	0	0	0	0	0	0	0.49747467	0.54607749	0.81468325	1.0889038	-0.083037322	-0.14312302	-0.23602744	-0.27412871
7.15	0	0	0	0	0	0	0.50067994	0.54085626	0.80852542	1.0960529	-0.064304109	-0.11800893	-0.22057873	-0.27301402
7.16	0	0	0	0	0	0	0.50722388	0.53454353	0.79915574	1.10028	-0.04517398	-0.09047981	-0.20094969	-0.26836067
7.17	0	0	0	0	0	0	0.5169463	0.52792466	0.78667552	1.1012292	-0.026040391	-0.060733286	-0.1770602	-0.25989022
7.18	0	0	0	0	0	0	0.5297128	0.52185669	0.77125336	1.0985541	-0.0071972679	-0.029180637	-0.14898835	-0.2473939
7.19	0	0	0	0	0	0	0.54538645	0.51722353	0.75315352	1.0919384	0.011138647	0.0035752251	-0.11698739	-0.2307575
7.2	0	0	0	0	0	0	0.56381392	0.51488259	0.73275924	1.0811186	0.028799437	0.036791308	-0.08150399	-0.20998835
7.21	0	0	0	0	0	0	0.58482372	0.51560062	0.71059107	1.0659104	0.045638275	0.069652992	-0.043190213	-0.18523944
7.22	0	0	0	0	0	0	0.60822425	0.51998746	0.68731749	1.0462326	0.061516885	0.10134722	-0.0029017525	-0.15682684
7.23	0	0	0	0	0	0	0.63378922	0.52843955	0.66375089	1.022125	0.076320556	0.13113172	0.038323541	-0.12523493
7.24	0	0	0	0	0	0	0.66123046	0.54110377	0.64081873	0.99376146	0.08999661	0.15839549	0.079312946	-0.091109515
7.25	0	0	0	0	0	0	0.69017403	0.55786864	0.61950256	0.96146007	0.10259351	0.18270285	0.11883439	-0.055243631
7.26	0	0	0	0	0	0	0.72015975	0.57838637	0.60074611	0.92569658	0.1142758	0.20380681	0.15569133	-0.018558962
7.27	0	0	0	0	0	0	0.75067119	0.60211939	0.58534812	0.88711683	0.12530752	0.2216277	0.18881629	0.017915474
7.28	0	0	0	0	0	0	0.78118625	0.62839095	0.573868	0.84653958	0.13601388	0.23622459	0.2173405	0.053071042
7.29	0	0	0	0	0	0	0.81123187	0.65641826	0.5665711	0.80493792	0.14673177	0.24779579	0.24062871	0.085762767
7.3	0	0	0	0	0	0	0.84042956	0.68533055	0.56342048	0.76339157	0.15775149	0.25669557	0.25828655	0.1148738
7.31	0	0	0	0	0	0	0.86852266	0.71420275	0.56409607	0.72301175	0.16925655	0.2634056	0.27016037	0.13939773
7.32	0	0	0	0	0	0	0.89537524	0.74212422	0.56801468	0.68485091	0.18128455	0.26843558	0.27634248	0.15852558
7.33	0	0	0	0	0	0	0.92093586	0.76827651	0.57434553	0.64981714	0.19373575	0.2722108	0.27717198	0.17171739
7.34	0	0	0	0	0	0	0.94517574	0.79197783	0.58204618	0.61861328	0.20642387	0.27501308	0.27320265	0.17874046
7.35	0	0	0	0	0	0	0.96803466	0.81269001	0.5899504	0.59171297	0.21911849	0.27696658	0.26511744	0.17966562
7.36	0	0	0	0	0	0	0.98940927	0.83001564	0.59690786	0.56937119	0.23153052	0.27801386	0.25360335	0.17482705
7.37	0	0	0	0	0	0	1.009179	0.84369829	0.60193449	0.55165454	0.24326167	0.27786888	0.23922805	0.16476609
7.38	0	0	0	0	0	0	1.0272237	0.85361104	0.60432596	0.53847451	0.25379554	0.2760025	0.22235013	0.15018343
7.39	0	0	0	0	0	0	1.0434017	0.85971463	0.60371872	0.5296204	0.26256285	0.27172238	0.20307668	0.13190666
7.4	0	0	0	0	0	0	1.0575098	0.861992	0.60010449	0.52480501	0.2690227	0.26432544	0.18129143	0.11085212
7.41	0	0	0	0	0	0	1.0692646	0.86040015	0.59379776	0.5237354	0.27269768	0.25321991	0.15677257	0.087958406
7.42	0	0	0	0	0	0	1.0783148	0.85487465	0.58536396	0.52619376	0.27316988	0.23795427	0.12936099	0.064103576
7.43	0	0	0	0	0	0	1.0842673	0.84537225	0.57554247	0.53208901	0.27007422	0.21820455	0.099096894	0.040044866
7.44	0	0	0	0	0	0	1.0867119	0.83191286	0.56519765	0.54144862	0.26310099	0.19379203	0.06628099	0.016401881
7.45	0	0	0	0	0	0	1.0852396	0.81461309	0.5552914	0.55435649	0.25200785	0.16472769	0.031475556	-0.0063323775
7.46	0	0	0	0	0	0	1.079454	0.79372754	0.54684561	0.57086866	0.23664191	0.13124775	-0.0045321183	-0.027779163
7.47	0	0	0	0	0	0	1.0689896	0.76969589	0.54087541	0.5909386	0.21696247	0.09383888	-0.040800309	-0.047671702
7.48	0	0	0	0	0	0	1.0535432	0.74317633	0.5382984	0.61437225	0.19306162	0.053257504	-0.076331442	-0.065858732
7.49	0	0	0	0	0	0	1.0329169	0.71504928	0.53983869	0.64082017	0.16519274	0.010524581	-0.11017877	-0.082303096
7.5	0	0	0	0	0	0	1.007071	0.68638318	0.54594911	0.66980227	0.13380287	-0.03312087	-0.14153762	-0.097067159
7.51	0	0	0	0	0	0	0.97618066	0.65836248	0.5567732	0.70074981	0.099552541	-0.076306397	-0.16980113	-0.11029034
7.52	0	0	0	0	0	0	0.94067787	0.63219077	0.57215682	0.73304521	0.063316687	-0.11763293	-0.19456791	-0.12217683
7.53	0	0	0	0	0	0	0.90126105	0.60898629	0.59169991	0.76604997	0.026160699	-0.155781	-0.21560853	-0.1330019
7.54	0	0	0	0	0	0	0.85886996	0.58968185	0.61481836	0.79912809	-0.010716133	-0.18960044	-0.2328273	-0.14311839
7.55	0	0	0	0	0	0	0.81463203	0.57493728	0.64078044	0.83167769	-0.0460604	-0.21818081	-0.24626737	-0.15293842
7.56	0	0	0	0	0	0	0.76979278	0.5650753	0.66870563	0.86316698	-0.078649045	-0.24090038	-0.25617041	-0.16289224
7.57	0	0	0	0	0	0	0.72564157	0.56005408	0.69755632	0.89315791	-0.10736697	-0.25744773	-0.26303386	-0.17338437
7.58	0	0	0	0	0	0	0.6834376	0.55947828	0.7261748	0.92131925	-0.13126953	-0.26781639	-0.26758116	-0.1847443
7.59	0	0	0	0	0	0	0.6443377	0.56263049	0.75338806	0.94745292	-0.14962766	-0.2722855	-0.27062093	-0.19714906
7.6	0	0	0	0	0	0	0.60932618	0.56850747	0.77814483	0.97153187	-0.16196622	-0.27139973	-0.27286198	-0.21052993
7.61	0	0	0	0	0	0	0.57914488	0.57587679	0.79962851	0.9937017	-0.16810754	-0.26593113	-0.27476558	-0.2245241
7.62	0	0	0	0	0	0	0.55422706	0.58339195	0.81731982	1.014207	-0.16821619	-0.25677653	-0.27644965	-0.23852157
7.63	0	0	0	0	0	0	0.53465663	0.58977485	0.83100907	1.0332649	-0.16281471	-0.24477462	-0.27762923	-0.25179866
7.64	0	0	0	0	0	0	0.52018724	0.59401496	0.84074993	1.0509503	-0.15272809	-0.23050686	-0.27763589	-0.26367502
7.65	0	0	0	0	0	0	0.51034047	0.59550678	0.8467463	1.0671515	-0.13894659	-0.21418745	-0.27557414	-0.27360623
7.66	0	0	0	0	0	0	0.50455739	0.59408183	0.8492099	1.0816079	-0.12245721	-0.19569756	-0.27055647	-0.2811613
7.67	0	0	0	0	0	0	0.50234232	0.5899512	0.84826782	1.0939876	-0.10412071	-0.1747317	-0.2618662	-0.28593562
7.68	0	0	0	0	0	0	0.50334622	0.58360765	0.84396239	1.1039345	-0.084630426	-0.15097782	-0.24898443	-0.28750512
7.69	0	0	0	0	0	0	0.50737772	0.57573096	0.83630735	1.1110705	-0.06452814	-0.12426735	-0.23155639	-0.2854514
7.7	0	0	0	0	0	0	0.51436323	0.56712023	0.82534382	1.1149932	-0.044233747	-0.094667958	-0.20937788	-0.27939948
7.71	0	0	0	0	0	0	0.52428572	0.55865449	0.81118083	1.1152918	-0.024068031	-0.062517124	-0.18240889	-0.26903712
7.72	0	0	0	0	0	0	0.53712833	0.55126293	0.79402853	1.1115729	-0.0042719369	-0.028405895	-0.15079719	-0.2541385
7.73	0	0	0	0	0	0	0.5528415	0.54588156	0.77422654	1.1034859	0.014967073	0.0068751945	-0.11490657	-0.23459928
7.74	0	0	0	0	0	0	0.57133798	0.54338732	0.75226686	1.0907553	0.033479344	0.042414514	-0.075340787	-0.21046988
7.75	0	0	0	0	0	0	0.59250087	0.54452021	0.72881117	1.0732123	0.051083242	0.077266552	-0.032952076	-0.18198407
7.76	0	0	0	0	0	0	0.61618024	0.54981256	0.70469531	1.0508214	0.067587258	0.11053349	0.011171878	-0.14957591
7.77	0	0	0	0	0	0	0.64216482	0.55953985	0.68090789	1.0236981	0.082835618	0.14143609	0.055749966	-0.11387689
7.78	0	0	0	0	0	0	0.67014259	0.57369962	0.65853132	0.99212061	0.096774351	0.1693749	0.099387231	-0.075700459
7.79	0	0	0	0	0	0	0.69968165	0.59202312	0.6386408	0.95654552	0.10949434	0.19396882	0.14068886	-0.036022322
7.8	0	0	0	0	0	0	0.73025229	0.61402068	0.62217414	0.91762659	0.12122718	0.2150451	0.17838495	0.0040409019
7.81	0	0	0	0	0	0	0.76128201	0.63904529	0.60980721	0.87622698	0.13230682	0.23259117	0.21142998	0.043256518
7.82	0	0	0	0	0	0	0.79221958	0.66634056	0.60187738	0.83340678	0.14312068	0.24673397	0.23905154	0.08031721
7.83	0	0	0	0	0	0	0.82259097	0.69505383	0.59837575	0.7903717	0.15405413	0.25777978	0.26075151	0.11391204
7.84	0	0	0	0	0	0	0.85204004	0.72424687	0.59898594	0.748382	0.16542122	0.26623485	0.27629289	0.14282549
7.85	0	0	0	0	0	0	0.88034709	0.75295603	0.60312117	0.70863775	0.17739543	0.27271249	0.28570663	0.16604866
7.86	0	0	0	0	0	0	0.90741348	0.78029084	0.60993521	0.67216649	0.18998032	0.27777119	0.28931489	0.18287688
7.87	0	0	0	0	0	0	0.93320697	0.80550049	0.61833761	0.63974048	0.20304758	0.2818125	0.28772261	0.19296833
7.88	0	0	0	0	0	0	0.95768914	0.82797986	0.62707057	0.61184113	0.21640687	0.2850694	0.28172637	0.19634896
7.89	0	0	0	0	0	0	0.980774	0.84725711	0.634866	0.58867128	0.22982168	0.28760049	0.27214732	0.19336463
7.9	0	0	0	0	0	0	1.0023465	0.86299728	0.64062906	0.57019886	0.24293866	0.28923066	0.25966004	0.18460169
7.91	0	0	0	0	0	0	1.0222995	0.87500679	0.64357046	0.55620939	0.25522551	0.28948353	0.24468012	0.17081316
7.92	0	0	0	0	0	0	1.0405212	0.88320764	0.64326362	0.54635628	0.26602811	0.28761095	0.22731308	0.15287482
7.93	0	0	0	0	0	0	1.0568351	0.88757014	0.63965212	0.54022142	0.27470398	0.28276215	0.20736902	0.13175225
7.94	0	0	0	0	0	0	1.07096	0.88803917	0.63301714	0.53740601	0.28069571	0.27418138	0.1844836	0.10843699
7.95	0	0	0	0	0	0	1.0825228	0.88451536	0.6239002	0.53763997	0.28351536	0.26128439	0.15832637	0.083852174
7.96	0	0	0	0	0	0	1.0910944	0.87690004	0.6130154	0.54085694	0.28271995	0.24362834	0.1287859	0.058782322
7.97	0	0	0	0	0	0	1.0962179	0.86514911	0.60120222	0.5471867	0.27791617	0.22090628	0.096054537	0.033865571
7.98	0	0	0	0	0	0	1.0974274	0.84930818	0.58941703	0.55686897	0.26877387	0.19300148	0.06063612	0.0096251284
7.99	0	0	0	0	0	0	1.094261	0.82955536	0.57871475	0.57013534	0.25504566	0.16003811	0.023317863	-0.013506343
8	0	0	0	0	0	0	1.0862769	0.80626174	0.57018829	0.58710523	0.23659553	0.12241191	-0.014895263	-0.035187801
8.01	0	0	0	0	0	0	1.0730833	0.78004253	0.56487072	0.6077205	0.21342532	0.080825094	-0.052888725	-0.055186357
8.02	0	0	0	0	0	0	1.054385	0.75177517	0.56362247	0.63172729	0.18570455	0.036302362	-0.089566365	-0.073390615
8.03	0	0	0	0	0	0	1.0300455	0.72257282	0.56703116	0.65870162	0.15381288	-0.0098482924	-0.12396694	-0.089803313
8.04	0	0	0	0	0	0	1.0001589	0.69370808	0.57535213	0.68810264	0.11837632	-0.056128734	-0.15534473	-0.10451134
8.05	0	0	0	0	0	0	0.96511126	0.6664999	0.58850703	0.71932712	0.080280573	-0.10097682	-0.1831947	-0.11765963
8.06	0	0	0	0	0	0	0.92560314	0.64218952	0.60613774	0.75174277	0.040654803	-0.14289735	-0.20721821	-0.12945949
8.07	0	0	0	0	0	0	0.8826254	0.62182405	0.62768724	0.78470211	0.00081321971	-0.1805715	-0.22725991	-0.14022073
8.08	0	0	0	0	0	0	0.83739633	0.60615661	0.65246079	0.81756245	-0.037840272	-0.21293924	-0.24328082	-0.15035887
8.09	0	0	0	0	0	0	0.79127706	0.59557327	0.67963189	0.84972644	-0.073916215	-0.23925617	-0.255417	-0.16035343
8.1	0	0	0	0	0	0	0.74568189	0.5900634	0.70821007	0.88068254	-0.10613338	-0.25911781	-0.26408533	-0.17068932
8.11	0	0	0	0	0	0	0.7019906	0.58923883	0.73704072	0.91002382	-0.13339455	-0.27245187	-0.27001435	-0.1818062
8.12	0	0	0	0	0	0	0.66146447	0.59237736	0.76489527	0.93746707	-0.15484002	-0.27949736	-0.27411731	-0.19402588
8.13	0	0	0	0	0	0	0.62516717	0.59845945	0.79062773	0.96289708	-0.16988827	-0.28079321	-0.27726584	-0.20743862
8.14	0	0	0	0	0	0	0.5938886	0.60620979	0.81331703	0.98639663	-0.17828159	-0.27716034	-0.28009513	-0.2218101
8.15	0	0	0	0	0	0	0.56807162	0.61419935	0.83234637	1.008197	-0.18013917	-0.26960923	-0.28288658	-0.23659102
8.16	0	0	0	0	0	0	0.54776097	0.62103736	0.84742558	1.0285504	-0.175987	-0.25912936	-0.28548322	-0.25103762
8.17	0	0	0	0	0	0	0.53261737	0.62560178	0.85855917	1.0475941	-0.16670909	-0.24642838	-0.2872586	-0.26438473
8.18	0	0	0	0	0	0	0.52202928	0.62720756	0.86594081	1.0652727	-0.15339198	-0.23176575	-0.28724533	-0.27598671
8.19	0	0	0	0	0	0	0.51530004	0.6256479	0.86979377	1.0813519	-0.13711552	-0.21497288	-0.28441407	-0.2853448
8.2	0	0	0	0	0	0	0.51183318	0.62112474	0.8702461	1.0954965	-0.11879598	-0.19562747	-0.27791036	-0.29202049
8.21	0	0	0	0	0	0	0.51124145	0.61413206	0.86731496	1.1073379	-0.099142074	-0.17327572	-0.26710962	-0.29555057
8.22	0	0	0	0	0	0	0.51335981	0.60534764	0.86097213	1.1164836	-0.078692482	-0.14761501	-0.2515645	-0.29545511
8.23	0	0	0	0	0	0	0.51819043	0.59556194	0.85121259	1.1225053	-0.057867272	-0.11860498	-0.23097607	-0.29128944
8.24	0	0	0	0	0	0	0.52581889	0.58564639	0.83809918	1.1249509	-0.03699857	-0.086511363	-0.20521001	-0.28266875
8.25	0	0	0	0	0	0	0.53633349	0.57653793	0.8217985	1.1233738	-0.016345532	-0.05189567	-0.17432614	-0.26928538
8.26	0	0	0	0	0	0	0.54977335	0.56920685	0.80261325	1.1173618	0.0038873183	-0.015562963	-0.1386137	-0.25094791
8.27	0	0	0	0	0	0	0.56611728	0.56459216	0.78100829	1.1065714	0.023515707	0.021520871	-0.098625571	-0.22762318
8.28	0	0	0	0	0	0	0.58529986	0.56351548	0.75763214	1.0907659	0.04233446	0.058326514	-0.055195071	-0.19947171
8.29	0	0	0	0	0	0	0.60722168	0.56659893	0.73332695	1.069849	0.060103131	0.093853297	-0.0094292566	-0.1668756
8.3	0	0	0	0	0	0	0.63172732	0.574207	0.70911261	1.0438869	0.076587826	0.12720549	0.037328159	-0.13044297
8.31	0	0	0	0	0	0	0.65855735	0.58641864	0.68613082	1.013124	0.091645319	0.15765999	0.083576462	-0.090990924
8.32	0	0	0	0	0	0	0.68731325	0.60303042	0.66554073	0.97799769	0.10529293	0.18472354	0.12778243	-0.049523766
8.33	0	0	0	0	0	0	0.71747018	0.62359531	0.64837499	0.93916151	0.1177186	0.20814335	0.16852777	-0.0072115277
8.34	0	0	0	0	0	0	0.74843416	0.64749111	0.63539298	0.8975046	0.12924089	0.22785236	0.20463482	0.034632758
8.35	0	0	0	0	0	0	0.77961262	0.67398302	0.62698467	0.85414452	0.14025796	0.24392061	0.2352304	0.074591607
8.36	0	0	0	0	0	0	0.81047488	0.70224165	0.62316007	0.81037437	0.15119825	0.25659651	0.2597429	0.11121792
8.37	0	0	0	0	0	0	0.84059808	0.7313371	0.62360413	0.76755986	0.16245507	0.26637282	0.27787406	0.14314694
8.38	0	0	0	0	0	0	0.86969614	0.76028308	0.62773227	0.72700557	0.17430392	0.27392118	0.28960118	0.16922565
8.39	0	0	0	0	0	0	0.89762019	0.78814624	0.63470139	0.68982291	0.18684311	0.27989815	0.29521923	0.18862932
8.4	0	0	0	0	0	0	0.92431806	0.81413442	0.64340643	0.65683187	0.20000622	0.2847972	0.29535936	0.20093532
8.41	0	0	0	0	0	0	0.94975993	0.83760523	0.6525421	0.62851703	0.21363865	0.28892943	0.29090153	0.20613583
8.42	0	0	0	0	0	0	0.97387553	0.85804378	0.66076962	0.60503974	0.22754596	0.29243522	0.28277309	0.20458695
8.43	0	0	0	0	0	0	0.99655508	0.87506487	0.66692754	0.58629038	0.24142889	0.29522873	0.27173163	0.19691308
8.44	0	0	0	0	0	0	1.0176955	0.88842591	0.67018055	0.5719553	0.25477591	0.29690091	0.25823332	0.18390998
8.45	0	0	0	0	0	0	1.0372043	0.89801362	0.67006971	0.56158234	0.26688643	0.29669935	0.24238446	0.16648646
8.46	0	0	0	0	0	0	1.0549305	0.90378354	0.66650851	0.55465443	0.27703829	0.29368279	0.22395047	0.14563295
8.47	0	0	0	0	0	0	1.0706026	0.90567379	0.65975016	0.55069491	0.28461237	0.28697101	0.20247143	0.12236211
8.48	0	0	0	0	0	0	1.0838365	0.90356438	0.65031095	0.54939638	0.28907679	0.2758785	0.17749344	0.097608786
8.49	0	0	0	0	0	0	1.0941814	0.89731801	0.63887619	0.55071212	0.28993708	0.25988135	0.14879034	0.072153661
8.5	0	0	0	0	0	0	1.1011513	0.88684422	0.62625328	0.55484836	0.28673917	0.23858359	0.11646685	0.046625368
8.51	0	0	0	0	0	0	1.1042428	0.8721378	0.61337732	0.56215929	0.2790909	0.21177319	0.080969973	0.02155226
8.52	0	0	0	0	0	0	1.1029492	0.85332011	0.6013086	0.57300373	0.26667809	0.17948787	0.043068347	-0.0026014204
8.53	0	0	0	0	0	0	1.0967766	0.83070736	0.59117834	0.58762072	0.24929332	0.14204898	0.0037948146	-0.025440306
8.54	0	0	0	0	0	0	1.0852719	0.80487508	0.58408788	0.60605111	0.22686962	0.10010489	-0.035665248	-0.046666882
8.55	0	0	0	0	0	0	1.0680708	0.77668721	0.58098601	0.62811231	0.19951226	0.05466691	-0.074115851	-0.066108891
8.56	0	0	0	0	0	0	1.0449657	0.74727707	0.58255337	0.65342319	0.16754457	0.0070790569	-0.11048471	-0.083721326
8.57	0	0	0	0	0	0	1.015988	0.71797035	0.58912693	0.68146424	0.13155644	-0.041080935	-0.14392241	-0.099553138
8.58	0	0	0	0	0	0	0.9814845	0.69016077	0.60068695	0.71164398	0.092429592	-0.088141153	-0.17384325	-0.11370638
8.59	0	0	0	0	0	0	0.94215073	0.66517096	0.61690808	0.74334039	0.05132825	-0.13248489	-0.19989624	-0.12633702
8.6	0	0	0	0	0	0	0.89900864	0.6441238	0.63725039	0.77591	0.0096406253	-0.17267601	-0.2218886	-0.13770346
8.61	0	0	0	0	0	0	0.85333682	0.62783432	0.66104015	0.80869444	-0.031127219	-0.20755031	-0.23973092	-0.14820129
8.62	0	0	0	0	0	0	0.80657477	0.61673102	0.68748895	0.84105764	-0.069471355	-0.23627774	-0.25348172	-0.15833027
8.63	0	0	0	0	0	0	0.76022169	0.61082467	0.71565039	0.87243898	-0.10399611	-0.25838846	-0.26348095	-0.16862197
8.64	0	0	0	0	0	0	0.71573902	0.6097337	0.74439033	0.90238286	-0.13349863	-0.27376179	-0.27043414	-0.17958178
8.65	0	0	0	0	0	0	0.67445781	0.61273782	0.77245795	0.93055316	-0.1570289	-0.28260307	-0.27531041	-0.19162399
8.66	0	0	0	0	0	0	0.63749289	0.61881661	0.79865223	0.95677457	-0.17393311	-0.2854386	-0.27908992	-0.20495227
8.67	0	0	0	0	0	0	0.60566262	0.62667983	0.82198728	0.98107849	-0.18390023	-0.28311411	-0.28252811	-0.21943604
8.68	0	0	0	0	0	0	0.57941163	0.63485714	0.841785	1.0036736	-0.18701941	-0.27671346	-0.28602198	-0.23459043
8.69	0	0	0	0	0	0	0.55875387	0.64189344	0.8577016	1.0248229	-0.18381847	-0.26733198	-0.28951643	-0.24968519
8.7	0	0	0	0	0	0	0.5432831	0.64659929	0.86970354	1.044697	-0.17522038	-0.25577164	-0.2924389	-0.2639184
8.71	0	0	0	0	0	0	0.53229345	0.64824049	0.87797065	1.0632807	-0.16237604	-0.24233114	-0.29379415	-0.27657725
8.72	0	0	0	0	0	0	0.52499098	0.64658624	0.88273031	1.0803658	-0.14642548	-0.22681253	-0.29246177	-0.28710506
8.73	0	0	0	0	0	0	0.52070868	0.64183149	0.88411131	1.0956221	-0.1283147	-0.20871445	-0.28748996	-0.29503474
8.74	0	0	0	0	0	0	0.51903412	0.63446772	0.88211396	1.1086746	-0.10874969	-0.18748543	-0.27818071	-0.29988179
8.75	0	0	0	0	0	0	0.51982314	0.6251658	0.87668052	1.1191234	-0.088252596	-0.1627296	-0.26402469	-0.30112873
8.76	0	0	0	0	0	0	0.52313396	0.61470262	0.86777364	1.1265265	-0.067232582	-0.13432934	-0.24465727	-0.2982835
8.77	0	0	0	0	0	0	0.5291275	0.603935	0.85542374	1.1304068	-0.046024191	-0.10249471	-0.21987653	-0.29091319
8.78	0	0	0	0	0	0	0.53796955	0.59379472	0.83976605	1.1302834	-0.024899265	-0.067757599	-0.18967779	-0.27865581
8.79	0	0	0	0	0	0	0.5497643	0.58526543	0.82107573	1.1257035	-0.0040771167	-0.0309228	-0.15429338	-0.26125876
8.8	0	0	0	0	0	0	0.56453706	0.57932018	0.79979653	1.1162772	0.016246415	0.0070154883	-0.11423443	-0.23862852
8.81	0	0	0	0	0	0	0.58225516	0.57683002	0.77656473	1.1017202	0.035852864	0.044977274	-0.07031421	-0.21087076
8.82	0	0	0	0	0	0	0.6028495	0.57847354	0.75222264	1.0818918	0.054473434	0.081897182	-0.023645639	-0.17832506
8.83	0	0	0	0	0	0	0.62620003	0.5846725	0.72780603	1.0568224	0.071822815	0.11680485	0.024392249	-0.14157702
8.84	0	0	0	0	0	0	0.65208428	0.59556044	0.70449041	1.0267299	0.087692603	0.14889398	0.072233375	-0.10144126
8.85	0	0	0	0	0	0	0.68013062	0.61098098	0.6834858	0.99203643	0.10204195	0.17758962	0.11825464	-0.058936724
8.86	0	0	0	0	0	0	0.70982267	0.63052022	0.66588516	0.95339317	0.11502109	0.20257726	0.16093759	-0.01526513
8.87	0	0	0	0	0	0	0.74055765	0.65357475	0.65250325	0.91170405	0.12692998	0.22375088	0.19901343	0.028210306
8.88	0	0	0	0	0	0	0.77172184	0.67942416	0.64376611	0.86812307	0.1381632	0.24114245	0.23153977	0.070000907
8.89	0	0	0	0	0	0	0.80275327	0.70725691	0.63969659	0.82400039	0.14916512	0.25495378	0.25789602	0.10856936
8.9	0	0	0	0	0	0	0.83318902	0.7361554	0.63998028	0.78077133	0.16037149	0.26565321	0.27774257	0.14245118
8.91	0	0	0	0	0	0	0.86269901	0.76512539	0.64403585	0.73980919	0.17212308	0.27394078	0.29101677	0.17039705
8.92	0	0	0	0	0	0	0.89109595	0.79320895	0.65102817	0.70227978	0.18458798	0.28053833	0.29798801	0.19150195
8.93	0	0	0	0	0	0	0.91830623	0.81958921	0.65985098	0.66903334	0.1977519	0.28600448	0.29929931	0.20528883
8.94	0	0	0	0	0	0	0.94430019	0.84360312	0.66917516	0.64055532	0.21148979	0.29070432	0.29588687	0.2117268
8.95	0	0	0	0	0	0	0.96901856	0.8647118	0.67762021	0.61697829	0.22563533	0.29483222	0.28875428	0.21117921
8.96	0	0	0	0	0	0	0.99235732	0.88250039	0.68398502	0.59813893	0.2399314	0.29836294	0.2787183	0.20429806
8.97	0	0	0	0	0	0	1.0142145	0.89669534	0.68740943	0.58365461	0.25389631	0.30094157	0.26626145	0.1919104
8.98	0	0	0	0	0	0	1.034508	0.9071577	0.68741844	0.57300018	0.26681052	0.30182921	0.2514898	0.17494732
8.99	0	0	0	0	0	0	1.0531053	0.9138298	0.68390749	0.56559158	0.2778972	0.30003482	0.23414166	0.15441189
9	0	0	0	0	0	0	1.0697453	0.91664473	0.67710924	0.56090109	0.28649128	0.29459333	0.21369672	0.13132355
9.01	0	0	0	0	0	0	1.0840392	0.91547044	0.66751958	0.55859833	0.29203328	0.28474713	0.18961916	0.10661534
9.02	0	0	0	0	0	0	1.095523	0.91014421	0.65580059	0.55865176	0.29399763	0.26991921	0.16160425	0.081054299
9.03	0	0	0	0	0	0	1.1036936	0.90054395	0.64273315	0.56132013	0.29188934	0.24965622	0.12969468	0.055251964
9.04	0	0	0	0	0	0	1.1080238	0.88663024	0.62923191	0.56703437	0.28527424	0.22368108	0.094293692	0.02973252
9.05	0	0	0	0	0	0	1.1079777	0.86848599	0.61635374	0.57623717	0.27379428	0.19197112	0.056149853	0.0049783276
9.06	0	0	0	0	0	0	1.1030269	0.84638879	0.60524823	0.58924592	0.25719338	0.15479461	0.016306945	-0.018578111
9.07	0	0	0	0	0	0	1.0926784	0.82088429	0.59705598	0.60616676	0.23535635	0.11275811	-0.024008339	-0.040593106
9.08	0	0	0	0	0	0	1.0765217	0.79282299	0.59278023	0.62686498	0.20834379	0.066857055	-0.063536929	-0.060849941
9.09	0	0	0	0	0	0	1.0543008	0.76334672	0.59316163	0.65098899	0.1764387	0.01845403	-0.10113329	-0.079268835
9.1	0	0	0	0	0	0	1.0260037	0.7338124	0.59859175	0.67803404	0.14020233	-0.030824253	-0.13587722	-0.09587305
9.11	0	0	0	0	0	0	0.99194859	0.70566038	0.60909185	0.70741658	0.10050897	-0.079235497	-0.16712604	-0.11073711
9.12	0	0	0	0	0	0	0.9528251	0.68026481	0.62436043	0.7385228	0.058542147	-0.12508361	-0.19449129	-0.12397817
9.13	0	0	0	0	0	0	0.90967384	0.65879655	0.64386895	0.77071606	0.015736277	-0.16685549	-0.21775612	-0.13581253
9.14	0	0	0	0	0	0	0.86381181	0.64210975	0.66695545	0.80333355	-0.026336602	-0.2033185	-0.23680129	-0.1466121
9.15	0	0	0	0	0	0	0.81672886	0.63065987	0.69285535	0.83571757	-0.066097982	-0.23358626	-0.25163461	-0.15688275
9.16	0	0	0	0	0	0	0.76997874	0.6244717	0.7206543	0.8672761	-0.10207784	-0.25714568	-0.2625383	-0.16718296
9.17	0	0	0	0	0	0	0.72507523	0.62316887	0.74923846	0.89752262	-0.13300464	-0.27384331	-0.27019139	-0.17805705
9.18	0	0	0	0	0	0	0.68339379	0.62603457	0.77734931	0.92608919	-0.15786948	-0.28386016	-0.27559196	-0.18997539
9.19	0	0	0	0	0	0	0.64608113	0.63205183	0.8037543	0.95276305	-0.17597176	-0.28771116	-0.27978942	-0.20321567
9.2	0	0	0	0	0	0	0.61397216	0.63992608	0.82742849	0.97754036	-0.18696673	-0.28625532	-0.283618	-0.21771977
9.21	0	0	0	0	0	0	0.58751055	0.64816603	0.84765685	1.0006108	-0.19092514	-0.28062276	-0.28755021	-0.23305244
9.22	0	0	0	0	0	0	0.56668831	0.65528009	0.86406263	1.0222387	-0.18837685	-0.27197826	-0.29160084	-0.24850268
9.23	0	0	0	0	0	0	0.55105436	0.66003927	0.87658698	1.0426121	-0.18027033	-0.26118745	-0.29524168	-0.26325612
9.24	0	0	0	0	0	0	0.53984072	0.66168025	0.88539819	1.0617403	-0.16779771	-0.24857706	-0.29746921	-0.27656131
9.25	0	0	0	0	0	0	0.53219009	0.65995796	0.89072424	1.0794348	-0.15213632	-0.23393137	-0.29710778	-0.28781989
9.26	0	0	0	0	0	0	0.52739028	0.65506259	0.89269388	1.0953719	-0.13424729	-0.21669793	-0.29314149	-0.29654175
9.27	0	0	0	0	0	0	0.52501381	0.64748258	0.89129643	1.1091742	-0.11482853	-0.19626162	-0.28482408	-0.3022299
9.28	0	0	0	0	0	0	0.52493179	0.63788208	0.88645462	1.1204373	-0.094384814	-0.17216596	-0.27160661	-0.30434516
9.29	0	0	0	0	0	0	0.52724033	0.62702629	0.8781097	1.1287122	-0.073313024	-0.14424253	-0.25308164	-0.30236492
9.3	0	0	0	0	0	0	0.53215077	0.615759	0.86627076	1.1335068	-0.051946587	-0.11266314	-0.22900211	-0.29582528
9.31	0	0	0	0	0	0	0.53988079	0.60500478	0.85105198	1.1343188	-0.030565512	-0.077936907	-0.19931971	-0.2843299
9.32	0	0	0	0	0	0	0.55057815	0.5957521	0.83270978	1.1306696	-0.0094004191	-0.04086421	-0.1642275	-0.26758608
9.33	0	0	0	0	0	0	0.56429876	0.58899274	0.81167321	1.1221395	0.011343843	-0.0024538679	-0.12420673	-0.24545977
9.34	0	0	0	0	0	0	0.58103023	0.58562718	0.78856949	1.1084127	0.031440658	0.03618397	-0.080054908	-0.21801939
9.35	0	0	0	0	0	0	0.60072112	0.58636857	0.76423975	1.0893192	0.050605011	0.073944106	-0.032886122	-0.18557418
9.36	0	0	0	0	0	0	0.62327274	0.59167406	0.73972817	1.0648643	0.068519747	0.10980996	0.015900298	-0.14869238
9.37	0	0	0	0	0	0	0.64848648	0.60171163	0.71622975	1.035248	0.084933097	0.14292244	0.064698407	-0.10818502
9.38	0	0	0	0	0	0	0.67600936	0.61635599	0.6949848	1.0008816	0.099763462	0.17265211	0.1118288	-0.065078862
9.39	0	0	0	0	0	0	0.70533221	0.63521629	0.67712321	0.96241404	0.11313363	0.19864121	0.15570887	-0.020594437
9.4	0	0	0	0	0	0	0.73584845	0.6577023	0.66349455	0.92075796	0.12532871	0.22075717	0.19501043	0.023874065
9.41	0	0	0	0	0	0	0.76693323	0.68310267	0.65454797	0.87709017	0.13673703	0.23900808	0.22874606	0.066793135
9.42	0	0	0	0	0	0	0.79800748	0.71061748	0.65031457	0.83279707	0.1478078	0.25356381	0.25626399	0.1065678
9.43	0	0	0	0	0	0	0.82858502	0.73933925	0.6504801	0.78935815	0.15899883	0.26487092	0.27719823	0.14166963
9.44	0	0	0	0	0	0	0.85830863	0.76827163	0.65446582	0.74818999	0.17068998	0.27364242	0.29145908	0.17078794
9.45	0	0	0	0	0	0	0.88696541	0.79644281	0.66144374	0.71049211	0.1830954	0.28064119	0.29929676	0.19296684
9.46	0	0	0	0	0	0	0.91446506	0.82302132	0.67030996	0.67713287	0.19623845	0.28646911	0.30135972	0.20769489
9.47	0	0	0	0	0	0	0.94077515	0.8473326	0.67972306	0.64859738	0.21001628	0.29152693	0.29862059	0.21492674
9.48	0	0	0	0	0	0	0.96584307	0.86882433	0.68827806	0.62499915	0.22428063	0.29604363	0.29213413	0.21503086
9.49	0	0	0	0	0	0	0.98956973	0.8870646	0.69475046	0.60613974	0.23880236	0.30003241	0.2827565	0.20867788
9.5	0	0	0	0	0	0	1.0118539	0.90176138	0.6982668	0.59159139	0.25312487	0.30317518	0.27098633	0.19671611
9.51	0	0	0	0	0	0	1.0326185	0.91275916	0.69834438	0.58078135	0.26652283	0.30474764	0.25692842	0.18009126
9.52	0	0	0	0	0	0	1.0517432	0.91999038	0.69486824	0.57308264	0.27818504	0.30373201	0.24030416	0.1598131
9.53	0	0	0	0	0	0	1.0689748	0.92338426	0.68805735	0.56793586	0.28741455	0.29910895	0.2205558	0.13690235
9.54	0	0	0	0	0	0	1.0839227	0.92280144	0.67839328	0.56499745	0.29363439	0.29007275	0.19709554	0.11228669
9.55	0	0	0	0	0	0	1.0961151	0.91806312	0.66652183	0.56424709	0.29630073	0.2760126	0.16956803	0.0867195
9.56	0	0	0	0	0	0	1.1050384	0.90902657	0.65320525	0.56597806	0.29489248	0.25643952	0.13797531	0.060796728
9.57	0	0	0	0	0	0	1.1101512	0.8956303	0.63934296	0.57067033	0.28894813	0.23103453	0.10269086	0.035036686
9.58	0	0	0	0	0	0	1.1108985	0.87793253	0.62598721	0.57881933	0.2780818	0.19973533	0.064447724	0.0099321998
9.59	0	0	0	0	0	0	1.1067306	0.85618563	0.61429664	0.59079133	0.26200614	0.16277524	0.024293863	-0.014060026
9.6	0	0	0	0	0	0	1.0971285	0.83091518	0.60543433	0.60673333	0.24057422	0.1207322	-0.01651996	-0.036565522
9.61	0	0	0	0	0	0	1.0816526	0.80296164	0.60043633	0.62654099	0.21381736	0.074589099	-0.056695869	-0.057337613
9.62	0	0	0	0	0	0	1.0600155	0.77347066	0.60008038	0.64988177	0.18199202	0.02571857	-0.095042051	-0.076273007
9.63	0	0	0	0	0	0	1.0321772	0.74381761	0.60479259	0.67626054	0.14563976	-0.024222701	-0.13059267	-0.093378244
9.64	0	0	0	0	0	0	0.99843687	0.71547143	0.61462076	0.70509881	0.10562851	-0.073448439	-0.16266758	-0.10871085
9.65	0	0	0	0	0	0	0.95947988	0.68983803	0.62927938	0.73578826	0.063152903	-0.12021251	-0.19085326	-0.122363
9.66	0	0	0	0	0	0	0.91635831	0.66811765	0.64824733	0.76769802	0.019675955	-0.1629533	-0.21491748	-0.13452151
9.67	0	0	0	0	0	0	0.87041324	0.65118822	0.67086938	0.80016471	-0.023188841	-0.20039511	-0.23472338	-0.14553899
9.68	0	0	0	0	0	0	0.82316605	0.63952155	0.69639526	0.83251868	-0.063816011	-0.2316161	-0.2502473	-0.15592203
9.69	0	0	0	0	0	0	0.77620453	0.63315095	0.7239316	0.86414854	-0.10068894	-0.25607593	-0.26173271	-0.16624477
9.7	0	0	0	0	0	0	0.7310749	0.63170343	0.75237968	0.89454844	-0.13249317	-0.2736003	-0.26983787	-0.17707464
9.71	0	0	0	0	0	0	0.68918	0.63446508	0.7804787	0.92333147	-0.15818297	-0.28435419	-0.2755762	-0.18891557
9.72	0	0	0	0	0	0	0.6516858	0.64042238	0.80697808	0.95026241	-0.17702865	-0.2888446	-0.28004022	-0.20209132
9.73	0	0	0	0	0	0	0.61943658	0.64827979	0.83082972	0.9753151	-0.18866491	-0.28793833	-0.28411396	-0.21659084
9.74	0	0	0	0	0	0	0.59287415	0.65653478	0.85129693	0.99866599	-0.19315197	-0.28279455	-0.28831706	-0.23201236
9.75	0	0	0	0	0	0	0.57197549	0.66367498	0.86798354	1.0205785	-0.191022	-0.27462193	-0.29270878	-0.24766047
9.76	0	0	0	0	0	0	0.55626035	0.66844858	0.88081515	1.0412495	-0.18324012	-0.26432635	-0.29679154	-0.26271773
9.77	0	0	0	0	0	0	0.54492125	0.67007572	0.88995212	1.0607023	-0.17102442	-0.25225227	-0.29956012	-0.27641152
9.78	0	0	0	0	0	0	0.53706127	0.66830344	0.89562181	1.0787617	-0.15557459	-0.23817267	-0.29980604	-0.28811643
9.79	0	0	0	0	0	0	0.53194062	0.66331918	0.89795244	1.0951094	-0.13785913	-0.22150265	-0.29647309	-0.29732565
9.8	0	0	0	0	0	0	0.52912352	0.65560908	0.89692623	1.1093669	-0.11856793	-0.20158705	-0.28878462	-0.30353432
9.81	0	0	0	0	0	0	0.52849172	0.6458323	0.89245338	1.1211275	-0.098191887	-0.17793152	-0.27616716	-0.30619082
9.82	0	0	0	0	0	0	0.5301659	0.63474563	0.88446154	1.129938	-0.077117959	-0.15033588	-0.25818641	-0.30475356
9.83	0	0	0	0	0	0	0.53438955	0.62318343	0.87294632	1.1352976	-0.055677668	-0.11894758	-0.23456654	-0.29873911
9.84	0	0	0	0	0	0	0.54141336	0.61206442	0.85800852	1.1366907	-0.03415605	-0.084260374	-0.2052313	-0.28772994
9.85	0	0	0	0	0	0	0.55141281	0.60237873	0.83989252	1.1336229	-0.012791547	-0.047070455	-0.17034832	-0.27140819
9.86	0	0	0	0	0	0	0.56446306	0.59512857	0.81901791	1.1256559	0.0082045243	-0.0083944874	-0.13037924	-0.24961384
9.87	0	0	0	0	0	0	0.58056406	0.59123187	0.79600604	1.1124539	0.02860035	0.030639431	-0.086110926	-0.22239146
9.88	0	0	0	0	0	0	0.5996747	0.59142245	0.77169702	1.0938281	0.048101457	0.068901881	-0.038657514	-0.19003047
9.89	0	0	0	0	0	0	0.62170895	0.59617877	0.74713992	1.0697681	0.066371384	0.10534814	0.010569546	-0.15308726
9.9	0	0	0	0	0	0	0.64648293	0.60568971	0.72354122	1.040462	0.083130928	0.13908672	0.059939955	-0.11237007
9.91	0	0	0	0	0	0	0.67365563	0.61984938	0.70215922	1.0063144	0.098271926	0.16945367	0.10773967	-0.068910163
9.92	0	0	0	0	0	0	0.70272286	0.6382818	0.68414595	0.96797256	0.11189893	0.19606295	0.15234619	-0.023939485
9.93	0	0	0	0	0	0	0.73307621	0.66040534	0.67037199	0.92635487	0.12428688	0.21876481	0.19239427	0.021128664
9.94	0	0	0	0	0	0	0.76408476	0.68551415	0.66130047	0.88265241	0.13581888	0.23755278	0.22686841	0.064732883
9.95	0	0	0	0	0	0	0.79515995	0.71281544	0.65696723	0.83827428	0.14694515	0.25257644	0.2550977	0.10524215
9.96	0	0	0	0	0	0	0.82580225	0.74140863	0.65705778	0.79472745	0.15813508	0.26426675	0.27670002	0.14108819
9.97	0	0	0	0	0	0	0.85563819	0.77029715	0.66099494	0.75345504	0.16979155	0.27334282	0.29156854	0.17092238
9.98	0	0	0	0	0	0	0.88443885	0.79850139	0.66795567	0.71567677	0.18215741	0.28059263	0.29994078	0.19375781
9.99	0	0	0	0	0	0	0.9121026	0.82518143	0.67683838	0.68227134	0.19528092	0.28664542	0.30246824	0.20906236
9.9975	0	0	0	0	0	0	0.93208298	0.84377678	0.68395576	0.66039301	0.20557032	0.29066065	0.30112073	0.21554939


==> graphics/data/hf2d5_ct_sim_ici.dat <==
0	1	1	0	0	0	0
0.05	1	1	-3.0715008e-08	2.2802095	-5.9524172	-8.4071425
0.1	1	1	-0.00015692999	2.6728864	-5.6942141	-8.6154026
0.15	1	1	-0.0043259562	3.6599938	-5.5260048	-9.4652995
0.2	1	1	-0.024113638	4.4965768	-5.1091129	-9.8675609
0.25	1	1	-0.069133594	5.2778104	-4.6406568	-10.132211
0.3	1	1	-0.14228762	5.9699182	-4.1841154	-10.298693
0.35	1	1	-0.24189508	6.5787674	-3.7608633	-10.402112
0.4	1	1	-0.36410489	7.1119286	-3.3835453	-10.468232
0.45	1	1	-0.50445509	7.5789052	-3.0530605	-10.511381
0.5	1	1	-0.65863953	7.989965	-2.7672799	-10.542449
0.55	1	1	-0.82282914	8.3542546	-2.5214125	-10.567662
0.6	1	1	-0.99376977	8.6800512	-2.3102818	-10.591363
0.65	1	1	-1.1687763	8.9741902	-2.12838	-10.615645
0.7	1	1	-1.3456671	9.2423533	-1.9709247	-10.641849
0.75	1	1	-1.5226853	9.4891871	-1.8335639	-10.670477
0.8	1	1	-1.6984383	9.7182649	-1.7125469	-10.701386
0.85	1	1	-1.8718336	9.9324564	-1.6049315	-10.734425
0.9	1	1	-2.0420184	10.133975	-1.5081764	-10.769122
0.95	1	1	-2.2083372	10.324423	-1.4202544	-10.804862
1	1	1	-2.3702936	10.505027	-1.3396362	-10.841135
1.05	1	1	-2.5275221	10.676737	-1.2651739	-10.877532
1.1	1	1	-2.6797649	10.840202	-1.1959253	-10.91355
1.15	1	1	-2.826848	10.995878	-1.1312135	-10.948776
1.2	1	1	-2.9686666	11.144101	-1.0705772	-10.982907
1.25	1	1	-3.1051666	11.285159	-1.013697	-11.015755
1.3	1	1	-3.2363385	11.419257	-0.96027651	-11.047089
1.35	1	1	-3.362208	11.546555	-0.91016153	-11.076789
1.4	1	1	-3.4828266	11.667196	-0.86319367	-11.104735
1.45	1	1	-3.5982747	11.781303	-0.81930188	-11.130885
1.5	1	1	-3.7086459	11.88903	-0.77844114	-11.155267
1.55	1	1	-3.8140424	11.990528	-0.74052556	-11.177877
1.6	1	1	-3.9145843	12.085949	-0.70550714	-11.198759
1.65	1	1	-4.0103899	12.175464	-0.67330609	-11.217946
1.7	1	1	-4.1015873	12.259254	-0.64386205	-11.235514
1.75	1	1	-4.1883071	12.33752	-0.61711072	-11.25155
1.8	1	1	-4.2706813	12.410463	-0.59296206	-11.266127
1.85	1	1	-4.3488449	12.478293	-0.57132719	-11.279323
1.9	1	1	-4.422932	12.541214	-0.55210442	-11.291205
1.95	1	1	-4.4930776	12.599446	-0.53519586	-11.301857
2	1	1	-4.5594146	12.653205	-0.52050546	-11.311366
2.05	1	1	-4.6220756	12.702709	-0.50792495	-11.319807
2.1	1	1	-4.6811903	12.748179	-0.49734466	-11.327256
2.15	1	1	-4.7368872	12.789824	-0.48865114	-11.333776
2.2	1	1	-4.7892924	12.82785	-0.48172683	-11.339422
2.25	1	1	-4.8385297	12.862458	-0.47646627	-11.344257
2.3	1	1	-4.8847208	12.893843	-0.47276412	-11.348339
2.35	1	1	-4.9279847	12.922196	-0.4705172	-11.351723
2.4	1	1	-4.9684381	12.9477	-0.46962581	-11.354462
2.45	1	1	-5.0061944	12.970526	-0.46998887	-11.356596
2.5	1	1	-5.0413651	12.990843	-0.47151058	-11.358167
2.55	1	1	-5.0740589	13.00881	-0.47409916	-11.359214
2.6	1	1	-5.1043805	13.024577	-0.47767224	-11.359776
2.65	1	1	-5.1324333	13.038288	-0.48214417	-11.359885
2.7	1	1	-5.1583167	13.050081	-0.48743945	-11.359574
2.75	1	1	-5.1821275	13.060084	-0.49348711	-11.358876
2.8	1	1	-5.2039599	13.068419	-0.50021803	-11.35782
2.85	1	1	-5.2239047	13.075203	-0.50756542	-11.356428
2.9	1	1	-5.2420502	13.080542	-0.51546937	-11.354726
2.95	1	1	-5.2584815	13.084538	-0.52387311	-11.352736
3	1	1	-5.2732814	13.087289	-0.53272374	-11.350481
3.05	1	1	-5.2865292	13.088883	-0.54197268	-11.347979
3.1	1	1	-5.2983021	13.089407	-0.55157378	-11.345251
3.15	1	1	-5.3086739	13.088941	-0.56148529	-11.342316
3.2	1	1	-5.3177161	13.087559	-0.57166834	-11.339191
3.25	1	1	-5.3254981	13.085337	-0.58208059	-11.335891
3.3	1	1	-5.3320854	13.082336	-0.59269226	-11.33243
3.35	1	1	-5.3375411	13.078616	-0.60347373	-11.328823
3.4	1	1	-5.3419263	13.074236	-0.61439576	-11.325083
3.45	1	1	-5.3453008	13.069256	-0.6254265	-11.321222
3.5	1	1	-5.3477193	13.063719	-0.6365465	-11.317252
3.55	1	1	-5.349235	13.057671	-0.64773554	-11.313181
3.6	1	1	-5.3498999	13.051157	-0.6589714	-11.309021
3.65	1	1	-5.3497646	13.044227	-0.67023192	-11.304785
3.7	1	1	-5.3488743	13.03691	-0.68150478	-11.300479
3.75	1	1	-5.3472731	13.029239	-0.69277677	-11.296111
3.8	1	1	-5.3450056	13.021255	-0.70402975	-11.29169
3.85	1	1	-5.3421133	13.012989	-0.71524931	-11.287223
3.9	1	1	-5.3386335	13.004466	-0.72642751	-11.282717
3.95	1	1	-5.3346023	12.995711	-0.73755556	-11.278178
4	1	1	-5.330058	12.986754	-0.7486198	-11.273612
4.05	1	1	-5.3250335	12.977618	-0.75961268	-11.269024
4.1	1	1	-5.3195596	12.968322	-0.77052866	-11.26442
4.15	1	1	-5.3136658	12.958884	-0.7813624	-11.259803
4.2	1	1	-5.3073846	12.949328	-0.79210432	-11.255179
4.25	1	1	-5.3007414	12.939669	-0.80275163	-11.250553
4.3	1	1	-5.2937616	12.92992	-0.81330105	-11.245926
4.35	1	1	-5.2864692	12.920096	-0.8237496	-11.241303
4.4	1	1	-5.2788927	12.910217	-0.83408886	-11.236688
4.45	1	1	-5.2710506	12.900291	-0.84432013	-11.232083
4.5	1	1	-5.2629632	12.890327	-0.85444228	-11.22749
4.55	1	1	-5.2546491	12.880334	-0.86445496	-11.222912
4.6	1	1	-5.2461278	12.870322	-0.87435614	-11.21835
4.65	1	1	-5.2374217	12.860308	-0.88414007	-11.213809
4.7	1	1	-5.2285433	12.850293	-0.89381039	-11.209288
4.75	1	1	-5.2195075	12.840283	-0.90336772	-11.204789
4.8	1	1	-5.2103276	12.830283	-0.91281324	-11.200312
4.85	1	1	-5.2010206	12.820304	-0.92214508	-11.195861
4.9	1	1	-5.191602	12.810352	-0.93136211	-11.191438
4.95	1	1	-5.1820807	12.800431	-0.9404676	-11.187043
5	1	1	-5.1724677	12.790542	-0.94946313	-11.182676
5.05	1	1	-5.1627726	12.78069	-0.95835062	-11.178339
5.1	1	1	-5.1530103	12.770882	-0.96712734	-11.174032
5.15	1	1	-5.1431895	12.761121	-0.97579505	-11.169755
5.2	1	1	-5.1333176	12.751408	-0.98435628	-11.165509
5.25	1	1	-5.1234023	12.741745	-0.99281268	-11.161294
5.3	1	1	-5.1134507	12.732134	-1.0011661	-11.15711
5.35	1	1	-5.1034753	12.722582	-1.0094171	-11.152961
5.4	1	1	-5.0934801	12.713088	-1.0175684	-11.148846
5.45	1	1	-5.0834709	12.703654	-1.0256219	-11.144764
5.5	1	1	-5.0734532	12.69428	-1.0335799	-11.140716
5.55	1	1	-5.0634327	12.684967	-1.0414437	-11.136703
5.6	1	1	-5.0534179	12.675718	-1.0492113	-11.13272
5.65	1	1	-5.0434112	12.666533	-1.0568864	-11.128769
5.7	1	1	-5.0334169	12.657411	-1.0644705	-11.12485
5.75	1	1	-5.0234386	12.648353	-1.071965	-11.12096
5.8	1	1	-5.0134818	12.63936	-1.0793731	-11.117104
5.85	1	1	-5.0035523	12.630436	-1.0866982	-11.113284
5.9	1	1	-4.9936508	12.621579	-1.093941	-11.109498
5.95	1	1	-4.98378	12.612787	-1.1011034	-11.105745
6	1	1	-4.9739419	12.604061	-1.1081876	-11.102025
6.05	1	1	-4.9641383	12.595399	-1.1151957	-11.098338
6.1	1	1	-4.9543723	12.586803	-1.1221284	-11.094682
6.15	1	1	-4.9446515	12.578273	-1.1289815	-11.091052
6.2	1	1	-4.9349733	12.569807	-1.1357602	-11.087451
6.25	1	1	-4.9253393	12.561404	-1.1424656	-11.083877
6.3	1	1	-4.9157505	12.553063	-1.1490989	-11.080329
6.35	1	1	-4.9062076	12.544784	-1.1556611	-11.076806
6.4	1	1	-4.8967111	12.536564	-1.1621533	-11.073306
6.45	1	1	-4.8872695	12.528414	-1.1685875	-11.069848
6.5	1	1	-4.8778792	12.520327	-1.17496	-11.066423
6.55	1	1	-4.8685408	12.512304	-1.181273	-11.063031
6.6	1	1	-4.8592549	12.504343	-1.187529	-11.059673
6.65	1	1	-4.8500218	12.496446	-1.1937305	-11.056351
6.7	1	1	-4.8408416	12.488611	-1.1998802	-11.053066
6.75	1	1	-4.8317184	12.480833	-1.2059624	-11.049795
6.8	1	1	-4.8226519	12.473112	-1.2119809	-11.046542
6.85	1	1	-4.8136414	12.465448	-1.2179391	-11.043309
6.9	1	1	-4.8046871	12.457839	-1.2238363	-11.040093
6.95	1	1	-4.7957891	12.450285	-1.2296717	-11.036891
7	1	1	-4.7869473	12.442784	-1.2354439	-11.0337
7.05	1	1	-4.7781633	12.435343	-1.2411711	-11.030545
7.1	1	1	-4.7694378	12.427966	-1.246864	-11.027438
7.15	1	1	-4.7607698	12.420649	-1.2525142	-11.024367
7.2	1	1	-4.7521594	12.413392	-1.2581255	-11.021336
7.25	1	1	-4.7436063	12.406195	-1.2637016	-11.018347
7.3	1	1	-4.7351104	12.399061	-1.2692465	-11.015407
7.35	1	1	-4.7266719	12.391983	-1.2747489	-11.012497
7.4	1	1	-4.718292	12.384949	-1.2801783	-11.009574
7.45	1	1	-4.7099695	12.377967	-1.2855555	-11.006665
7.5	1	1	-4.7017041	12.371034	-1.2908778	-11.003765
7.55	1	1	-4.6934957	12.36415	-1.2961419	-11.00087
7.6	1	1	-4.685344	12.357311	-1.3013441	-10.997973
7.65	1	1	-4.6772486	12.350517	-1.3064855	-10.995073
7.7	1	1	-4.6692104	12.343778	-1.3116147	-10.99223
7.75	1	1	-4.6612284	12.337087	-1.3167034	-10.989406
7.8	1	1	-4.6533022	12.330442	-1.3217545	-10.986603
7.85	1	1	-4.6454316	12.323843	-1.3267709	-10.983825
7.9	1	1	-4.637616	12.31729	-1.3317562	-10.981072
7.95	1	1	-4.6298552	12.310781	-1.336714	-10.978348
8	1	1	-4.6221483	12.304324	-1.3416221	-10.975639
8.05	1	1	-4.6144956	12.297914	-1.3464927	-10.97295
8.1	1	1	-4.6068968	12.29155	-1.3513296	-10.970285
8.15	1	1	-4.5993515	12.285231	-1.3561336	-10.967643
8.2	1	1	-4.5918594	12.278959	-1.360906	-10.965026
8.25	1	1	-4.5844204	12.272731	-1.3656477	-10.962432
8.3	1	1	-4.577034	12.266548	-1.3703599	-10.959864
8.35	1	1	-4.5696995	12.260409	-1.375037	-10.957315
8.4	1	1	-4.5624159	12.254314	-1.3796697	-10.954775
8.45	1	1	-4.5551835	12.248263	-1.384268	-10.952254
8.5	1	1	-4.548002	12.242255	-1.3888321	-10.949752
8.55	1	1	-4.540871	12.23629	-1.393362	-10.947267
8.6	1	1	-4.5337901	12.230368	-1.3978579	-10.944799
8.65	1	1	-4.5267589	12.224488	-1.40232	-10.942348
8.7	1	1	-4.5197772	12.21865	-1.4067486	-10.939913
8.75	1	1	-4.5128446	12.212853	-1.4111457	-10.937498
8.8	1	1	-4.5059607	12.207098	-1.4155108	-10.9351
8.85	1	1	-4.4991251	12.201383	-1.4198438	-10.932718
8.9	1	1	-4.4923376	12.195709	-1.4241451	-10.930353
8.95	1	1	-4.4855976	12.190075	-1.4284148	-10.928004
9	1	1	-4.478905	12.184481	-1.4326533	-10.925671
9.05	1	1	-4.4722593	12.178926	-1.4368608	-10.923353
9.1	1	1	-4.4656602	12.17341	-1.4410381	-10.921051
9.15	1	1	-4.4591077	12.167932	-1.4451868	-10.918768
9.2	1	1	-4.4526012	12.162493	-1.4493061	-10.9165
9.25	1	1	-4.4461403	12.157092	-1.4533965	-10.914248
9.3	1	1	-4.4397248	12.151728	-1.4574582	-10.912012
9.35	1	1	-4.4333543	12.146401	-1.4614918	-10.909791
9.4	1	1	-4.4270284	12.14111	-1.4654975	-10.907586
9.45	1	1	-4.4207468	12.135856	-1.4694756	-10.905396
9.5	1	1	-4.4145092	12.130639	-1.4734256	-10.903222
9.55	1	1	-4.4083154	12.125459	-1.477348	-10.901064
9.6	1	1	-4.4021649	12.120315	-1.4812434	-10.898922
9.65	1	1	-4.3960574	12.115206	-1.4851122	-10.896794
9.7	1	1	-4.3899925	12.110132	-1.4889545	-10.894683
9.75	1	1	-4.38397	12.105093	-1.4927707	-10.892586
9.8	1	1	-4.3779895	12.100089	-1.4965612	-10.890504
9.85	1	1	-4.3720509	12.09512	-1.5003251	-10.888437
9.9	1	1	-4.3661544	12.090186	-1.5040587	-10.886382
9.95	1	1	-4.360299	12.085287	-1.5077663	-10.884342
10	1	1	-4.3544846	12.080422	-1.5114482	-10.882316
10.05	1	1	-4.3487106	12.07559	-1.5151044	-10.880303
10.1	1	1	-4.3429769	12.070792	-1.5187354	-10.878305
10.15	1	1	-4.3372831	12.066026	-1.5223413	-10.876321
10.2	1	1	-4.3316288	12.061294	-1.5259223	-10.87435
10.25	1	1	-4.3260138	12.056594	-1.5294787	-10.872393
10.3	1	1	-4.3204377	12.051926	-1.5330108	-10.87045
10.35	1	1	-4.3149002	12.04729	-1.5365186	-10.86852
10.4	1	1	-4.309401	12.042686	-1.5400026	-10.866603
10.45	1	1	-4.3039397	12.038113	-1.5434629	-10.8647
10.5	1	1	-4.2985161	12.033572	-1.5468997	-10.862809
10.55	1	1	-4.2931298	12.029061	-1.5503133	-10.860932
10.6	1	1	-4.2877804	12.024581	-1.553704	-10.859067
10.65	1	1	-4.2824702	12.020134	-1.5570685	-10.857217
10.7	1	1	-4.277197	12.015719	-1.5604098	-10.85538
10.75	1	1	-4.2719603	12.011334	-1.563728	-10.853556
10.8	1	1	-4.2667599	12.00698	-1.5670235	-10.851744
10.85	1	1	-4.2615954	12.002656	-1.5702963	-10.849945
10.9	1	1	-4.2564666	11.998361	-1.5735468	-10.848159
10.95	1	1	-4.2513732	11.994096	-1.576775	-10.846385
11	1	1	-4.2463148	11.989861	-1.5799813	-10.844624
11.05	1	1	-4.2412913	11.985654	-1.5831657	-10.842875
11.1	1	1	-4.2363022	11.981477	-1.5863284	-10.841138
11.15	1	1	-4.2313474	11.977328	-1.5894697	-10.839413
11.2	1	1	-4.2264265	11.973208	-1.5925898	-10.8377
11.25	1	1	-4.2215392	11.969115	-1.5956888	-10.836
11.3	1	1	-4.2166852	11.965051	-1.5987669	-10.834311
11.35	1	1	-4.2118643	11.961015	-1.6018243	-10.832633
11.4	1	1	-4.2070785	11.957007	-1.6048587	-10.830967
11.45	1	1	-4.2023265	11.953028	-1.6078712	-10.829312
11.5	1	1	-4.1976074	11.949075	-1.6108629	-10.827669
11.55	1	1	-4.1929208	11.94515	-1.6138338	-10.826036
11.6	1	1	-4.1882665	11.941252	-1.6167843	-10.824415
11.65	1	1	-4.1836444	11.937381	-1.6197143	-10.822804
11.7	1	1	-4.179054	11.933536	-1.6226241	-10.821205
11.75	1	1	-4.1744952	11.929718	-1.6255139	-10.819616
11.8	1	1	-4.1699676	11.925926	-1.6283836	-10.818038
11.85	1	1	-4.1654712	11.922159	-1.6312336	-10.816471
11.9	1	1	-4.1610055	11.918419	-1.634064	-10.814914
11.95	1	1	-4.1565703	11.914703	-1.6368749	-10.813367
12	1	1	-4.1521655	11.911014	-1.6396664	-10.811831
12.05	1	1	-4.1477907	11.907349	-1.6424388	-10.810305
12.1	1	1	-4.1434457	11.903709	-1.6451921	-10.808789
12.15	1	1	-4.1391314	11.900095	-1.6479264	-10.807284
12.2	1	1	-4.1348483	11.896508	-1.6506418	-10.805792
12.25	1	1	-4.1305947	11.892945	-1.6533385	-10.80431
12.3	1	1	-4.1263705	11.889407	-1.6560168	-10.802838
12.35	1	1	-4.1221754	11.885893	-1.6586767	-10.801377
12.4	1	1	-4.1180092	11.882404	-1.6613184	-10.799926
12.45	1	1	-4.1138717	11.878939	-1.6639421	-10.798485
12.5	1	1	-4.1097627	11.875497	-1.6665478	-10.797054
12.55	1	1	-4.1056819	11.87208	-1.6691358	-10.795633
12.6	1	1	-4.1016291	11.868686	-1.6717061	-10.794223
12.65	1	1	-4.0976042	11.865315	-1.674259	-10.792822
12.7	1	1	-4.0936069	11.861968	-1.6767946	-10.791431
12.75	1	1	-4.0896369	11.858644	-1.679313	-10.79005
12.8	1	1	-4.0856941	11.855343	-1.6818143	-10.788679
12.85	1	1	-4.0817782	11.852064	-1.6842988	-10.787318
12.9	1	1	-4.0778894	11.848808	-1.6867658	-10.785965
12.95	1	1	-4.0740289	11.845574	-1.6892137	-10.78462
13	1	1	-4.0701949	11.842363	-1.6916445	-10.783285
13.05	1	1	-4.0663875	11.839173	-1.6940585	-10.781958
13.1	1	1	-4.0626063	11.836006	-1.6964555	-10.780639
13.15	1	1	-4.0588511	11.83286	-1.6988359	-10.77933
13.2	1	1	-4.0551219	11.829736	-1.7011997	-10.778029
13.25	1	1	-4.0514183	11.826633	-1.7035469	-10.776737
13.3	1	1	-4.0477402	11.823551	-1.7058778	-10.775453
13.35	1	1	-4.0440874	11.82049	-1.7081924	-10.774178
13.4	1	1	-4.0404596	11.81745	-1.7104908	-10.772911
13.45	1	1	-4.0368568	11.81443	-1.7127732	-10.771652
13.5	1	1	-4.0332786	11.811431	-1.7150396	-10.770401
13.55	1	1	-4.029725	11.808452	-1.7172902	-10.769158
13.6	1	1	-4.0261956	11.805494	-1.7195251	-10.767924
13.65	1	1	-4.0226904	11.802555	-1.7217443	-10.766697
13.7	1	1	-4.01921	11.799639	-1.7239499	-10.765482
13.75	1	1	-4.0157537	11.796742	-1.7261403	-10.764275
13.8	1	1	-4.0123212	11.793866	-1.7283156	-10.763077
13.85	1	1	-4.0089123	11.791009	-1.7304759	-10.761887
13.9	1	1	-4.005527	11.788172	-1.7326214	-10.760705
13.95	1	1	-4.0021649	11.785354	-1.7347522	-10.759531
14	1	1	-3.998826	11.782556	-1.7368683	-10.758366
14.05	1	1	-3.9955102	11.779777	-1.73897	-10.757208
14.1	1	1	-3.9922171	11.777017	-1.7410572	-10.756059
14.15	1	1	-3.9889468	11.774277	-1.7431302	-10.754918
14.2	1	1	-3.985699	11.771555	-1.745189	-10.753784
14.25	1	1	-3.9824736	11.768851	-1.7472338	-10.752659
14.3	1	1	-3.9792704	11.766167	-1.7492645	-10.751541
14.35	1	1	-3.9760892	11.763501	-1.7512815	-10.750432
14.4	1	1	-3.97293	11.760853	-1.7532847	-10.74933
14.45	1	1	-3.9697926	11.758224	-1.7552743	-10.748236
14.5	1	1	-3.9666768	11.755612	-1.7572504	-10.747149
14.55	1	1	-3.9635825	11.753019	-1.7592131	-10.746071
14.6	1	1	-3.9605095	11.750444	-1.7611625	-10.745
14.65	1	1	-3.9574576	11.747886	-1.7630984	-10.743936
14.7	1	1	-3.9544267	11.745346	-1.7650203	-10.742879
14.75	1	1	-3.9514167	11.742823	-1.766929	-10.74183
14.8	1	1	-3.9484274	11.740318	-1.7688245	-10.740788
14.85	1	1	-3.9454587	11.73783	-1.7707071	-10.739753
14.9	1	1	-3.9425104	11.73536	-1.7725768	-10.738725
14.95	1	1	-3.9395825	11.732906	-1.7744336	-10.737704
15	1	1	-3.9366747	11.73047	-1.7762776	-10.736691
15.05	1	1	-3.933787	11.72805	-1.778109	-10.735685
15.1	1	1	-3.9309192	11.725647	-1.7799278	-10.734686
15.15	1	1	-3.9280711	11.723261	-1.7817341	-10.733694
15.2	1	1	-3.9252427	11.720891	-1.7835279	-10.732709
15.25	1	1	-3.9224338	11.718538	-1.7853095	-10.73173
15.3	1	1	-3.9196443	11.716201	-1.7870787	-10.730759
15.35	1	1	-3.9168741	11.71388	-1.7888358	-10.729795
15.4	1	1	-3.9141229	11.711576	-1.7905807	-10.728837
15.45	1	1	-3.9113908	11.709288	-1.7923137	-10.727886
15.5	1	1	-3.9086775	11.707015	-1.7940347	-10.726942
15.55	1	1	-3.905983	11.704759	-1.7957438	-10.726005
15.6	1	1	-3.9033071	11.702518	-1.7974411	-10.725075
15.65	1	1	-3.9006495	11.700292	-1.7991265	-10.72415
15.7	1	1	-3.8980101	11.698081	-1.8008001	-10.72323
15.75	1	1	-3.895389	11.695885	-1.8024621	-10.722317
15.8	1	1	-3.8927859	11.693704	-1.8041126	-10.72141
15.85	1	1	-3.8902008	11.691539	-1.8057516	-10.72051
15.9	1	1	-3.8876335	11.689388	-1.8073791	-10.719615
15.95	1	1	-3.885084	11.687252	-1.8089952	-10.718726
16	1	1	-3.882552	11.685131	-1.8106001	-10.717843
16.05	1	1	-3.8800375	11.683024	-1.8121936	-10.716966
16.1	1	1	-3.8775405	11.680932	-1.8137761	-10.716095
16.15	1	1	-3.8750606	11.678855	-1.8153473	-10.71523
16.2	1	1	-3.8725979	11.676791	-1.8169076	-10.71437
16.25	1	1	-3.8701523	11.674742	-1.8184568	-10.713516
16.3	1	1	-3.8677235	11.672707	-1.819995	-10.712667
16.35	1	1	-3.8653116	11.670685	-1.8215224	-10.711824
16.4	1	1	-3.8629164	11.668678	-1.8230389	-10.710986
16.45	1	1	-3.8605377	11.666684	-1.8245446	-10.710154
16.5	1	1	-3.8581756	11.664704	-1.8260396	-10.709327
16.55	1	1	-3.8558298	11.662738	-1.8275239	-10.708505
16.6	1	1	-3.8535003	11.660785	-1.8289975	-10.707688
16.65	1	1	-3.8511865	11.658846	-1.8304633	-10.70688
16.7	1	1	-3.8488887	11.656921	-1.831919	-10.706077
16.75	1	1	-3.8466067	11.655008	-1.8333648	-10.705281
16.8	1	1	-3.8443405	11.653109	-1.8348008	-10.704489
16.85	1	1	-3.8420899	11.651224	-1.8362269	-10.703704
16.9	1	1	-3.8398549	11.649351	-1.8376434	-10.702924
16.95	1	1	-3.8376353	11.647491	-1.8390503	-10.70215
17	1	1	-3.835431	11.645644	-1.8404477	-10.701381
17.05	1	1	-3.833242	11.64381	-1.8418357	-10.700618
17.1	1	1	-3.8310681	11.641988	-1.8432143	-10.69986
17.15	1	1	-3.8289093	11.64018	-1.8445837	-10.699108
17.2	1	1	-3.8267653	11.638383	-1.845944	-10.698362
17.25	1	1	-3.8246362	11.636599	-1.8472952	-10.697621
17.3	1	1	-3.8225219	11.634828	-1.8486374	-10.696886
17.35	1	1	-3.8204221	11.633069	-1.8499708	-10.696157
17.4	1	1	-3.8183369	11.631322	-1.8512954	-10.695433
17.45	1	1	-3.8162661	11.629587	-1.8526112	-10.694714
17.5	1	1	-3.8142096	11.627865	-1.8539185	-10.694001
17.55	1	1	-3.8121674	11.626154	-1.8552173	-10.693294
17.6	1	1	-3.8101392	11.624455	-1.8565066	-10.692591
17.65	1	1	-3.8081249	11.622767	-1.8577849	-10.69189
17.7	1	1	-3.8061244	11.621091	-1.8590544	-10.691194
17.75	1	1	-3.8041378	11.619426	-1.8603149	-10.690502
17.8	1	1	-3.8021648	11.617773	-1.8615667	-10.689815
17.85	1	1	-3.8002055	11.616131	-1.8628096	-10.689132
17.9	1	1	-3.7982597	11.6145	-1.8640439	-10.688454
17.95	1	1	-3.7963273	11.61288	-1.8652694	-10.68778
18	1	1	-3.7944082	11.611271	-1.8664862	-10.687111
18.05	1	1	-3.7925024	11.609674	-1.8676944	-10.686446
18.1	1	1	-3.7906098	11.608087	-1.868894	-10.685785
18.15	1	1	-3.7887301	11.606511	-1.870085	-10.685128
18.2	1	1	-3.7868635	11.604946	-1.8712674	-10.684475
18.25	1	1	-3.7850097	11.603391	-1.8724413	-10.683826
18.3	1	1	-3.7831687	11.601847	-1.8736067	-10.683181
18.35	1	1	-3.7813404	11.600314	-1.8747636	-10.68254
18.4	1	1	-3.7795247	11.598791	-1.875912	-10.681903
18.45	1	1	-3.7777216	11.597278	-1.877052	-10.681269
18.5	1	1	-3.7759309	11.595776	-1.8781836	-10.680639
18.55	1	1	-3.7741525	11.594284	-1.8793067	-10.680013
18.6	1	1	-3.7723864	11.592803	-1.8804243	-10.679394
18.65	1	1	-3.7706326	11.591333	-1.8815356	-10.678782
18.7	1	1	-3.7688908	11.589874	-1.8826395	-10.678175
18.75	1	1	-3.7671611	11.588425	-1.8837359	-10.677572
18.8	1	1	-3.7654433	11.586986	-1.884825	-10.676974
18.85	1	1	-3.7637374	11.585558	-1.8859069	-10.67638
18.9	1	1	-3.7620433	11.584139	-1.8869816	-10.675791
18.95	1	1	-3.7603609	11.582731	-1.8880491	-10.675207
19	1	1	-3.7586902	11.581333	-1.8891097	-10.674628
19.05	1	1	-3.757031	11.579945	-1.8901633	-10.674053
19.1	1	1	-3.7553832	11.578567	-1.8912101	-10.673484
19.15	1	1	-3.7537469	11.577199	-1.8922502	-10.672919
19.2	1	1	-3.7521219	11.575841	-1.8932835	-10.672359
19.25	1	1	-3.7505081	11.574494	-1.8943103	-10.671804
19.3	1	1	-3.7489055	11.573155	-1.8953306	-10.671254
19.35	1	1	-3.747314	11.571827	-1.8963444	-10.670709
19.4	1	1	-3.7457336	11.570509	-1.897352	-10.670169
19.45	1	1	-3.7441641	11.569201	-1.8983533	-10.669635
19.5	1	1	-3.7426055	11.567902	-1.8993484	-10.669105
19.55	1	1	-3.7410577	11.566613	-1.9003375	-10.668581
19.6	1	1	-3.7395203	11.565328	-1.9013137	-10.668049
19.65	1	1	-3.7379934	11.564051	-1.9022828	-10.66752
19.7	1	1	-3.7364771	11.562783	-1.9032451	-10.666995
19.75	1	1	-3.7349713	11.561524	-1.9042007	-10.666473
19.8	1	1	-3.7334759	11.560273	-1.9051496	-10.665955
19.85	1	1	-3.7319908	11.559031	-1.9060919	-10.66544
19.9	1	1	-3.7305161	11.557798	-1.9070275	-10.664928
19.95	1	1	-3.7290515	11.556573	-1.9079565	-10.66442
20	1	1	-3.727597	11.555356	-1.9088789	-10.663915
20.05	1	1	-3.7261526	11.554148	-1.9097948	-10.663413
20.1	1	1	-3.7247183	11.552948	-1.9107043	-10.662915
20.15	1	1	-3.7232938	11.551757	-1.9116073	-10.66242
20.2	1	1	-3.7218793	11.550573	-1.9125038	-10.661928
20.25	1	1	-3.7204745	11.549398	-1.913394	-10.661439
20.3	1	1	-3.7190795	11.548231	-1.9142778	-10.660953
20.35	1	1	-3.7176942	11.547072	-1.9151553	-10.66047
20.4	1	1	-3.7163185	11.54592	-1.9160265	-10.65999
20.45	1	1	-3.7149523	11.544777	-1.9168914	-10.659513
20.5	1	1	-3.7135957	11.543641	-1.9177501	-10.659039
20.55	1	1	-3.7122485	11.542513	-1.9186026	-10.658568
20.6	1	1	-3.7109107	11.541392	-1.9194489	-10.6581
20.65	1	1	-3.7095822	11.54028	-1.9202891	-10.657634
20.7	1	1	-3.7082629	11.539174	-1.9211231	-10.657171
20.75	1	1	-3.7069529	11.538077	-1.9219511	-10.656711
20.8	1	1	-3.705652	11.536986	-1.922773	-10.656254
20.85	1	1	-3.7043602	11.535903	-1.9235888	-10.655799
20.9	1	1	-3.7030774	11.534827	-1.9243986	-10.655346
20.95	1	1	-3.7018035	11.533759	-1.9252028	-10.654897
21	1	1	-3.7005375	11.532699	-1.9260039	-10.654454
21.05	1	1	-3.6992803	11.531645	-1.9267994	-10.654013
21.1	1	1	-3.6980318	11.530599	-1.9275894	-10.653576
21.15	1	1	-3.6967919	11.52956	-1.928374	-10.653141
21.2	1	1	-3.6955605	11.528528	-1.9291531	-10.65271
21.25	1	1	-3.6943376	11.527503	-1.929927	-10.652281
21.3	1	1	-3.6931232	11.526485	-1.9306955	-10.651855
21.35	1	1	-3.6919171	11.525474	-1.9314588	-10.651432
21.4	1	1	-3.6907193	11.52447	-1.9322169	-10.651012
21.45	1	1	-3.6895298	11.523473	-1.9329698	-10.650595
21.5	1	1	-3.6883485	11.522482	-1.9337176	-10.650181
21.55	1	1	-3.6871753	11.521498	-1.9344603	-10.64977
21.6	1	1	-3.6860103	11.520521	-1.9351981	-10.649361
21.65	1	1	-3.6848532	11.51955	-1.9359308	-10.648955
21.7	1	1	-3.6837042	11.518586	-1.9366586	-10.648552
21.75	1	1	-3.682563	11.517629	-1.9373816	-10.648152
21.8	1	1	-3.6814297	11.516678	-1.9380997	-10.647755
21.85	1	1	-3.6803042	11.515733	-1.938813	-10.64736
21.9	1	1	-3.6791865	11.514795	-1.9395216	-10.646969
21.95	1	1	-3.6780765	11.513863	-1.9402255	-10.64658
22	1	1	-3.6769741	11.512937	-1.9409248	-10.646193
22.05	1	1	-3.6758794	11.512018	-1.9416194	-10.64581
22.1	1	1	-3.6747922	11.511105	-1.9423095	-10.64543
22.15	1	1	-3.6737124	11.510197	-1.9429951	-10.645052
22.2	1	1	-3.6726402	11.509297	-1.9436763	-10.644677
22.25	1	1	-3.6715753	11.508402	-1.944353	-10.644305
22.3	1	1	-3.6705178	11.507513	-1.9450254	-10.643935
22.35	1	1	-3.6694674	11.50663	-1.9456928	-10.643568
22.4	1	1	-3.6684242	11.505754	-1.9463545	-10.643203
22.45	1	1	-3.667388	11.504884	-1.9470117	-10.64284
22.5	1	1	-3.666359	11.50402	-1.9476644	-10.642479
22.55	1	1	-3.665337	11.503162	-1.9483128	-10.642122
22.6	1	1	-3.6643221	11.50231	-1.9489567	-10.641766
22.65	1	1	-3.6633141	11.501464	-1.9495962	-10.641414
22.7	1	1	-3.662313	11.500623	-1.9502314	-10.641064
22.75	1	1	-3.6613188	11.499788	-1.9508623	-10.640716
22.8	1	1	-3.6603314	11.49896	-1.9514889	-10.640371
22.85	1	1	-3.6593508	11.498136	-1.9521113	-10.640028
22.9	1	1	-3.6583769	11.497319	-1.9527294	-10.639688
22.95	1	1	-3.6574097	11.496507	-1.9533434	-10.639351
23	1	1	-3.6564491	11.495701	-1.9539532	-10.639016
23.05	1	1	-3.6554951	11.494901	-1.9545588	-10.638683
23.1	1	1	-3.6545476	11.494106	-1.9551604	-10.638353
23.15	1	1	-3.6536066	11.493317	-1.9557578	-10.638025
23.2	1	1	-3.6526721	11.492533	-1.9563512	-10.6377
23.25	1	1	-3.651744	11.491755	-1.9569406	-10.637377
23.3	1	1	-3.6508222	11.490983	-1.957526	-10.637057
23.35	1	1	-3.6499068	11.490216	-1.9581073	-10.636739
23.4	1	1	-3.6489976	11.489454	-1.9586848	-10.636424
23.45	1	1	-3.6480947	11.488698	-1.9592583	-10.636111
23.5	1	1	-3.647198	11.487947	-1.9598279	-10.6358
23.55	1	1	-3.6463074	11.487202	-1.9603936	-10.635492
23.6	1	1	-3.6454229	11.486462	-1.9609555	-10.635187
23.65	1	1	-3.6445445	11.485727	-1.9615135	-10.634883
23.7	1	1	-3.6436721	11.484997	-1.9620677	-10.634582
23.75	1	1	-3.6428058	11.484273	-1.962618	-10.634283
23.8	1	1	-3.6419454	11.483552	-1.9631643	-10.633984
23.85	1	1	-3.641091	11.482836	-1.9637069	-10.633688
23.9	1	1	-3.6402425	11.482125	-1.9642457	-10.633394
23.95	1	1	-3.6393998	11.48142	-1.9647807	-10.633101
24	1	1	-3.6385629	11.480719	-1.9653121	-10.632811
24.05	1	1	-3.6377318	11.480023	-1.9658397	-10.632523
24.1	1	1	-3.6369064	11.479332	-1.9663636	-10.632237
24.15	1	1	-3.6360867	11.478646	-1.9668838	-10.631952
24.2	1	1	-3.6352727	11.477964	-1.9674004	-10.63167
24.25	1	1	-3.6344643	11.477287	-1.9679134	-10.63139
24.3	1	1	-3.6336615	11.476616	-1.9684227	-10.631111
24.35	1	1	-3.6328643	11.475948	-1.9689284	-10.630835
24.4	1	1	-3.6320726	11.475286	-1.9694305	-10.63056
24.45	1	1	-3.6312864	11.474628	-1.9699291	-10.630287
24.5	1	1	-3.6305056	11.473975	-1.970424	-10.630016
24.55	1	1	-3.6297303	11.473326	-1.9709155	-10.629747
24.6	1	1	-3.6289604	11.472682	-1.9714034	-10.62948
24.65	1	1	-3.6281958	11.472042	-1.9718877	-10.629214
24.7	1	1	-3.6274366	11.471407	-1.9723686	-10.62895
24.75	1	1	-3.6266827	11.470777	-1.9728459	-10.628688
24.8	1	1	-3.625934	11.470151	-1.9733198	-10.628427
24.85	1	1	-3.6251906	11.469529	-1.9737902	-10.628168
24.9	1	1	-3.6244525	11.468912	-1.9742571	-10.627911
24.95	1	1	-3.6237195	11.468299	-1.9747206	-10.627656
25	1	1	-3.6229916	11.46769	-1.9751806	-10.627402
25.05	1	1	-3.6222689	11.467086	-1.9756372	-10.627149
25.1	1	1	-3.6215513	11.466486	-1.9760904	-10.626898
25.15	1	1	-3.6208382	11.46589	-1.9765414	-10.62665
25.2	1	1	-3.6201299	11.465298	-1.9769899	-10.626404
25.25	1	1	-3.6194264	11.464709	-1.9774352	-10.626159
25.3	1	1	-3.6187279	11.464125	-1.9778774	-10.625916
25.35	1	1	-3.6180342	11.463545	-1.9783165	-10.625674
25.4	1	1	-3.6173453	11.462969	-1.9787526	-10.625434
25.45	1	1	-3.6166612	11.462396	-1.9791856	-10.625196
25.5	1	1	-3.6159818	11.461828	-1.9796155	-10.624959
25.55	1	1	-3.6153072	11.461263	-1.9800425	-10.624724
25.6	1	1	-3.6146372	11.460703	-1.9804665	-10.62449
25.65	1	1	-3.613972	11.460146	-1.9808876	-10.624258
25.7	1	1	-3.6133113	11.459593	-1.9813057	-10.624028
25.75	1	1	-3.6126553	11.459044	-1.9817209	-10.623799
25.8	1	1	-3.6120039	11.458499	-1.9821332	-10.623571
25.85	1	1	-3.611357	11.457957	-1.9825427	-10.623345
25.9	1	1	-3.6107146	11.457419	-1.9829493	-10.623121
25.95	1	1	-3.6100767	11.456885	-1.983353	-10.622898
26	1	1	-3.6094432	11.456354	-1.983754	-10.622676
26.05	1	1	-3.6088142	11.455827	-1.9841522	-10.622456
26.1	1	1	-3.6081897	11.455303	-1.9845476	-10.622237
26.15	1	1	-3.6075694	11.454783	-1.9849403	-10.62202
26.2	1	1	-3.6069536	11.454266	-1.9853303	-10.621804
26.25	1	1	-3.6063421	11.453753	-1.9857176	-10.621589
26.3	1	1	-3.6057348	11.453244	-1.9861022	-10.621376
26.35	1	1	-3.6051319	11.452737	-1.9864842	-10.621164
26.4	1	1	-3.6045332	11.452235	-1.9868635	-10.620953
26.45	1	1	-3.6039387	11.451735	-1.9872403	-10.620744
26.5	1	1	-3.6033484	11.451239	-1.9876144	-10.620536
26.55	1	1	-3.6027618	11.450747	-1.987986	-10.620331
26.6	1	1	-3.602179	11.450258	-1.988355	-10.620126
26.65	1	1	-3.6016003	11.449773	-1.9887215	-10.619923
26.7	1	1	-3.6010256	11.449291	-1.9890855	-10.619722
26.75	1	1	-3.6004548	11.448812	-1.9894471	-10.619522
26.8	1	1	-3.599888	11.448336	-1.9898061	-10.619323
26.85	1	1	-3.5993251	11.447864	-1.9901628	-10.619126
26.9	1	1	-3.5987661	11.447395	-1.990517	-10.61893
26.95	1	1	-3.598211	11.446929	-1.9908688	-10.618736
27	1	1	-3.5976596	11.446467	-1.9912182	-10.618543
27.05	1	1	-3.5971121	11.446008	-1.9915653	-10.618351
27.1	1	1	-3.5965683	11.445551	-1.99191	-10.618161
27.15	1	1	-3.5960283	11.445098	-1.9922524	-10.617972
27.2	1	1	-3.595492	11.444648	-1.9925925	-10.617784
27.25	1	1	-3.5949594	11.444201	-1.9929304	-10.617598
27.3	1	1	-3.5944304	11.443758	-1.993266	-10.617413
27.35	1	1	-3.5939051	11.443317	-1.9935993	-10.617229
27.4	1	1	-3.5933834	11.442879	-1.9939304	-10.617047
27.45	1	1	-3.5928652	11.442444	-1.9942594	-10.616866
27.5	1	1	-3.5923506	11.442013	-1.9945861	-10.616687
27.55	1	1	-3.5918396	11.441584	-1.9949107	-10.616509
27.6	1	1	-3.591332	11.441158	-1.9952331	-10.616332
27.65	1	1	-3.5908279	11.440735	-1.9955535	-10.616156
27.7	1	1	-3.5903272	11.440315	-1.9958717	-10.615982
27.75	1	1	-3.58983	11.439898	-1.9961879	-10.61581
27.8	1	1	-3.5893362	11.439484	-1.9965019	-10.615638
27.85	1	1	-3.5888457	11.439073	-1.996814	-10.615468
27.9	1	1	-3.5883586	11.438664	-1.997124	-10.6153
27.95	1	1	-3.587875	11.438259	-1.997431	-10.615131
28	1	1	-3.5873948	11.437856	-1.9977359	-10.614963
28.05	1	1	-3.5869178	11.437455	-1.9980388	-10.614797
28.1	1	1	-3.5864442	11.437058	-1.9983395	-10.614631
28.15	1	1	-3.5859738	11.436663	-1.9986383	-10.614467
28.2	1	1	-3.5855066	11.436271	-1.9989349	-10.614304
28.25	1	1	-3.5850426	11.435882	-1.9992296	-10.614143
28.3	1	1	-3.5845818	11.435496	-1.9995222	-10.613982
28.35	1	1	-3.5841242	11.435112	-1.9998128	-10.613822
28.4	1	1	-3.5836697	11.434731	-2.0001015	-10.613664
28.45	1	1	-3.5832183	11.434352	-2.0003881	-10.613507
28.5	1	1	-3.58277	11.433976	-2.0006728	-10.613351
28.55	1	1	-3.5823248	11.433603	-2.0009556	-10.613196
28.6	1	1	-3.5818826	11.433232	-2.0012364	-10.613042
28.65	1	1	-3.5814435	11.432864	-2.0015153	-10.612889
28.7	1	1	-3.5810073	11.432499	-2.0017922	-10.612738
28.75	1	1	-3.5805742	11.432136	-2.0020673	-10.612587
28.8	1	1	-3.580144	11.431775	-2.0023404	-10.612438
28.85	1	1	-3.5797168	11.431417	-2.0026117	-10.612289
28.9	1	1	-3.5792925	11.431062	-2.0028811	-10.612142
28.95	1	1	-3.5788711	11.430709	-2.0031487	-10.611996
29	1	1	-3.5784526	11.430359	-2.0034144	-10.611851
29.05	1	1	-3.5780369	11.430011	-2.0036782	-10.611707
29.1	1	1	-3.5776241	11.429666	-2.0039402	-10.611564
29.15	1	1	-3.5772142	11.429323	-2.0042004	-10.611422
29.2	1	1	-3.576807	11.428983	-2.0044588	-10.611281
29.25	1	1	-3.5764026	11.428645	-2.0047154	-10.611141
29.3	1	1	-3.576001	11.428309	-2.0049702	-10.611002
29.35	1	1	-3.5756022	11.427976	-2.0052232	-10.610865
29.4	1	1	-3.5752061	11.427645	-2.0054744	-10.610728
29.45	1	1	-3.5748127	11.427317	-2.0057239	-10.610592
29.5	1	1	-3.574422	11.426991	-2.0059716	-10.610458
29.55	1	1	-3.5740339	11.426667	-2.0062176	-10.610324
29.6	1	1	-3.5736486	11.426345	-2.006462	-10.610191
29.65	1	1	-3.573266	11.426025	-2.0067048	-10.610058
29.7	1	1	-3.5728859	11.425707	-2.006946	-10.609927
29.75	1	1	-3.5725085	11.425392	-2.0071855	-10.609796
29.8	1	1	-3.5721337	11.425078	-2.0074233	-10.609666
29.85	1	1	-3.5717615	11.424767	-2.0076595	-10.609537
29.9	1	1	-3.5713918	11.424458	-2.007894	-10.609409
29.95	1	1	-3.5710247	11.424151	-2.0081269	-10.609282
30	1	1	-3.5706601	11.423846	-2.0083582	-10.609156
30.05	1	1	-3.5702981	11.423543	-2.0085878	-10.60903
30.1	1	1	-3.5699385	11.423242	-2.0088159	-10.608906
30.15	1	1	-3.5695814	11.422944	-2.0090423	-10.608782
30.2	1	1	-3.5692268	11.422647	-2.0092672	-10.608659
30.25	1	1	-3.5688747	11.422353	-2.0094904	-10.608537
30.3	1	1	-3.568525	11.42206	-2.0097121	-10.608415
30.35	1	1	-3.5681778	11.42177	-2.0099322	-10.608295
30.4	1	1	-3.5678329	11.421481	-2.0101508	-10.608175
30.45	1	1	-3.5674905	11.421195	-2.0103678	-10.608056
30.5	1	1	-3.5671504	11.420911	-2.0105832	-10.607938
30.55	1	1	-3.5668128	11.420628	-2.0107971	-10.60782
30.6	1	1	-3.5664775	11.420348	-2.0110095	-10.607704
30.65	1	1	-3.5661445	11.420069	-2.0112204	-10.607588
30.7	1	1	-3.5658139	11.419792	-2.0114298	-10.607473
30.75	1	1	-3.5654855	11.419518	-2.0116376	-10.607358
30.8	1	1	-3.5651595	11.419245	-2.0118439	-10.607245
30.85	1	1	-3.5648358	11.418974	-2.0120488	-10.607132
30.9	1	1	-3.5645144	11.418705	-2.0122522	-10.607019
30.95	1	1	-3.5641953	11.418438	-2.012454	-10.606908
31	1	1	-3.5638784	11.418173	-2.0126545	-10.606797
31.05	1	1	-3.5635638	11.417909	-2.0128534	-10.606687
31.1	1	1	-3.5632514	11.417647	-2.0130509	-10.606577
31.15	1	1	-3.5629412	11.417388	-2.0132469	-10.606468
31.2	1	1	-3.5626332	11.41713	-2.0134415	-10.60636
31.25	1	1	-3.5623274	11.416873	-2.0136347	-10.606252
31.3	1	1	-3.5620231	11.416619	-2.0138273	-10.606146
31.35	1	1	-3.561721	11.416366	-2.0140185	-10.606041
31.4	1	1	-3.5614209	11.416115	-2.0142084	-10.605936
31.45	1	1	-3.5611229	11.415865	-2.014397	-10.605832
31.5	1	1	-3.560827	11.415617	-2.0145842	-10.605728
31.55	1	1	-3.5605331	11.415371	-2.0147702	-10.605626
31.6	1	1	-3.5602412	11.415127	-2.0149549	-10.605524
31.65	1	1	-3.5599514	11.414884	-2.0151383	-10.605422
31.7	1	1	-3.5596636	11.414643	-2.0153204	-10.605322
31.75	1	1	-3.5593778	11.414404	-2.0155013	-10.605222
31.8	1	1	-3.559094	11.414166	-2.0156809	-10.605123
31.85	1	1	-3.5588121	11.41393	-2.0158593	-10.605024
31.9	1	1	-3.5585322	11.413696	-2.0160364	-10.604926
31.95	1	1	-3.5582543	11.413463	-2.0162124	-10.604829
32	1	1	-3.5579783	11.413231	-2.0163871	-10.604732
32.05	1	1	-3.5577042	11.413002	-2.0165606	-10.604636
32.1	1	1	-3.557432	11.412773	-2.0167329	-10.604541
32.15	1	1	-3.5571617	11.412547	-2.016904	-10.604446
32.2	1	1	-3.5568933	11.412322	-2.0170739	-10.604352
32.25	1	1	-3.5566268	11.412098	-2.0172427	-10.604258
32.3	1	1	-3.5563621	11.411876	-2.0174103	-10.604166
32.35	1	1	-3.5560993	11.411656	-2.0175768	-10.604074
32.4	1	1	-3.5558383	11.411437	-2.0177421	-10.603982
32.45	1	1	-3.5555792	11.411219	-2.0179063	-10.603891
32.5	1	1	-3.5553218	11.411003	-2.0180694	-10.603801
32.55	1	1	-3.5550663	11.410789	-2.0182313	-10.603711
32.6	1	1	-3.5548126	11.410575	-2.0183921	-10.603622
32.65	1	1	-3.5545606	11.410364	-2.0185519	-10.603534
32.7	1	1	-3.5543104	11.410154	-2.0187105	-10.603446
32.75	1	1	-3.554062	11.409945	-2.0188681	-10.603358
32.8	1	1	-3.5538154	11.409737	-2.0190246	-10.603272
32.85	1	1	-3.5535704	11.409531	-2.0191801	-10.603186
32.9	1	1	-3.5533272	11.409327	-2.0193344	-10.6031
32.95	1	1	-3.5530855	11.409124	-2.0194877	-10.603015
33	1	1	-3.5528453	11.408922	-2.0196399	-10.602931
33.05	1	1	-3.5526068	11.408722	-2.0197911	-10.602847
33.1	1	1	-3.5523699	11.408523	-2.0199412	-10.602764
33.15	1	1	-3.5521346	11.408325	-2.0200903	-10.602682
33.2	1	1	-3.551901	11.408129	-2.0202384	-10.6026
33.25	1	1	-3.5516689	11.407934	-2.0203855	-10.602519
33.3	1	1	-3.5514385	11.407741	-2.0205316	-10.602438
33.35	1	1	-3.5512096	11.407549	-2.0206767	-10.602358
33.4	1	1	-3.5509823	11.407358	-2.0208208	-10.602278
33.45	1	1	-3.5507566	11.407168	-2.0209639	-10.602199
33.5	1	1	-3.5505325	11.40698	-2.0211061	-10.60212
33.55	1	1	-3.5503098	11.406793	-2.0212473	-10.602042
33.6	1	1	-3.5500887	11.406608	-2.0213875	-10.601965
33.65	1	1	-3.5498692	11.406423	-2.0215268	-10.601888
33.7	1	1	-3.5496511	11.40624	-2.0216651	-10.601812
33.75	1	1	-3.5494345	11.406059	-2.0218025	-10.601736
33.8	1	1	-3.5492194	11.405878	-2.021939	-10.601661
33.85	1	1	-3.5490058	11.405699	-2.0220745	-10.601587
33.9	1	1	-3.5487937	11.405521	-2.0222092	-10.601513
33.95	1	1	-3.548583	11.405344	-2.0223429	-10.601439
34	1	1	-3.5483737	11.405169	-2.0224757	-10.601366
34.05	1	1	-3.5481659	11.404994	-2.0226077	-10.601294
34.1	1	1	-3.5479595	11.404821	-2.0227387	-10.601222
34.15	1	1	-3.5477545	11.404649	-2.0228689	-10.601151
34.2	1	1	-3.547551	11.404479	-2.0229982	-10.60108
34.25	1	1	-3.5473488	11.404309	-2.0231266	-10.60101
34.3	1	1	-3.547148	11.404141	-2.0232541	-10.60094
34.35	1	1	-3.5469486	11.403974	-2.0233808	-10.600871
34.4	1	1	-3.5467505	11.403808	-2.0235067	-10.600803
34.45	1	1	-3.5465538	11.403644	-2.0236317	-10.600735
34.5	1	1	-3.5463585	11.40348	-2.0237559	-10.600667
34.55	1	1	-3.5461644	11.403318	-2.0238792	-10.6006
34.6	1	1	-3.5459718	11.403157	-2.0240017	-10.600534
34.65	1	1	-3.5457804	11.402996	-2.0241232	-10.600467
34.7	1	1	-3.5455904	11.402837	-2.0242439	-10.600401
34.75	1	1	-3.5454017	11.402679	-2.0243637	-10.600336
34.8	1	1	-3.5452143	11.402522	-2.0244827	-10.600271
34.85	1	1	-3.5450282	11.402366	-2.0246009	-10.600206
34.9	1	1	-3.5448434	11.402211	-2.0247183	-10.600142
34.95	1	1	-3.5446598	11.402057	-2.0248349	-10.600078
35	1	1	-3.5444775	11.401904	-2.0249507	-10.600015
35.05	1	1	-3.5442964	11.401753	-2.0250656	-10.599952
35.1	1	1	-3.5441166	11.401602	-2.0251798	-10.59989
35.15	1	1	-3.5439381	11.401452	-2.0252932	-10.599828
35.2	1	1	-3.5437607	11.401304	-2.0254058	-10.599766
35.25	1	1	-3.5435846	11.401156	-2.0255176	-10.599705
35.3	1	1	-3.5434097	11.40101	-2.0256286	-10.599644
35.35	1	1	-3.543236	11.400865	-2.0257389	-10.599584
35.4	1	1	-3.5430635	11.40072	-2.0258484	-10.599524
35.45	1	1	-3.5428922	11.400577	-2.0259571	-10.599465
35.5	1	1	-3.5427221	11.400434	-2.026065	-10.599406
35.55	1	1	-3.5425531	11.400293	-2.0261722	-10.599347
35.6	1	1	-3.5423854	11.400153	-2.0262787	-10.599289
35.65	1	1	-3.5422187	11.400013	-2.0263844	-10.599231
35.7	1	1	-3.5420533	11.399875	-2.0264893	-10.599174
35.75	1	1	-3.541889	11.399737	-2.0265935	-10.599117
35.8	1	1	-3.5417258	11.399601	-2.0266969	-10.59906
35.85	1	1	-3.5415638	11.399465	-2.0267996	-10.599004
35.9	1	1	-3.5414029	11.399331	-2.0269016	-10.598948
35.95	1	1	-3.5412431	11.399197	-2.0270029	-10.598893
36	1	1	-3.5410844	11.399064	-2.0271034	-10.598838
36.05	1	1	-3.5409268	11.398933	-2.0272032	-10.598783
36.1	1	1	-3.5407704	11.398802	-2.0273022	-10.598728
36.15	1	1	-3.540615	11.398672	-2.0274006	-10.598674
36.2	1	1	-3.5404607	11.398543	-2.0274982	-10.598621
36.25	1	1	-3.5403075	11.398415	-2.0275951	-10.598568
36.3	1	1	-3.5401553	11.398288	-2.0276915	-10.598515
36.35	1	1	-3.540004	11.398161	-2.0277874	-10.598462
36.4	1	1	-3.5398538	11.398036	-2.0278826	-10.59841
36.45	1	1	-3.5397047	11.397911	-2.0279771	-10.598358
36.5	1	1	-3.5395566	11.397787	-2.028071	-10.598307
36.55	1	1	-3.5394095	11.397664	-2.0281642	-10.598256
36.6	1	1	-3.5392634	11.397542	-2.0282568	-10.598205
36.65	1	1	-3.5391183	11.397421	-2.0283487	-10.598155
36.7	1	1	-3.5389743	11.3973	-2.02844	-10.598105
36.75	1	1	-3.5388312	11.397181	-2.0285306	-10.598055
36.8	1	1	-3.5386891	11.397062	-2.0286206	-10.598005
36.85	1	1	-3.5385481	11.396944	-2.02871	-10.597956
36.9	1	1	-3.538408	11.396826	-2.0287987	-10.597908
36.95	1	1	-3.5382688	11.39671	-2.0288869	-10.597859
37	1	1	-3.5381307	11.396594	-2.0289744	-10.597811
37.05	1	1	-3.5379935	11.39648	-2.0290612	-10.597763
37.1	1	1	-3.5378573	11.396366	-2.0291475	-10.597716
37.15	1	1	-3.537722	11.396252	-2.0292332	-10.597669
37.2	1	1	-3.5375877	11.39614	-2.0293182	-10.597622
37.25	1	1	-3.5374543	11.396028	-2.0294027	-10.597575
37.3	1	1	-3.5373219	11.395917	-2.0294865	-10.597529
37.35	1	1	-3.5371904	11.395807	-2.0295698	-10.597483
37.4	1	1	-3.5370598	11.395698	-2.0296525	-10.597437
37.45	1	1	-3.5369301	11.395589	-2.0297346	-10.597392
37.5	1	1	-3.5368013	11.395481	-2.0298161	-10.597347
37.55	1	1	-3.5366735	11.395374	-2.029897	-10.597302
37.6	1	1	-3.5365466	11.395268	-2.0299773	-10.597257
37.65	1	1	-3.5364205	11.395162	-2.0300571	-10.597213
37.7	1	1	-3.5362954	11.395057	-2.0301363	-10.597169
37.75	1	1	-3.5361711	11.394953	-2.0302149	-10.597125
37.8	1	1	-3.5360478	11.394849	-2.030293	-10.597082
37.85	1	1	-3.5359253	11.394746	-2.0303705	-10.597039
37.9	1	1	-3.5358037	11.394644	-2.0304475	-10.596996
37.95	1	1	-3.5356828	11.394543	-2.030524	-10.596953
38	1	1	-3.5355624	11.394442	-2.0306001	-10.596911
38.05	1	1	-3.5354428	11.394342	-2.0306758	-10.59687
38.1	1	1	-3.5353241	11.394242	-2.0307509	-10.596828
38.15	1	1	-3.5352062	11.394144	-2.0308255	-10.596787
38.2	1	1	-3.5350891	11.394046	-2.0308996	-10.596746
38.25	1	1	-3.5349727	11.393949	-2.0309732	-10.596706
38.3	1	1	-3.5348572	11.393852	-2.0310463	-10.596665
38.35	1	1	-3.5347425	11.393756	-2.0311189	-10.596625
38.4	1	1	-3.5346286	11.393661	-2.031191	-10.596585
38.45	1	1	-3.5345155	11.393566	-2.0312626	-10.596546
38.5	1	1	-3.5344031	11.393472	-2.0313337	-10.596507
38.55	1	1	-3.5342915	11.393378	-2.0314043	-10.596468
38.6	1	1	-3.5341807	11.393286	-2.0314744	-10.596429
38.65	1	1	-3.5340706	11.393194	-2.0315441	-10.596391
38.7	1	1	-3.5339613	11.393102	-2.0316132	-10.596352
38.75	1	1	-3.5338528	11.393011	-2.0316819	-10.596314
38.8	1	1	-3.533745	11.392921	-2.0317501	-10.596277
38.85	1	1	-3.5336379	11.392831	-2.0318179	-10.596239
38.9	1	1	-3.5335316	11.392742	-2.0318852	-10.596202
38.95	1	1	-3.533426	11.392654	-2.031952	-10.596165
39	1	1	-3.5333212	11.392566	-2.0320183	-10.596129
39.05	1	1	-3.5332171	11.392479	-2.0320843	-10.596092
39.1	1	1	-3.5331137	11.392392	-2.0321497	-10.596056
39.15	1	1	-3.533011	11.392306	-2.0322147	-10.59602
39.2	1	1	-3.5329091	11.392221	-2.0322793	-10.595985
39.25	1	1	-3.5328078	11.392136	-2.0323434	-10.595949
39.3	1	1	-3.5327073	11.392052	-2.0324071	-10.595914
39.35	1	1	-3.5326074	11.391968	-2.0324703	-10.595879
39.4	1	1	-3.5325083	11.391885	-2.0325331	-10.595844
39.45	1	1	-3.5324098	11.391802	-2.0325955	-10.59581
39.5	1	1	-3.532312	11.39172	-2.0326575	-10.595776
39.55	1	1	-3.532215	11.391639	-2.032719	-10.595742
39.6	1	1	-3.5321186	11.391558	-2.0327801	-10.595708
39.65	1	1	-3.5320228	11.391478	-2.0328408	-10.595674
39.7	1	1	-3.5319278	11.391398	-2.032901	-10.595641
39.75	1	1	-3.5318334	11.391319	-2.0329609	-10.595608
39.8	1	1	-3.5317397	11.39124	-2.0330203	-10.595575
39.85	1	1	-3.5316467	11.391162	-2.0330794	-10.595543
39.9	1	1	-3.5315543	11.391084	-2.033138	-10.59551
39.95	1	1	-3.5314625	11.391007	-2.0331962	-10.595478
40	1	1	-3.5313715	11.390931	-2.033254	-10.595446
40.05	1	1	-3.531281	11.390855	-2.0333115	-10.595414
40.1	1	1	-3.5311913	11.390779	-2.0333685	-10.595383
40.15	1	1	-3.5311021	11.390704	-2.0334251	-10.595352
40.2	1	1	-3.5310136	11.39063	-2.0334814	-10.595321
40.25	1	1	-3.5309258	11.390556	-2.0335372	-10.59529
40.3	1	1	-3.5308386	11.390482	-2.0335927	-10.595259
40.35	1	1	-3.530752	11.390409	-2.0336478	-10.595229
40.4	1	1	-3.530666	11.390337	-2.0337025	-10.595199
40.45	1	1	-3.5305803	11.390265	-2.0337569	-10.595169
40.5	1	1	-3.530495	11.390193	-2.0338109	-10.595139
40.55	1	1	-3.5304104	11.390122	-2.0338646	-10.595109
40.6	1	1	-3.5303263	11.390052	-2.0339179	-10.59508
40.65	1	1	-3.5302428	11.389982	-2.0339709	-10.595051
40.7	1	1	-3.5301599	11.389912	-2.0340235	-10.595022
40.75	1	1	-3.5300776	11.389843	-2.0340757	-10.594993
40.8	1	1	-3.5299958	11.389774	-2.0341276	-10.594964
40.85	1	1	-3.5299146	11.389706	-2.0341791	-10.594936
40.9	1	1	-3.5298339	11.389639	-2.0342303	-10.594908
40.95	1	1	-3.5297538	11.389571	-2.0342811	-10.59488
41	1	1	-3.5296743	11.389505	-2.0343316	-10.594852
41.05	1	1	-3.5295952	11.389438	-2.0343817	-10.594824
41.1	1	1	-3.5295168	11.389372	-2.0344315	-10.594797
41.15	1	1	-3.5294389	11.389307	-2.034481	-10.59477
41.2	1	1	-3.5293615	11.389242	-2.0345301	-10.594743
41.25	1	1	-3.5292846	11.389178	-2.0345789	-10.594716
41.3	1	1	-3.5292083	11.389114	-2.0346273	-10.594689
41.35	1	1	-3.5291325	11.38905	-2.0346754	-10.594663
41.4	1	1	-3.5290572	11.388987	-2.0347232	-10.594637
41.45	1	1	-3.5289825	11.388924	-2.0347707	-10.594611
41.5	1	1	-3.5289082	11.388862	-2.0348178	-10.594585
41.55	1	1	-3.5288345	11.3888	-2.0348647	-10.594559
41.6	1	1	-3.5287613	11.388739	-2.0349112	-10.594534
41.65	1	1	-3.5286886	11.388678	-2.0349573	-10.594508
41.7	1	1	-3.5286164	11.388617	-2.0350032	-10.594483
41.75	1	1	-3.5285447	11.388557	-2.0350487	-10.594458
41.8	1	1	-3.5284735	11.388498	-2.035094	-10.594434
41.85	1	1	-3.5284028	11.388438	-2.0351389	-10.594409
41.9	1	1	-3.5283326	11.38838	-2.0351835	-10.594385
41.95	1	1	-3.5282629	11.388321	-2.0352278	-10.594361
42	1	1	-3.5281936	11.388263	-2.0352718	-10.594337
42.05	1	1	-3.5281249	11.388206	-2.0353155	-10.594313
42.1	1	1	-3.5280567	11.388148	-2.0353589	-10.594289
42.15	1	1	-3.5279889	11.388092	-2.035402	-10.594266
42.2	1	1	-3.5279216	11.388035	-2.0354448	-10.594243
42.25	1	1	-3.5278548	11.387979	-2.0354873	-10.59422
42.3	1	1	-3.5277884	11.387924	-2.0355295	-10.594197
42.35	1	1	-3.5277225	11.387869	-2.0355714	-10.594174
42.4	1	1	-3.5276571	11.387814	-2.035613	-10.594152
42.45	1	1	-3.5275922	11.38776	-2.0356543	-10.594129
42.5	1	1	-3.5275277	11.387706	-2.0356953	-10.594107
42.55	1	1	-3.5274637	11.387652	-2.0357361	-10.594085
42.6	1	1	-3.5274001	11.387599	-2.0357765	-10.594063
42.65	1	1	-3.527337	11.387547	-2.0358167	-10.594042
42.7	1	1	-3.5272744	11.387494	-2.0358565	-10.59402
42.75	1	1	-3.5272122	11.387442	-2.0358961	-10.593999
42.8	1	1	-3.5271505	11.387391	-2.0359355	-10.593978
42.85	1	1	-3.5270892	11.38734	-2.0359745	-10.593957
42.9	1	1	-3.5270282	11.387289	-2.0360133	-10.593936
42.95	1	1	-3.5269674	11.387238	-2.0360518	-10.593915
43	1	1	-3.526907	11.387187	-2.03609	-10.593893
43.05	1	1	-3.526847	11.387136	-2.036128	-10.593872
43.1	1	1	-3.5267874	11.387086	-2.0361657	-10.593851
43.15	1	1	-3.5267282	11.387037	-2.0362031	-10.59383
43.2	1	1	-3.5266694	11.386987	-2.0362403	-10.59381
43.25	1	1	-3.526611	11.386938	-2.0362772	-10.593789
43.3	1	1	-3.526553	11.386889	-2.0363138	-10.593768
43.35	1	1	-3.5264954	11.386841	-2.0363502	-10.593748
43.4	1	1	-3.5264382	11.386792	-2.0363863	-10.593728
43.45	1	1	-3.5263814	11.386744	-2.0364221	-10.593707
43.5	1	1	-3.526325	11.386697	-2.0364577	-10.593687
43.55	1	1	-3.5262689	11.386649	-2.036493	-10.593667
43.6	1	1	-3.5262133	11.386602	-2.0365281	-10.593647
43.65	1	1	-3.526158	11.386556	-2.0365629	-10.593627
43.7	1	1	-3.5261031	11.386509	-2.0365974	-10.593608
43.75	1	1	-3.5260485	11.386463	-2.0366317	-10.593588
43.8	1	1	-3.5259944	11.386417	-2.0366658	-10.593568
43.85	1	1	-3.5259406	11.386372	-2.0366995	-10.593549
43.9	1	1	-3.5258871	11.386326	-2.036733	-10.593529
43.95	1	1	-3.525834	11.386281	-2.0367663	-10.59351
44	1	1	-3.5257813	11.386237	-2.0367993	-10.593491
44.05	1	1	-3.525729	11.386192	-2.0368321	-10.593471
44.1	1	1	-3.525677	11.386148	-2.0368646	-10.593452
44.15	1	1	-3.5256253	11.386104	-2.0368968	-10.593433
44.2	1	1	-3.5255741	11.386061	-2.0369289	-10.593414
44.25	1	1	-3.5255231	11.386017	-2.0369606	-10.593395
44.3	1	1	-3.5254725	11.385974	-2.0369921	-10.593376
44.35	1	1	-3.5254223	11.385931	-2.0370234	-10.593358
44.4	1	1	-3.5253724	11.385889	-2.0370544	-10.593339
44.45	1	1	-3.5253228	11.385846	-2.0370852	-10.59332
44.5	1	1	-3.5252736	11.385804	-2.0371157	-10.593302
44.55	1	1	-3.5252247	11.385762	-2.037146	-10.593283
44.6	1	1	-3.5251762	11.385721	-2.037176	-10.593265
44.65	1	1	-3.525128	11.385679	-2.0372058	-10.593246
44.7	1	1	-3.5250801	11.385638	-2.0372354	-10.593228
44.75	1	1	-3.5250325	11.385597	-2.0372647	-10.593209
44.8	1	1	-3.5249853	11.385557	-2.0372937	-10.593191
44.85	1	1	-3.5249384	11.385516	-2.0373225	-10.593173
44.9	1	1	-3.5248919	11.385476	-2.0373511	-10.593154
44.95	1	1	-3.5248456	11.385436	-2.0373794	-10.593136
45	1	1	-3.5247997	11.385397	-2.0374075	-10.593118
45.05	1	1	-3.5247541	11.385357	-2.0374354	-10.5931
45.1	1	1	-3.5247088	11.385318	-2.037463	-10.593082
45.15	1	1	-3.5246638	11.385279	-2.0374904	-10.593063
45.2	1	1	-3.5246192	11.38524	-2.0375175	-10.593045
45.25	1	1	-3.5245748	11.385202	-2.0375444	-10.593027
45.3	1	1	-3.5245308	11.385163	-2.037571	-10.593009
45.35	1	1	-3.5244871	11.385125	-2.0375974	-10.592991
45.4	1	1	-3.5244436	11.385088	-2.0376244	-10.592975
45.45	1	1	-3.5244004	11.385051	-2.0376514	-10.592959
45.5	1	1	-3.5243576	11.385015	-2.0376783	-10.592943
45.55	1	1	-3.524315	11.384979	-2.037705	-10.592928
45.6	1	1	-3.5242728	11.384943	-2.0377315	-10.592913
45.65	1	1	-3.5242308	11.384908	-2.0377579	-10.592897
45.7	1	1	-3.5241891	11.384872	-2.0377841	-10.592882
45.75	1	1	-3.5241477	11.384837	-2.0378102	-10.592868
45.8	1	1	-3.5241067	11.384803	-2.0378361	-10.592853
45.85	1	1	-3.5240659	11.384768	-2.0378619	-10.592839
45.9	1	1	-3.5240254	11.384734	-2.0378875	-10.592824
45.95	1	1	-3.5239852	11.384701	-2.037913	-10.59281
46	1	1	-3.5239452	11.384667	-2.0379384	-10.592796
46.05	1	1	-3.5239056	11.384634	-2.0379636	-10.592783
46.1	1	1	-3.5238662	11.384601	-2.0379887	-10.592769
46.15	1	1	-3.5238272	11.384568	-2.0380137	-10.592756
46.2	1	1	-3.5237884	11.384536	-2.0380385	-10.592743
46.25	1	1	-3.5237498	11.384504	-2.0380632	-10.59273
46.3	1	1	-3.5237116	11.384472	-2.0380878	-10.592717
46.35	1	1	-3.5236737	11.384441	-2.0381123	-10.592705
46.4	1	1	-3.523636	11.38441	-2.0381366	-10.592693
46.45	1	1	-3.5235986	11.384379	-2.0381609	-10.592681
46.5	1	1	-3.5235615	11.384348	-2.038185	-10.592669
46.55	1	1	-3.5235246	11.384318	-2.038209	-10.592658
46.6	1	1	-3.523488	11.384288	-2.0382329	-10.592646
46.65	1	1	-3.5234517	11.384259	-2.0382568	-10.592635
46.7	1	1	-3.5234157	11.384229	-2.0382805	-10.592624
46.75	1	1	-3.5233799	11.3842	-2.0383041	-10.592614
46.8	1	1	-3.5233445	11.384172	-2.0383276	-10.592604
46.85	1	1	-3.5233092	11.384143	-2.0383511	-10.592594
46.9	1	1	-3.5232743	11.384115	-2.0383744	-10.592584
46.95	1	1	-3.5232396	11.384087	-2.0383977	-10.592574
47	1	1	-3.5232052	11.38406	-2.0384208	-10.592565
47.05	1	1	-3.523171	11.384033	-2.0384439	-10.592556
47.1	1	1	-3.5231371	11.384006	-2.0384669	-10.592547
47.15	1	1	-3.5231035	11.38398	-2.0384899	-10.592539
47.2	1	1	-3.5230701	11.383954	-2.0385127	-10.592531
47.25	1	1	-3.523037	11.383928	-2.0385355	-10.592523
47.3	1	1	-3.5230042	11.383902	-2.0385582	-10.592515
47.35	1	1	-3.5229716	11.383877	-2.0385809	-10.592508
47.4	1	1	-3.5229393	11.383852	-2.0386035	-10.592501
47.45	1	1	-3.5229072	11.383828	-2.0386261	-10.592495
47.5	1	1	-3.5228754	11.383804	-2.0386485	-10.592488
47.55	1	1	-3.5228439	11.38378	-2.038671	-10.592482
47.6	1	1	-3.5228126	11.383756	-2.0386934	-10.592477
47.65	1	1	-3.5227816	11.383733	-2.0387157	-10.592471
47.7	1	1	-3.5227509	11.383711	-2.038738	-10.592466
47.75	1	1	-3.5227203	11.383688	-2.0387602	-10.592462
47.8	1	1	-3.5226901	11.383666	-2.0387824	-10.592457
47.85	1	1	-3.52266	11.383644	-2.0388041	-10.592452
47.9	1	1	-3.5226299	11.38362	-2.0388245	-10.592445
47.95	1	1	-3.5226	11.383597	-2.0388447	-10.592437
48	1	1	-3.5225703	11.383574	-2.0388648	-10.59243
48.05	1	1	-3.5225409	11.383551	-2.0388847	-10.592422
48.1	1	1	-3.5225117	11.383528	-2.0389044	-10.592415
48.15	1	1	-3.5224827	11.383505	-2.038924	-10.592407
48.2	1	1	-3.5224539	11.383483	-2.0389433	-10.5924
48.25	1	1	-3.5224254	11.38346	-2.0389625	-10.592392
48.3	1	1	-3.522397	11.383438	-2.0389815	-10.592385
48.35	1	1	-3.5223689	11.383416	-2.0390002	-10.592377
48.4	1	1	-3.522341	11.383394	-2.0390188	-10.59237
48.45	1	1	-3.5223133	11.383372	-2.0390372	-10.592362
48.5	1	1	-3.5222858	11.383351	-2.0390554	-10.592355
48.55	1	1	-3.5222585	11.383329	-2.0390733	-10.592347
48.6	1	1	-3.5222314	11.383308	-2.0390911	-10.592339
48.65	1	1	-3.5222045	11.383286	-2.0391087	-10.592331
48.7	1	1	-3.5221779	11.383265	-2.039126	-10.592323
48.75	1	1	-3.5221514	11.383244	-2.0391431	-10.592315
48.8	1	1	-3.5221251	11.383223	-2.03916	-10.592307
48.85	1	1	-3.5220991	11.383202	-2.0391767	-10.592299
48.9	1	1	-3.5220732	11.383182	-2.0391931	-10.592291
48.95	1	1	-3.5220476	11.383161	-2.0392093	-10.592282
49	1	1	-3.5220221	11.38314	-2.0392252	-10.592274
49.05	1	1	-3.5219968	11.38312	-2.039241	-10.592265
49.1	1	1	-3.5219718	11.383099	-2.0392564	-10.592256
49.15	1	1	-3.5219469	11.383079	-2.0392717	-10.592247
49.2	1	1	-3.5219222	11.383059	-2.0392866	-10.592238
49.25	1	1	-3.5218977	11.383039	-2.0393014	-10.592229
49.3	1	1	-3.5218734	11.383018	-2.0393158	-10.592219
49.35	1	1	-3.5218493	11.382998	-2.03933	-10.592209
49.4	1	1	-3.5218254	11.382978	-2.0393439	-10.592199
49.45	1	1	-3.5218016	11.382958	-2.0393575	-10.592189
49.5	1	1	-3.5217781	11.382938	-2.0393709	-10.592179
49.55	1	1	-3.5217547	11.382918	-2.039384	-10.592168
49.6	1	1	-3.5217315	11.382898	-2.0393968	-10.592157
49.65	1	1	-3.5217085	11.382878	-2.0394093	-10.592146
49.7	1	1	-3.5216857	11.382858	-2.0394214	-10.592135
49.75	1	1	-3.5216631	11.382839	-2.0394333	-10.592123
49.8	1	1	-3.5216406	11.382819	-2.0394449	-10.592111
49.85	1	1	-3.5216183	11.382799	-2.0394562	-10.592099
49.9	1	1	-3.5215962	11.382779	-2.0394671	-10.592086
49.95	1	1	-3.5215743	11.382759	-2.0394778	-10.592073
50	1	1	-3.5215525	11.382739	-2.0394881	-10.59206


==> graphics/data/hf2d5_ct_sim_nofb.dat <==
0	1	1	0	0	0	0
0.05	1	1	-1.5808563e-08	-2.8180939	-7.7289282	-5.2089392
0.1	1	1	-6.8182481e-05	-4.705973	-12.333853	-8.4295141
0.15	1	1	-0.002083687	-6.1907964	-15.676587	-10.835402
0.2	1	1	-0.013743568	-7.4410071	-18.315994	-12.780669
0.25	1	1	-0.046177335	-8.5352549	-20.503698	-14.426454
0.3	1	1	-0.10847713	-9.5171021	-22.375112	-15.860298
0.35	1	1	-0.20568627	-10.41375	-24.01271	-17.135976
0.4	1	1	-0.33940166	-11.243279	-25.469892	-18.288617
0.45	1	1	-0.5089389	-12.018589	-26.783724	-19.342825
0.5	1	1	-0.71239199	-12.749343	-27.981087	-20.316624
0.55	1	1	-0.94733353	-13.443019	-29.081976	-21.223577
0.6	1	1	-1.2111558	-14.105533	-30.101489	-22.074075
0.65	1	1	-1.5013754	-14.741777	-31.05155	-22.876432
0.7	1	1	-1.815757	-15.355884	-31.941778	-23.637449
0.75	1	1	-2.152323	-15.951353	-32.779951	-24.362706
0.8	1	1	-2.509342	-16.531166	-33.572398	-25.056812
0.85	1	1	-2.8853203	-17.097906	-34.324404	-25.723658
0.9	1	1	-3.2789856	-17.653815	-35.040429	-26.366565
0.95	1	1	-3.6892559	-18.20085	-35.724262	-26.988379
1	1	1	-4.1152161	-18.740726	-36.379187	-27.59158
1.05	1	1	-4.5560822	-19.274928	-37.007982	-28.178283
1.1	1	1	-5.0111857	-19.80475	-37.613055	-28.750329
1.15	1	1	-5.4799578	-20.331327	-38.196516	-29.309336
1.2	1	1	-5.9619123	-20.855653	-38.760229	-29.856728
1.25	1	1	-6.4566133	-21.378637	-39.305918	-30.393823
1.3	1	1	-6.9636877	-21.901069	-39.835104	-30.921778
1.35	1	1	-7.4828892	-22.423549	-40.348956	-31.441487
1.4	1	1	-8.0139755	-22.946647	-40.84861	-31.953809
1.45	1	1	-8.5566187	-23.471025	-41.335408	-32.459753
1.5	1	1	-9.1107535	-23.996962	-41.809973	-32.959787
1.55	1	1	-9.6762732	-24.524779	-42.273022	-33.454443
1.6	1	1	-10.252869	-25.05509	-42.725837	-33.944677
1.65	1	1	-10.84055	-25.58801	-43.168785	-34.430751
1.7	1	1	-11.43927	-26.123724	-43.602382	-34.913032
1.75	1	1	-12.048817	-26.662729	-44.027656	-35.392294
1.8	1	1	-12.669199	-27.205104	-44.44495	-35.86877
1.85	1	1	-13.300385	-27.751007	-44.854734	-36.342789
1.9	1	1	-13.942298	-28.300717	-45.257631	-36.814819
1.95	1	1	-14.594925	-28.854372	-45.654066	-37.285161
2	1	1	-15.258264	-29.412086	-46.044415	-37.754078
2.05	1	1	-15.932303	-29.974025	-46.429106	-38.221883
2.1	1	1	-16.617047	-30.540319	-46.808508	-38.688847
2.15	1	1	-17.312523	-31.111053	-47.182923	-39.15518
2.2	1	1	-18.01884	-31.686239	-47.552413	-39.620939
2.25	1	1	-18.736018	-32.265999	-47.917307	-40.086369
2.3	1	1	-19.464005	-32.850523	-48.278141	-40.551848
2.35	1	1	-20.202809	-33.439932	-48.635271	-41.017636
2.4	1	1	-20.95244	-34.03435	-48.989056	-41.483991
2.45	1	1	-21.712907	-34.633902	-49.339851	-41.951172
2.5	1	1	-22.484508	-35.238427	-49.687186	-42.41888
2.55	1	1	-23.267233	-35.848067	-50.031471	-42.88741
2.6	1	1	-24.061042	-36.462996	-50.373209	-43.357119
2.65	1	1	-24.865971	-37.083309	-50.712674	-43.82821
2.7	1	1	-25.68206	-37.7091	-51.050139	-44.300885
2.75	1	1	-26.509346	-38.340465	-51.385878	-44.775346
2.8	1	1	-27.348224	-38.977278	-51.719209	-45.251195
2.85	1	1	-28.198581	-39.61973	-52.050815	-45.728892
2.9	1	1	-29.060459	-40.26791	-52.380952	-46.208629
2.95	1	1	-29.933926	-40.921898	-52.70982	-46.690561
3	1	1	-30.819046	-41.581771	-53.037621	-47.174847
3.05	1	1	-31.715914	-42.247606	-53.364488	-47.661606
3.1	1	1	-32.624835	-42.919466	-53.690054	-48.150681
3.15	1	1	-33.545742	-43.597437	-54.014831	-48.642402
3.2	1	1	-34.478721	-44.281596	-54.338976	-49.1369
3.25	1	1	-35.423856	-44.972021	-54.662641	-49.634306
3.3	1	1	-36.381233	-45.668787	-54.985981	-50.134752
3.35	1	1	-37.350991	-46.372001	-55.309049	-50.638323
3.4	1	1	-38.333336	-47.081799	-55.631776	-51.145051
3.45	1	1	-39.328278	-47.798222	-55.954456	-51.655129
3.5	1	1	-40.335916	-48.521352	-56.277216	-52.168678
3.55	1	1	-41.356349	-49.251274	-56.600184	-52.685815
3.6	1	1	-42.389676	-49.988072	-56.92349	-53.206662
3.65	1	1	-43.436289	-50.732024	-57.246911	-53.731207
3.7	1	1	-44.496373	-51.483272	-57.570475	-54.259532
3.75	1	1	-45.569786	-52.241739	-57.894596	-54.791863
3.8	1	1	-46.656635	-53.007516	-58.219392	-55.328316
3.85	1	1	-47.757031	-53.780692	-58.544981	-55.869007
3.9	1	1	-48.87108	-54.561359	-58.871478	-56.41405
3.95	1	1	-49.998892	-55.349605	-59.199002	-56.963562
4	1	1	-51.140575	-56.145523	-59.527669	-57.517658
4.05	1	1	-52.296238	-56.949201	-59.857597	-58.076453
4.1	1	1	-53.465988	-57.760731	-60.188902	-58.640063
4.15	1	1	-54.649934	-58.580201	-60.521702	-59.208602
4.2	1	1	-55.848186	-59.407704	-60.856113	-59.782188
4.25	1	1	-57.060851	-60.243328	-61.192254	-60.360934
4.3	1	1	-58.288429	-61.087399	-61.529858	-60.944819
4.35	1	1	-59.531698	-61.940409	-61.86839	-61.533723
4.4	1	1	-60.790011	-62.801993	-62.208704	-62.128028
4.45	1	1	-62.063497	-63.672256	-62.550898	-62.727841
4.5	1	1	-63.352285	-64.5513	-62.895068	-63.333271
4.55	1	1	-64.656505	-65.439228	-63.24131	-63.944425
4.6	1	1	-65.976287	-66.336142	-63.589721	-64.561411
4.65	1	1	-67.311759	-67.242147	-63.940398	-65.184338
4.7	1	1	-68.663052	-68.157343	-64.293437	-65.813314
4.75	1	1	-70.030294	-69.081835	-64.648935	-66.448446
4.8	1	1	-71.413616	-70.015725	-65.006989	-67.089843
4.85	1	1	-72.813146	-70.959116	-65.367694	-67.737612
4.9	1	1	-74.229014	-71.912111	-65.731148	-68.391863
4.95	1	1	-75.661532	-72.874917	-66.097329	-69.052671
5	1	1	-77.112334	-73.848495	-66.46536	-69.719888
5.05	1	1	-78.580266	-74.832217	-66.836169	-70.393842
5.1	1	1	-80.065485	-75.826199	-67.209833	-71.074634
5.15	1	1	-81.568149	-76.830563	-67.586432	-71.76237
5.2	1	1	-83.088416	-77.845425	-67.966043	-72.457151
5.25	1	1	-84.626442	-78.870907	-68.348745	-73.159082
5.3	1	1	-86.182387	-79.907125	-68.734616	-73.868265
5.35	1	1	-87.756407	-80.9542	-69.123735	-74.584804
5.4	1	1	-89.34866	-82.01225	-69.51618	-75.308801
5.45	1	1	-90.959304	-83.081393	-69.912029	-76.040361
5.5	1	1	-92.588496	-84.16175	-70.311361	-76.779586
5.55	1	1	-94.236394	-85.253439	-70.714254	-77.52658
5.6	1	1	-95.903155	-86.356579	-71.120786	-78.281446
5.65	1	1	-97.590768	-87.472316	-71.530503	-79.044377
5.7	1	1	-99.298165	-88.600081	-71.943841	-79.815415
5.75	1	1	-101.02537	-89.739919	-72.360915	-80.594659
5.8	1	1	-102.77258	-90.891967	-72.781795	-81.382212
5.85	1	1	-104.53997	-92.056361	-73.20655	-82.17818
5.9	1	1	-106.32774	-93.233238	-73.63525	-82.982667
5.95	1	1	-108.13608	-94.422735	-74.067963	-83.795777
6	1	1	-109.96517	-95.624988	-74.504759	-84.617617
6.05	1	1	-111.81521	-96.840133	-74.945707	-85.44829
6.1	1	1	-113.68638	-98.068307	-75.390877	-86.287902
6.15	1	1	-115.57887	-99.309647	-75.840337	-87.136556
6.2	1	1	-117.49287	-100.56429	-76.294157	-87.994359
6.25	1	1	-119.42857	-101.83237	-76.752406	-88.861414
6.3	1	1	-121.38768	-103.11488	-77.215108	-89.738172
6.35	1	1	-123.3699	-104.41168	-77.682346	-90.624625
6.4	1	1	-125.37489	-105.72261	-78.154205	-91.520761
6.45	1	1	-127.40289	-107.04783	-78.630753	-92.426691
6.5	1	1	-129.4541	-108.3875	-79.11206	-93.342529
6.55	1	1	-131.52877	-109.74177	-79.598193	-94.268387
6.6	1	1	-133.62709	-111.11079	-80.089219	-95.204377
6.65	1	1	-135.74931	-112.49473	-80.585209	-96.150612
6.7	1	1	-137.89565	-113.89373	-81.086229	-97.107204
6.75	1	1	-140.06632	-115.30796	-81.592347	-98.074266
6.8	1	1	-142.26155	-116.73757	-82.103633	-99.051911
6.85	1	1	-144.48157	-118.18271	-82.620154	-100.04025
6.9	1	1	-146.72659	-119.64354	-83.141979	-101.0394
6.95	1	1	-148.99927	-121.12163	-83.669441	-102.05029
7	1	1	-151.30028	-122.61738	-84.202657	-103.07319
7.05	1	1	-153.6277	-124.12971	-84.741461	-104.10749
7.1	1	1	-155.98179	-125.6588	-85.285926	-105.1533
7.15	1	1	-158.36279	-127.20482	-85.836122	-106.21076
7.2	1	1	-160.77097	-128.76795	-86.392122	-107.27998
7.25	1	1	-163.20659	-130.34836	-86.953997	-108.36109
7.3	1	1	-165.6699	-131.94622	-87.52182	-109.45421
7.35	1	1	-168.16115	-133.56172	-88.095662	-110.55947
7.4	1	1	-170.68061	-135.19502	-88.675595	-111.67699
7.45	1	1	-173.22853	-136.8463	-89.261692	-112.8069
7.5	1	1	-175.80516	-138.51575	-89.854023	-113.94931
7.55	1	1	-178.41077	-140.20352	-90.452661	-115.10436
7.6	1	1	-181.04562	-141.9098	-91.057678	-116.27217
7.65	1	1	-183.70994	-143.63476	-91.669146	-117.45285
7.7	1	1	-186.40402	-145.37858	-92.287136	-118.64654
7.75	1	1	-189.12809	-147.14143	-92.91172	-119.85336
7.8	1	1	-191.88242	-148.92349	-93.54297	-121.07343
7.85	1	1	-194.66727	-150.72493	-94.180959	-122.30687
7.9	1	1	-197.48289	-152.54593	-94.825757	-123.55382
7.95	1	1	-200.33148	-154.38783	-95.477722	-124.81512
8	1	1	-203.21873	-156.25403	-96.137715	-126.09293
8.05	1	1	-206.13883	-158.14111	-96.804925	-127.38511
8.1	1	1	-209.0921	-160.04926	-97.479434	-128.69179
8.15	1	1	-212.07888	-161.97871	-98.161321	-130.01314
8.2	1	1	-215.09946	-163.92966	-98.850669	-131.34929
8.25	1	1	-218.15417	-165.90232	-99.547558	-132.70039
8.3	1	1	-221.24333	-167.89692	-100.25207	-134.06659
8.35	1	1	-224.36725	-169.91365	-100.96428	-135.44804
8.4	1	1	-227.52626	-171.95273	-101.68428	-136.84489
8.45	1	1	-230.72066	-174.01438	-102.41214	-138.25727
8.5	1	1	-233.95079	-176.0988	-103.14794	-139.68534
8.55	1	1	-237.21695	-178.20621	-103.89177	-141.12924
8.6	1	1	-240.51947	-180.33681	-104.64371	-142.58912
8.65	1	1	-243.85865	-182.49082	-105.40383	-144.06514
8.7	1	1	-247.23483	-184.66846	-106.17222	-145.55742
8.75	1	1	-250.64832	-186.86993	-106.94897	-147.06613
8.8	1	1	-254.09943	-189.09544	-107.73414	-148.5914
8.85	1	1	-257.58849	-191.3452	-108.52782	-150.13339
8.9	1	1	-261.11581	-193.61944	-109.33009	-151.69225
8.95	1	1	-264.68171	-195.91835	-110.14103	-153.26811
9	1	1	-268.29832	-198.24937	-110.96282	-154.86587
9.05	1	1	-271.95653	-200.60696	-111.79387	-156.48191
9.1	1	1	-275.65617	-202.99101	-112.63416	-158.11615
9.15	1	1	-279.39762	-205.40179	-113.48379	-159.76878
9.2	1	1	-283.1813	-207.83957	-114.34287	-161.43998
9.25	1	1	-287.00761	-210.3046	-115.21148	-163.12993
9.3	1	1	-290.87694	-212.79715	-116.08972	-164.83881
9.35	1	1	-294.78971	-215.31748	-116.97769	-166.5668
9.4	1	1	-298.74631	-217.86587	-117.87548	-168.31409
9.45	1	1	-302.74714	-220.44256	-118.78319	-170.08085
9.5	1	1	-306.79262	-223.04782	-119.70092	-171.86726
9.55	1	1	-310.88314	-225.68192	-120.62875	-173.67351
9.6	1	1	-315.0191	-228.34512	-121.56679	-175.49978
9.65	1	1	-319.20091	-231.03768	-122.51513	-177.34625
9.7	1	1	-323.42897	-233.75988	-123.47387	-179.2131
9.75	1	1	-327.70368	-236.51196	-124.4431	-181.1005
9.8	1	1	-332.02544	-239.2942	-125.42293	-183.00865
9.85	1	1	-336.39467	-242.10685	-126.41343	-184.93772
9.9	1	1	-340.81176	-244.95019	-127.41472	-186.88789
9.95	1	1	-345.2771	-247.82447	-128.42688	-188.85934
10	1	1	-349.80136	-250.73636	-129.4521	-190.85661
10.05	1	1	-354.38162	-253.68407	-130.48981	-192.87846
10.1	1	1	-359.01368	-256.66498	-131.53915	-194.92313
10.15	1	1	-363.69806	-259.67941	-132.60024	-196.99085
10.2	1	1	-368.43527	-262.7277	-133.67321	-199.08183
10.25	1	1	-373.2258	-265.81018	-134.75817	-201.19631
10.3	1	1	-378.07018	-268.92717	-135.85525	-203.33451
10.35	1	1	-382.96891	-272.079	-136.96454	-205.49666
10.4	1	1	-387.9225	-275.26602	-138.08618	-207.68298
10.45	1	1	-392.93146	-278.48853	-139.22029	-209.8937
10.5	1	1	-397.99629	-281.74689	-140.36697	-212.12905
10.55	1	1	-403.11751	-285.04141	-141.52634	-214.38925
10.6	1	1	-408.29563	-288.37243	-142.69854	-216.67453
10.65	1	1	-413.53115	-291.74027	-143.88366	-218.98511
10.7	1	1	-418.82459	-295.14527	-145.08183	-221.32122
10.75	1	1	-424.17645	-298.58776	-146.29316	-223.68309
10.8	1	1	-429.58724	-302.06806	-147.51778	-226.07094
10.85	1	1	-435.05747	-305.58651	-148.7558	-228.485
10.9	1	1	-440.58765	-309.14343	-150.00734	-230.92549
10.95	1	1	-446.17829	-312.73916	-151.27252	-233.39265
11	1	1	-451.83711	-316.37861	-152.55302	-235.88983
11.05	1	1	-457.57066	-320.06593	-153.85028	-238.4199
11.1	1	1	-463.36905	-323.79486	-155.16215	-240.97855
11.15	1	1	-469.23291	-327.5658	-156.48877	-243.56606
11.2	1	1	-475.1629	-331.37918	-157.8303	-246.18272
11.25	1	1	-481.15964	-335.2354	-159.18687	-248.82882
11.3	1	1	-487.22378	-339.13489	-160.55864	-251.50463
11.35	1	1	-493.35597	-343.07805	-161.94575	-254.21043
11.4	1	1	-499.55683	-347.06529	-163.34834	-256.94652
11.45	1	1	-505.82701	-351.09703	-164.76657	-259.71317
11.5	1	1	-512.16716	-355.17369	-166.20057	-262.51067
11.55	1	1	-518.57791	-359.29568	-167.6505	-265.3393
11.6	1	1	-525.0599	-363.4634	-169.1165	-268.19934
11.65	1	1	-531.61377	-367.67728	-170.59872	-271.09109
11.7	1	1	-538.24017	-371.93773	-172.0973	-274.01481
11.75	1	1	-544.93973	-376.24516	-173.61239	-276.9708
11.8	1	1	-551.7131	-380.59999	-175.14414	-279.95934
11.85	1	1	-558.56092	-385.00262	-176.69268	-282.98071
11.9	1	1	-565.48382	-389.45347	-178.25818	-286.0352
11.95	1	1	-572.48245	-393.95296	-179.84077	-289.12309
12	1	1	-579.55946	-398.50279	-181.44105	-292.24554
12.05	1	1	-586.7318	-403.11379	-183.06283	-295.41003
12.1	1	1	-593.98515	-407.77683	-184.70289	-298.61025
12.15	1	1	-601.32041	-412.49246	-186.36144	-301.84659
12.2	1	1	-608.73848	-417.26126	-188.03867	-305.11945
12.25	1	1	-616.24025	-422.08383	-189.7348	-308.42922
12.3	1	1	-623.82664	-426.96074	-191.45003	-311.77632
12.35	1	1	-631.49858	-431.89258	-193.18457	-315.16114
12.4	1	1	-639.25697	-436.87996	-194.93862	-318.58409
12.45	1	1	-647.10277	-441.92347	-196.7124	-322.04559
12.5	1	1	-655.03691	-447.02371	-198.50612	-325.54605
12.55	1	1	-663.06035	-452.18131	-200.32	-329.08589
12.6	1	1	-671.17402	-457.39686	-202.15425	-332.66554
12.65	1	1	-679.37891	-462.671	-204.00909	-336.28541
12.7	1	1	-687.67599	-468.00435	-205.88474	-339.94593
12.75	1	1	-696.06622	-473.39753	-207.78143	-343.64755
12.8	1	1	-704.5506	-478.85118	-209.69936	-347.39068
12.85	1	1	-713.13012	-484.36594	-211.63877	-351.17578
12.9	1	1	-721.80578	-489.94245	-213.59989	-355.00328
12.95	1	1	-730.5786	-495.58136	-215.58294	-358.87362
13	1	1	-739.44958	-501.28332	-217.58815	-362.78726
13.05	1	1	-748.41975	-507.049	-219.61575	-366.74465
13.1	1	1	-757.49015	-512.87905	-221.66598	-370.74624
13.15	1	1	-766.6618	-518.77413	-223.73906	-374.79248
13.2	1	1	-775.93576	-524.73493	-225.83525	-378.88385
13.25	1	1	-785.31308	-530.76212	-227.95476	-383.0208
13.3	1	1	-794.79482	-536.85638	-230.09785	-387.2038
13.35	1	1	-804.38205	-543.01839	-232.26475	-391.43333
13.4	1	1	-814.08906	-549.25747	-234.45879	-395.71575
13.45	1	1	-823.90692	-555.56778	-236.67789	-400.04707
13.5	1	1	-833.83559	-561.94929	-238.92201	-404.42727
13.55	1	1	-843.87628	-568.40276	-241.19144	-408.85688
13.6	1	1	-854.03021	-574.929	-243.48645	-413.33645
13.65	1	1	-864.29862	-581.52879	-245.80732	-417.86652
13.7	1	1	-874.68276	-588.20294	-248.15433	-422.44763
13.75	1	1	-885.18388	-594.95225	-250.52777	-427.08035
13.8	1	1	-895.80325	-601.77755	-252.92793	-431.76523
13.85	1	1	-906.54216	-608.67964	-255.35508	-436.50284
13.9	1	1	-917.40187	-615.65936	-257.80953	-441.29374
13.95	1	1	-928.3837	-622.71754	-260.29157	-446.13851
14	1	1	-939.48894	-629.85502	-262.80149	-451.03772
14.05	1	1	-950.71893	-637.07266	-265.33958	-455.99195
14.1	1	1	-962.07497	-644.37129	-267.90616	-461.00179
14.15	1	1	-973.55842	-651.75179	-270.50152	-466.06784
14.2	1	1	-985.17062	-659.21502	-273.12597	-471.19068
14.25	1	1	-996.91293	-666.76186	-275.77982	-476.37091
14.3	1	1	-1008.7867	-674.39318	-278.46336	-481.60914
14.35	1	1	-1020.7934	-682.10986	-281.17693	-486.90598
14.4	1	1	-1032.9342	-689.91281	-283.92082	-492.26203
14.45	1	1	-1045.2108	-697.80293	-286.69536	-497.67792
14.5	1	1	-1057.6244	-705.7811	-289.50086	-503.15427
14.55	1	1	-1070.1764	-713.84826	-292.33765	-508.6917
14.6	1	1	-1082.8684	-722.00532	-295.20605	-514.29085
14.65	1	1	-1095.7017	-730.25321	-298.10638	-519.95235
14.7	1	1	-1108.6778	-738.59285	-301.03897	-525.67683
14.75	1	1	-1121.812	-747.0341	-304.0073	-531.47108
14.8	1	1	-1135.1	-755.57415	-307.01038	-537.33317
14.85	1	1	-1148.5379	-764.21058	-310.04734	-543.26142
14.9	1	1	-1162.1276	-772.94446	-313.11857	-549.25657
14.95	1	1	-1175.8705	-781.77686	-316.22444	-555.31935
15	1	1	-1189.7684	-790.70885	-319.36533	-561.4505
15.05	1	1	-1203.823	-799.74152	-322.54162	-567.65077
15.1	1	1	-1218.036	-808.87597	-325.7537	-573.92091
15.15	1	1	-1232.4091	-818.11331	-329.00196	-580.26168
15.2	1	1	-1246.944	-827.45465	-332.28678	-586.67385
15.25	1	1	-1261.6425	-836.90111	-335.60857	-593.15818
15.3	1	1	-1276.5064	-846.45382	-338.96772	-599.71545
15.35	1	1	-1291.5374	-856.11393	-342.36463	-606.34646
15.4	1	1	-1306.7373	-865.88259	-345.79971	-613.05198
15.45	1	1	-1322.108	-875.76095	-349.27336	-619.83281
15.5	1	1	-1337.6512	-885.75019	-352.786	-626.68975
15.55	1	1	-1353.3687	-895.85148	-356.33804	-633.62362
15.6	1	1	-1369.2625	-906.066	-359.9299	-640.63523
15.65	1	1	-1385.3344	-916.39496	-363.56199	-647.72539
15.7	1	1	-1401.5862	-926.83955	-367.23474	-654.89493
15.75	1	1	-1418.0198	-937.40099	-370.94857	-662.14469
15.8	1	1	-1434.6372	-948.08049	-374.70393	-669.4755
15.85	1	1	-1451.4402	-958.8793	-378.50123	-676.88821
15.9	1	1	-1468.4308	-969.79865	-382.34091	-684.38367
15.95	1	1	-1485.611	-980.83978	-386.22341	-691.96274
16	1	1	-1502.9826	-992.00396	-390.14918	-699.62627
16.05	1	1	-1520.5477	-1003.2924	-394.11866	-707.37515
16.1	1	1	-1538.3211	-1014.7148	-398.13523	-715.21593
16.15	1	1	-1556.3071	-1026.2739	-402.19987	-723.15054
16.2	1	1	-1574.4963	-1037.9635	-406.31041	-731.17474
16.25	1	1	-1592.8907	-1049.785	-410.46733	-739.28951
16.3	1	1	-1611.4927	-1061.7399	-414.67116	-747.49585
16.35	1	1	-1630.3046	-1073.8297	-418.92241	-755.79476
16.4	1	1	-1649.3286	-1086.0558	-423.22159	-764.18726
16.45	1	1	-1668.5671	-1098.4197	-427.56924	-772.67436
16.5	1	1	-1688.0223	-1110.9229	-431.96587	-781.25709
16.55	1	1	-1707.6967	-1123.5669	-436.41201	-789.93649
16.6	1	1	-1727.5925	-1136.3532	-440.90821	-798.7136
16.65	1	1	-1747.7123	-1149.2835	-445.45499	-807.58947
16.7	1	1	-1768.0583	-1162.3591	-450.05291	-816.56517
16.75	1	1	-1788.633	-1175.5818	-454.70252	-825.64177
16.8	1	1	-1809.4389	-1188.9529	-459.40435	-834.82034
16.85	1	1	-1830.4784	-1202.4742	-464.15898	-844.10197
16.9	1	1	-1851.754	-1216.1473	-468.96696	-853.48775
16.95	1	1	-1873.2682	-1229.9736	-473.82885	-862.97878
17	1	1	-1895.0235	-1243.9549	-478.74523	-872.57619
17.05	1	1	-1917.0225	-1258.0928	-483.71666	-882.28108
17.1	1	1	-1939.2677	-1272.3889	-488.74374	-892.09458
17.15	1	1	-1961.7616	-1286.8449	-493.82702	-902.01783
17.2	1	1	-1984.5069	-1301.4624	-498.96712	-912.05197
17.25	1	1	-2007.5062	-1316.2432	-504.1646	-922.19816
17.3	1	1	-2030.7622	-1331.1888	-509.42007	-932.45756
17.35	1	1	-2054.2774	-1346.3011	-514.73413	-942.83133
17.4	1	1	-2078.0545	-1361.5817	-520.10738	-953.32065
17.45	1	1	-2102.1066	-1377.039	-525.54278	-963.9313
17.5	1	1	-2126.4529	-1392.6853	-531.04465	-974.67169
17.55	1	1	-2151.074	-1408.5084	-536.60864	-985.53337
17.6	1	1	-2175.9732	-1424.51	-542.23545	-996.51766
17.65	1	1	-2201.1533	-1440.6922	-547.92575	-1007.6259
17.7	1	1	-2226.6175	-1457.057	-553.68025	-1018.8595
17.75	1	1	-2252.3688	-1473.6064	-559.49965	-1030.2198
17.8	1	1	-2278.4105	-1490.3423	-565.38465	-1041.7081
17.85	1	1	-2304.7457	-1507.2668	-571.33597	-1053.3259
17.9	1	1	-2331.3774	-1524.3819	-577.35432	-1065.0746
17.95	1	1	-2358.3091	-1541.6898	-583.44044	-1076.9555
18	1	1	-2385.5438	-1559.1924	-589.59504	-1088.9702
18.05	1	1	-2413.0849	-1576.8919	-595.81887	-1101.1199
18.1	1	1	-2440.9355	-1594.7903	-602.11266	-1113.4063
18.15	1	1	-2469.0991	-1612.8899	-608.47717	-1125.8307
18.2	1	1	-2497.579	-1631.1927	-614.91315	-1138.3947
18.25	1	1	-2526.3784	-1649.7009	-621.42135	-1151.0996
18.3	1	1	-2555.5009	-1668.4167	-628.00255	-1163.9471
18.35	1	1	-2584.9498	-1687.3422	-634.6575	-1176.9385
18.4	1	1	-2614.7285	-1706.4797	-641.387	-1190.0754
18.45	1	1	-2644.8405	-1725.8314	-648.19181	-1203.3594
18.5	1	1	-2675.2893	-1745.3996	-655.07273	-1216.7919
18.55	1	1	-2706.0784	-1765.1864	-662.03055	-1230.3746
18.6	1	1	-2737.2113	-1785.1942	-669.06607	-1244.1089
18.65	1	1	-2768.6916	-1805.4253	-676.18009	-1257.9965
18.7	1	1	-2800.5229	-1825.8819	-683.37343	-1272.039
18.75	1	1	-2832.7088	-1846.5664	-690.64689	-1286.2378
18.8	1	1	-2865.2577	-1867.4841	-698.00239	-1300.5968
18.85	1	1	-2898.2131	-1888.6632	-705.44977	-1315.1352
18.9	1	1	-2931.5407	-1910.0814	-712.98124	-1329.8377
18.95	1	1	-2965.2446	-1931.7414	-720.59774	-1344.7062
19	1	1	-2999.3288	-1953.6459	-728.3002	-1359.7426
19.05	1	1	-3033.7976	-1975.7975	-736.08956	-1374.9485
19.1	1	1	-3068.6552	-1998.1989	-743.96678	-1390.326
19.15	1	1	-3103.9057	-2020.8529	-751.9328	-1405.8768
19.2	1	1	-3139.5535	-2043.7622	-759.98859	-1421.6029
19.25	1	1	-3175.6028	-2066.9295	-768.13513	-1437.5061
19.3	1	1	-3212.0581	-2090.3577	-776.3734	-1453.5884
19.35	1	1	-3248.9236	-2114.0496	-784.70438	-1469.8517
19.4	1	1	-3286.2038	-2138.008	-793.12908	-1486.298
19.45	1	1	-3323.9032	-2162.2357	-801.64849	-1502.9291
19.5	1	1	-3362.0262	-2186.7357	-810.26363	-1519.7472
19.55	1	1	-3400.5773	-2211.5108	-818.97552	-1536.754
19.6	1	1	-3439.5611	-2236.564	-827.78519	-1553.9518
19.65	1	1	-3478.9821	-2261.8982	-836.69367	-1571.3425
19.7	1	1	-3518.845	-2287.5163	-845.702	-1588.9281
19.75	1	1	-3559.1545	-2313.4214	-854.81124	-1606.7106
19.8	1	1	-3599.9151	-2339.6165	-864.02245	-1624.6923
19.85	1	1	-3641.1317	-2366.1046	-873.33668	-1642.875
19.9	1	1	-3682.809	-2392.8887	-882.75503	-1661.261
19.95	1	1	-3724.9517	-2419.972	-892.27856	-1679.8524
20	1	1	-3767.5647	-2447.3576	-901.90837	-1698.6512
20.05	1	1	-3810.6529	-2475.0485	-911.64556	-1717.6596
20.1	1	1	-3854.2212	-2503.0478	-921.49123	-1736.8798
20.15	1	1	-3898.2744	-2531.3589	-931.4465	-1756.314
20.2	1	1	-3942.9058	-2560.0415	-941.5324	-1776.0032
20.25	1	1	-3988.0519	-2589.0548	-951.7346	-1795.9195
20.3	1	1	-4033.7092	-2618.3967	-962.05232	-1816.0613
20.35	1	1	-4079.8833	-2648.0707	-972.48682	-1836.431
20.4	1	1	-4126.5798	-2678.0803	-983.03937	-1857.0313
20.45	1	1	-4173.8044	-2708.4294	-993.71125	-1877.8644
20.5	1	1	-4221.5628	-2739.1215	-1004.5038	-1898.9331
20.55	1	1	-4269.8609	-2770.1604	-1015.4182	-1920.2399
20.6	1	1	-4318.7043	-2801.5497	-1026.4559	-1941.7872
20.65	1	1	-4368.099	-2833.2934	-1037.6182	-1963.5777
20.7	1	1	-4418.0509	-2865.3951	-1048.9064	-1985.614
20.75	1	1	-4468.5659	-2897.8587	-1060.3218	-2007.8988
20.8	1	1	-4519.65	-2930.688	-1071.8658	-2030.4346
20.85	1	1	-4571.3092	-2963.8869	-1083.5398	-2053.2241
20.9	1	1	-4623.5498	-2997.4594	-1095.3452	-2076.2701
20.95	1	1	-4676.3776	-3031.4093	-1107.2832	-2099.5751
21	1	1	-4729.7991	-3065.7406	-1119.3554	-2123.142
21.05	1	1	-4783.8203	-3100.4574	-1131.5631	-2146.9735
21.1	1	1	-4838.4474	-3135.5636	-1143.9078	-2171.0723
21.15	1	1	-4893.687	-3171.0633	-1156.3908	-2195.4413
21.2	1	1	-4949.5452	-3206.9606	-1169.0136	-2220.0832
21.25	1	1	-5006.0284	-3243.2595	-1181.7777	-2245.0008
21.3	1	1	-5063.1432	-3279.9643	-1194.6845	-2270.197
21.35	1	1	-5120.896	-3317.0791	-1207.7354	-2295.6747
21.4	1	1	-5179.2933	-3354.6081	-1220.932	-2321.4366
21.45	1	1	-5238.3416	-3392.5554	-1234.2757	-2347.4859
21.5	1	1	-5298.0477	-3430.9255	-1247.768	-2373.8252
21.55	1	1	-5358.4182	-3469.7225	-1261.4105	-2400.4577
21.6	1	1	-5419.4598	-3508.9507	-1275.2046	-2427.3861
21.65	1	1	-5481.1792	-3548.6145	-1289.1518	-2454.6137
21.7	1	1	-5543.5832	-3588.7183	-1303.2538	-2482.1432
21.75	1	1	-5606.6787	-3629.2664	-1317.512	-2509.9778
21.8	1	1	-5670.4725	-3670.2634	-1331.928	-2538.1204
21.85	1	1	-5735.0752	-3711.7803	-1346.527	-2566.6199
21.9	1	1	-5800.4841	-3753.8156	-1361.3082	-2595.4752
21.95	1	1	-5866.6332	-3796.3265	-1376.2566	-2624.6569
22	1	1	-5933.5305	-3839.3183	-1391.3742	-2654.1688
22.05	1	1	-6001.1842	-3882.7963	-1406.6627	-2684.0143
22.1	1	1	-6069.6024	-3926.7656	-1422.124	-2714.1971
22.15	1	1	-6138.7934	-3971.2315	-1437.76	-2744.7208
22.2	1	1	-6208.7655	-4016.1995	-1453.5724	-2775.5891
22.25	1	1	-6279.527	-4061.6748	-1469.5633	-2806.8057
22.3	1	1	-6351.0864	-4107.6629	-1485.7346	-2838.3743
22.35	1	1	-6423.4522	-4154.1693	-1502.088	-2870.2986
22.4	1	1	-6496.633	-4201.1995	-1518.6257	-2902.5825
22.45	1	1	-6570.6374	-4248.759	-1535.3495	-2935.2297
22.5	1	1	-6645.474	-4296.8535	-1552.2614	-2968.2441
22.55	1	1	-6721.1517	-4345.4884	-1569.3634	-3001.6295
22.6	1	1	-6797.6793	-4394.6696	-1586.6574	-3035.3898
22.65	1	1	-6875.0655	-4444.4027	-1604.1456	-3069.529
22.7	1	1	-6953.3195	-4494.6934	-1621.8298	-3104.0509
22.75	1	1	-7032.4501	-4545.5476	-1639.7122	-3138.9597
22.8	1	1	-7112.4665	-4596.9711	-1657.7948	-3174.2592
22.85	1	1	-7193.3778	-4648.9698	-1676.0796	-3209.9534
22.9	1	1	-7275.1932	-4701.5496	-1694.5688	-3246.0466
22.95	1	1	-7357.9219	-4754.7163	-1713.2644	-3282.5427
23	1	1	-7441.5733	-4808.4761	-1732.1685	-3319.4458
23.05	1	1	-7526.1568	-4862.835	-1751.2833	-3356.7602
23.1	1	1	-7611.6818	-4917.799	-1770.611	-3394.4899
23.15	1	1	-7698.1579	-4973.3743	-1790.1535	-3432.6392
23.2	1	1	-7785.5946	-5029.5671	-1809.9132	-3471.2123
23.25	1	1	-7874.0016	-5086.3834	-1829.8922	-3510.2134
23.3	1	1	-7963.3885	-5143.8296	-1850.0927	-3549.6469
23.35	1	1	-8053.7652	-5201.912	-1870.517	-3589.517
23.4	1	1	-8145.1415	-5260.6368	-1891.1671	-3629.8281
23.45	1	1	-8237.5273	-5320.0105	-1912.0454	-3670.5846
23.5	1	1	-8330.9984	-5380.0816	-1933.1689	-3711.8199
23.55	1	1	-8425.7298	-5440.9621	-1954.577	-3753.611
23.6	1	1	-8521.5327	-5502.5313	-1976.2273	-3795.8748
23.65	1	1	-8618.4188	-5564.7966	-1998.1223	-3838.6165
23.7	1	1	-8716.4	-5627.7657	-2020.2648	-3881.8412
23.75	1	1	-8815.4881	-5691.4462	-2042.6575	-3925.5543
23.8	1	1	-8915.695	-5755.8457	-2065.303	-3969.761
23.85	1	1	-9017.0329	-5820.972	-2088.204	-4014.4666
23.9	1	1	-9119.5138	-5886.8329	-2111.3634	-4059.6764
23.95	1	1	-9223.15	-5953.4362	-2134.7839	-4105.3959
24	1	1	-9327.9538	-6020.79	-2158.4682	-4151.6305
24.05	1	1	-9433.9378	-6088.9022	-2182.4192	-4198.3857
24.1	1	1	-9541.1143	-6157.7808	-2206.6398	-4245.6671
24.15	1	1	-9649.4961	-6227.4339	-2231.1326	-4293.4801
24.2	1	1	-9759.0958	-6297.8697	-2255.9008	-4341.8304
24.25	1	1	-9869.9262	-6369.0965	-2280.947	-4390.7236
24.3	1	1	-9982.0002	-6441.1225	-2306.2743	-4440.1655
24.35	1	1	-10095.331	-6513.9561	-2331.8855	-4490.1617
24.4	1	1	-10209.931	-6587.6056	-2357.7837	-4540.718
24.45	1	1	-10325.814	-6662.0796	-2383.9717	-4591.8403
24.5	1	1	-10442.994	-6737.3865	-2410.4527	-4643.5343
24.55	1	1	-10561.483	-6813.535	-2437.2296	-4695.8061
24.6	1	1	-10681.294	-6890.5337	-2464.3054	-4748.6615
24.65	1	1	-10802.443	-6968.3913	-2491.6833	-4802.1065
24.7	1	1	-10924.941	-7047.1165	-2519.3662	-4856.147
24.75	1	1	-11048.804	-7126.7183	-2547.3574	-4910.7893
24.8	1	1	-11174.044	-7207.2054	-2575.6599	-4966.0393
24.85	1	1	-11300.675	-7288.5868	-2604.2769	-5021.9033
24.9	1	1	-11428.713	-7370.8716	-2633.2115	-5078.3873
24.95	1	1	-11558.17	-7454.0688	-2662.4669	-5135.4977
25	1	1	-11689.061	-7538.1874	-2692.0464	-5193.2407
25.05	1	1	-11821.4	-7623.2368	-2721.9531	-5251.6225
25.1	1	1	-11955.202	-7709.2261	-2752.1904	-5310.6496
25.15	1	1	-12090.481	-7796.1647	-2782.7614	-5370.3283
25.2	1	1	-12227.629	-7884.3041	-2813.7548	-5430.8313
25.25	1	1	-12366.365	-7973.465	-2845.1073	-5492.0353
25.3	1	1	-12506.671	-8063.6341	-2876.8143	-5553.9315
25.35	1	1	-12648.562	-8154.8223	-2908.8798	-5616.5273
25.4	1	1	-12792.057	-8247.0409	-2941.3075	-5679.8304
25.45	1	1	-12937.172	-8340.3009	-2974.1015	-5743.8483
25.5	1	1	-13083.925	-8434.6136	-3007.2656	-5808.5889
25.55	1	1	-13232.334	-8529.9904	-3040.8039	-5874.0599
25.6	1	1	-13382.416	-8626.4426	-3074.7203	-5940.2691
25.65	1	1	-13534.19	-8723.9817	-3109.019	-6007.2245
25.7	1	1	-13687.673	-8822.6194	-3143.704	-6074.9339
25.75	1	1	-13842.883	-8922.3673	-3178.7793	-6143.4055
25.8	1	1	-13999.84	-9023.2373	-3214.2492	-6212.6473
25.85	1	1	-14158.561	-9125.2411	-3250.1178	-6282.6675
25.9	1	1	-14319.065	-9228.3908	-3286.3893	-6353.4742
25.95	1	1	-14481.37	-9332.6983	-3323.068	-6425.0757
26	1	1	-14645.496	-9438.1758	-3360.1581	-6497.4804
26.05	1	1	-14811.462	-9544.8354	-3397.6639	-6570.6966
26.1	1	1	-14979.286	-9652.6896	-3435.5897	-6644.7327
26.15	1	1	-15148.988	-9761.7506	-3473.9399	-6719.5973
26.2	1	1	-15320.588	-9872.031	-3512.7188	-6795.2989
26.25	1	1	-15494.104	-9983.5432	-3551.9309	-6871.8462
26.3	1	1	-15669.558	-10096.3	-3591.5807	-6949.2477
26.35	1	1	-15846.967	-10210.314	-3631.6726	-7027.5124
26.4	1	1	-16026.353	-10325.598	-3672.211	-7106.6489
26.45	1	1	-16207.735	-10442.165	-3713.2007	-7186.6661
26.5	1	1	-16391.134	-10560.029	-3754.646	-7267.573
26.55	1	1	-16576.57	-10679.201	-3796.5517	-7349.3785
26.6	1	1	-16764.063	-10799.695	-3838.9223	-7432.0916
26.65	1	1	-16953.635	-10921.525	-3881.7626	-7515.7216
26.7	1	1	-17145.305	-11044.704	-3925.0771	-7600.2774
26.75	1	1	-17339.096	-11169.245	-3968.8707	-7685.7685
26.8	1	1	-17535.027	-11295.162	-4013.1481	-7772.2039
26.85	1	1	-17733.457	-11422.685	-4057.9902	-7859.7418
26.9	1	1	-17934.373	-11551.806	-4103.3941	-7948.3763
26.95	1	1	-18137.561	-11682.387	-4149.3115	-8038.0133
27	1	1	-18343.047	-11814.444	-4195.7481	-8128.6637
27.05	1	1	-18550.854	-11947.994	-4242.7094	-8220.3386
27.1	1	1	-18761.009	-12083.052	-4290.2013	-8313.049
27.15	1	1	-18973.537	-12219.635	-4338.2293	-8406.8062
27.2	1	1	-19188.463	-12357.76	-4386.7993	-8501.6214
27.25	1	1	-19405.814	-12497.442	-4435.9171	-8597.506
27.3	1	1	-19625.614	-12638.699	-4485.5886	-8694.4714
27.35	1	1	-19847.891	-12781.547	-4535.8196	-8792.5293
27.4	1	1	-20072.67	-12926.004	-4586.6163	-8891.6913
27.45	1	1	-20299.979	-13072.086	-4637.9845	-8991.969
27.5	1	1	-20529.843	-13219.81	-4689.9303	-9093.3742
27.55	1	1	-20762.291	-13369.195	-4742.4598	-9195.919
27.6	1	1	-20997.348	-13520.257	-4795.5791	-9299.6152
27.65	1	1	-21235.043	-13673.014	-4849.2945	-9404.4749
27.7	1	1	-21475.403	-13827.483	-4903.6121	-9510.5102
27.75	1	1	-21718.456	-13983.683	-4958.5382	-9617.7335
27.8	1	1	-21964.229	-14141.632	-5014.0792	-9726.1571
27.85	1	1	-22212.752	-14301.347	-5070.2414	-9835.7933
27.9	1	1	-22464.051	-14462.847	-5127.0312	-9946.6547
27.95	1	1	-22718.157	-14626.15	-5184.455	-10058.754
28	1	1	-22975.096	-14791.275	-5242.5194	-10172.103
28.05	1	1	-23234.9	-14958.24	-5301.2308	-10286.716
28.1	1	1	-23497.595	-15127.064	-5360.596	-10402.605
28.15	1	1	-23763.213	-15297.766	-5420.6214	-10519.783
28.2	1	1	-24031.782	-15470.364	-5481.3138	-10638.263
28.25	1	1	-24303.332	-15644.879	-5542.68	-10758.058
28.3	1	1	-24577.893	-15821.328	-5604.7265	-10879.181
28.35	1	1	-24855.496	-15999.732	-5667.4604	-11001.646
28.4	1	1	-25136.17	-16180.11	-5730.8883	-11125.466
28.45	1	1	-25419.946	-16362.481	-5795.0173	-11250.655
28.5	1	1	-25707.056	-16546.995	-5859.8997	-11377.314
28.55	1	1	-25998.025	-16733.989	-5925.6542	-11505.676
28.6	1	1	-26292.286	-16923.098	-5992.1525	-11635.49
28.65	1	1	-26589.874	-17114.346	-6059.4027	-11766.771
28.7	1	1	-26890.826	-17307.755	-6127.413	-11899.537
28.75	1	1	-27195.177	-17503.35	-6196.1917	-12033.802
28.8	1	1	-27502.966	-17701.153	-6265.7471	-12169.584
28.85	1	1	-27814.228	-17901.189	-6336.0876	-12306.898
28.9	1	1	-28129.002	-18103.481	-6407.2216	-12445.761
28.95	1	1	-28447.325	-18308.054	-6479.1576	-12586.19
29	1	1	-28769.235	-18514.933	-6551.9042	-12728.202
29.05	1	1	-29094.771	-18724.141	-6625.47	-12871.812
29.1	1	1	-29423.97	-18935.704	-6699.8638	-13017.039
29.15	1	1	-29756.871	-19149.646	-6775.0943	-13163.9
29.2	1	1	-30093.514	-19365.993	-6851.1704	-13312.411
29.25	1	1	-30433.938	-19584.769	-6928.1009	-13462.589
29.3	1	1	-30778.183	-19806.001	-7005.8948	-13614.454
29.35	1	1	-31126.288	-20029.714	-7084.5612	-13768.021
29.4	1	1	-31478.295	-20255.934	-7164.1091	-13923.31
29.45	1	1	-31834.242	-20484.687	-7244.5476	-14080.337
29.5	1	1	-32194.172	-20716	-7325.8861	-14239.121
29.55	1	1	-32558.125	-20949.897	-7408.1338	-14399.68
29.6	1	1	-32926.143	-21186.408	-7491.3001	-14562.031
29.65	1	1	-33298.267	-21425.557	-7575.3943	-14726.195
29.7	1	1	-33674.539	-21667.372	-7660.426	-14892.188
29.75	1	1	-34055.002	-21911.88	-7746.4047	-15060.031
29.8	1	1	-34439.698	-22159.108	-7833.34	-15229.74
29.85	1	1	-34828.67	-22409.085	-7921.2416	-15401.336
29.9	1	1	-35221.961	-22661.837	-8010.1193	-15574.837
29.95	1	1	-35619.615	-22917.393	-8099.9827	-15750.263
30	1	1	-36021.675	-23175.78	-8190.8419	-15927.633
30.05	1	1	-36428.184	-23437.027	-8282.7068	-16106.966
30.1	1	1	-36839.188	-23701.163	-8375.5873	-16288.281
30.15	1	1	-37254.731	-23968.215	-8469.4935	-16471.599
30.2	1	1	-37676.087	-24239.002	-8564.7126	-16657.481
30.25	1	1	-38102.333	-24512.931	-8661.0367	-16845.52
30.3	1	1	-38533.403	-24789.961	-8758.4508	-17035.687
30.35	1	1	-38969.349	-25070.124	-8856.9668	-17228.005
30.4	1	1	-39410.225	-25353.454	-8956.5968	-17422.498
30.45	1	1	-39856.084	-25639.987	-9057.3526	-17619.189
30.5	1	1	-40306.979	-25929.756	-9159.2464	-17818.102
30.55	1	1	-40762.964	-26222.796	-9262.2906	-18019.261
30.6	1	1	-41224.095	-26519.143	-9366.4973	-18222.689
30.65	1	1	-41690.426	-26818.832	-9471.8791	-18428.411
30.7	1	1	-42162.012	-27121.897	-9578.4484	-18636.452
30.75	1	1	-42638.909	-27428.376	-9686.2178	-18846.835
30.8	1	1	-43121.174	-27738.304	-9795.2001	-19059.587
30.85	1	1	-43608.863	-28051.717	-9905.408	-19274.731
30.9	1	1	-44102.033	-28368.653	-10016.854	-19492.293
30.95	1	1	-44600.742	-28689.148	-10129.552	-19712.299
31	1	1	-45105.047	-29013.239	-10243.515	-19934.773
31.05	1	1	-45615.006	-29340.964	-10358.755	-20159.742
31.1	1	1	-46130.679	-29672.36	-10475.286	-20387.231
31.15	1	1	-46652.125	-30007.465	-10593.121	-20617.267
31.2	1	1	-47179.402	-30346.319	-10712.275	-20849.875
31.25	1	1	-47712.571	-30688.958	-10832.759	-21085.082
31.3	1	1	-48251.693	-31035.422	-10954.588	-21322.915
31.35	1	1	-48796.827	-31385.75	-11077.776	-21563.401
31.4	1	1	-49348.036	-31739.981	-11202.337	-21806.566
31.45	1	1	-49905.38	-32098.155	-11328.284	-22052.438
31.5	1	1	-50468.921	-32460.312	-11455.631	-22301.044
31.55	1	1	-51038.723	-32826.491	-11584.393	-22552.412
31.6	1	1	-51614.848	-33196.733	-11714.583	-22806.568
31.65	1	1	-52197.358	-33571.079	-11846.216	-23063.542
31.7	1	1	-52786.319	-33949.569	-11979.307	-23323.361
31.75	1	1	-53381.793	-34332.245	-12113.869	-23586.054
31.8	1	1	-53983.845	-34719.148	-12249.918	-23851.648
31.85	1	1	-54592.54	-35110.32	-12387.467	-24120.173
31.9	1	1	-55208.727	-35506.308	-12526.711	-24392.003
31.95	1	1	-55833.091	-35907.556	-12667.805	-24667.442
32	1	1	-56464.521	-36313.345	-12810.495	-24945.998
32.05	1	1	-57103.095	-36723.724	-12954.8	-25227.705
32.1	1	1	-57748.889	-37138.745	-13100.737	-25512.597
32.15	1	1	-58401.982	-37558.456	-13248.323	-25800.71
32.2	1	1	-59062.452	-37982.908	-13397.577	-26092.077
32.25	1	1	-59730.379	-38412.153	-13548.516	-26386.734
32.3	1	1	-60405.842	-38846.242	-13701.158	-26684.715
32.35	1	1	-61088.923	-39285.227	-13855.522	-26986.057
32.4	1	1	-61779.703	-39729.16	-14011.626	-27290.796
32.45	1	1	-62478.262	-40178.093	-14169.488	-27598.967
32.5	1	1	-63184.685	-40632.079	-14329.127	-27910.606
32.55	1	1	-63899.053	-41091.172	-14490.562	-28225.751
32.6	1	1	-64621.45	-41555.426	-14653.812	-28544.438
32.65	1	1	-65351.96	-42024.894	-14818.896	-28866.705
32.7	1	1	-66090.669	-42499.632	-14985.832	-29192.588
32.75	1	1	-66837.662	-42979.694	-15154.641	-29522.126
32.8	1	1	-67593.024	-43465.135	-15325.342	-29855.356
32.85	1	1	-68356.842	-43956.011	-15497.953	-30192.317
32.9	1	1	-69129.204	-44452.379	-15672.496	-30533.047
32.95	1	1	-69910.198	-44954.294	-15848.99	-30877.585
33	1	1	-70699.911	-45461.814	-16027.455	-31225.97
33.05	1	1	-71498.433	-45974.995	-16207.91	-31578.241
33.1	1	1	-72305.853	-46493.897	-16390.377	-31934.437
33.15	1	1	-73122.263	-47018.575	-16574.876	-32294.6
33.2	1	1	-73947.751	-47549.09	-16761.427	-32658.768
33.25	1	1	-74782.412	-48085.499	-16950.051	-33026.982
33.3	1	1	-75626.335	-48627.863	-17140.769	-33399.283
33.35	1	1	-76479.614	-49176.24	-17333.602	-33775.712
33.4	1	1	-77342.343	-49730.69	-17528.57	-34156.309
33.45	1	1	-78214.614	-50291.275	-17725.696	-34541.117
33.5	1	1	-79096.524	-50858.054	-17925	-34930.176
33.55	1	1	-79988.166	-51431.089	-18126.504	-35323.529
33.6	1	1	-80889.636	-52010.442	-18330.229	-35721.219
33.65	1	1	-81803.711	-52597.888	-18536.8	-36124.467
33.7	1	1	-82728.544	-53192.246	-18745.801	-36532.461
33.75	1	1	-83663.84	-53793.329	-18957.166	-36945.071
33.8	1	1	-84609.714	-54401.21	-19170.922	-37362.347
33.85	1	1	-85566.28	-55015.962	-19387.094	-37784.339
33.9	1	1	-86533.652	-55637.66	-19605.709	-38211.1
33.95	1	1	-87511.949	-56266.377	-19826.792	-38642.679
34	1	1	-88501.287	-56902.191	-20050.37	-39079.13
34.05	1	1	-89501.784	-57545.177	-20276.47	-39520.503
34.1	1	1	-90513.56	-58195.411	-20505.119	-39966.852
34.15	1	1	-91536.735	-58852.97	-20736.344	-40418.23
34.2	1	1	-92571.429	-59517.933	-20970.173	-40874.689
34.25	1	1	-93617.765	-60190.377	-21206.631	-41336.284
34.3	1	1	-94675.865	-60870.382	-21445.749	-41803.069
34.35	1	1	-95745.853	-61558.026	-21687.553	-42275.099
34.4	1	1	-96827.853	-62253.39	-21932.071	-42752.427
34.45	1	1	-97921.992	-62956.555	-22179.333	-43235.111
34.5	1	1	-99028.394	-63667.601	-22429.366	-43723.204
34.55	1	1	-100147.19	-64386.611	-22682.199	-44216.764
34.6	1	1	-101278.5	-65113.667	-22937.861	-44715.847
34.65	1	1	-102422.46	-65848.85	-23196.382	-45220.51
34.7	1	1	-103579.2	-66592.246	-23457.79	-45730.81
34.75	1	1	-104748.85	-67343.939	-23722.115	-46246.805
34.8	1	1	-105931.54	-68104.011	-23989.388	-46768.553
34.85	1	1	-107127.41	-68872.55	-24259.637	-47296.113
34.9	1	1	-108336.58	-69649.64	-24532.893	-47829.543
34.95	1	1	-109559.19	-70435.369	-24809.187	-48368.902
35	1	1	-110795.38	-71229.822	-25088.548	-48914.251
35.05	1	1	-112045.28	-72033.087	-25371.009	-49465.649
35.1	1	1	-113309.04	-72845.254	-25656.599	-50023.157
35.15	1	1	-114586.78	-73666.409	-25945.35	-50586.836
35.2	1	1	-115878.64	-74496.642	-26237.293	-51156.746
35.25	1	1	-117184.78	-75336.044	-26532.46	-51732.95
35.3	1	1	-118505.32	-76184.704	-26830.882	-52315.51
35.35	1	1	-119841.91	-77043.683	-27132.933	-52905.153
35.4	1	1	-121196.46	-77914.2	-27439.042	-53502.715
35.45	1	1	-122566.33	-78794.569	-27748.615	-54107.04
35.5	1	1	-123951.7	-79684.895	-28061.69	-54718.2
35.55	1	1	-125352.73	-80585.288	-28378.304	-55336.27
35.6	1	1	-126769.6	-81495.856	-28698.497	-55961.325
35.65	1	1	-128202.47	-82416.709	-29022.306	-56593.44
35.7	1	1	-129651.52	-83347.959	-29349.77	-57232.692
35.75	1	1	-131116.91	-84289.715	-29680.93	-57879.156
35.8	1	1	-132598.84	-85242.092	-30015.824	-58532.911
35.85	1	1	-134097.46	-86205.202	-30354.492	-59194.033
35.9	1	1	-135612.96	-87179.159	-30696.974	-59862.601
35.95	1	1	-137145.52	-88164.078	-31043.311	-60538.695
36	1	1	-138695.32	-89160.075	-31393.544	-61222.393
36.05	1	1	-140262.54	-90167.267	-31747.713	-61913.775
36.1	1	1	-141847.36	-91185.77	-32105.859	-62612.923
36.15	1	1	-143449.96	-92215.705	-32468.026	-63319.917
36.2	1	1	-145070.54	-93257.189	-32834.253	-64034.839
36.25	1	1	-146709.28	-94310.343	-33204.584	-64757.773
36.3	1	1	-148366.36	-95375.287	-33579.061	-65488.799
36.35	1	1	-150041.98	-96452.144	-33957.727	-66228.004
36.4	1	1	-151736.33	-97541.036	-34340.625	-66975.469
36.45	1	1	-153449.59	-98642.086	-34727.798	-67731.281
36.5	1	1	-155181.97	-99755.419	-35119.29	-68495.524
36.55	1	1	-156933.65	-100881.16	-35515.145	-69268.285
36.6	1	1	-158704.84	-102019.43	-35915.408	-70049.649
36.65	1	1	-160495.73	-103170.37	-36320.122	-70839.705
36.7	1	1	-162306.52	-104334.09	-36729.334	-71638.539
36.75	1	1	-164137.41	-105510.73	-37143.087	-72446.24
36.8	1	1	-165988.6	-106700.42	-37561.428	-73262.896
36.85	1	1	-167860.29	-107903.28	-37984.403	-74088.597
36.9	1	1	-169752.69	-109119.45	-38412.057	-74923.434
36.95	1	1	-171666	-110349.06	-38844.436	-75767.496
37	1	1	-173600.43	-111592.24	-39281.588	-76620.875
37.05	1	1	-175556.19	-112849.13	-39723.56	-77483.662
37.1	1	1	-177538.95	-114123.37	-40171.634	-78358.362
37.15	1	1	-179545.34	-115412.8	-40625.049	-79243.486
37.2	1	1	-181574.43	-116716.82	-41083.593	-80138.624
37.25	1	1	-183626.47	-118035.59	-41547.323	-81043.886
37.3	1	1	-185701.7	-119369.26	-42016.295	-81959.381
37.35	1	1	-187800.38	-120718	-42490.566	-82885.22
37.4	1	1	-189922.77	-122081.97	-42970.192	-83821.515
37.45	1	1	-192069.1	-123461.34	-43455.233	-84768.377
37.5	1	1	-194239.65	-124856.26	-43945.744	-85725.92
37.55	1	1	-196434.67	-126266.92	-44441.785	-86694.258
37.6	1	1	-198654.42	-127693.46	-44943.416	-87673.507
37.65	1	1	-200899.16	-129136.07	-45450.694	-88663.781
37.7	1	1	-203169.17	-130594.91	-45963.68	-89665.198
37.75	1	1	-205464.69	-132070.15	-46482.434	-90677.875
37.8	1	1	-207786.01	-133561.97	-47007.017	-91701.93
37.85	1	1	-210133.39	-135070.54	-47537.49	-92737.483
37.9	1	1	-212507.11	-136596.04	-48073.915	-93784.655
37.95	1	1	-214907.43	-138138.63	-48616.352	-94843.564
38	1	1	-217334.65	-139698.51	-49164.865	-95914.335
38.05	1	1	-219789.02	-141275.84	-49719.517	-96997.089
38.1	1	1	-222270.84	-142870.8	-50280.371	-98091.95
38.15	1	1	-224780.38	-144483.59	-50847.49	-99199.042
38.2	1	1	-227317.94	-146114.37	-51420.939	-100318.49
38.25	1	1	-229883.79	-147763.34	-52000.782	-101450.42
38.3	1	1	-232478.22	-149430.68	-52587.085	-102594.96
38.35	1	1	-235101.53	-151116.58	-53179.913	-103752.24
38.4	1	1	-237754	-152821.22	-53779.331	-104922.38
38.45	1	1	-240435.93	-154544.79	-54385.407	-106105.52
38.5	1	1	-243147.61	-156287.48	-54998.206	-107301.79
38.55	1	1	-245889.34	-158049.48	-55617.797	-108511.31
38.6	1	1	-248661.43	-159830.99	-56244.246	-109734.23
38.65	1	1	-251464.17	-161632.2	-56877.623	-110970.66
38.7	1	1	-254297.86	-163453.3	-57517.995	-112220.75
38.75	1	1	-257162.81	-165294.5	-58165.432	-113484.64
38.8	1	1	-260062.15	-167157.78	-58820.637	-114763.68
38.85	1	1	-263000.82	-169046.35	-59484.733	-116060.09
38.9	1	1	-265972.75	-170956.3	-60156.345	-117371.16
38.95	1	1	-268978.3	-172887.84	-60835.553	-118697.07
39	1	1	-272017.83	-174841.23	-61522.441	-120037.97
39.05	1	1	-275091.72	-176816.69	-62217.092	-121394.02
39.1	1	1	-278200.32	-178814.47	-62919.59	-122765.39
39.15	1	1	-281344.02	-180834.8	-63630.02	-124152.24
39.2	1	1	-284523.2	-182877.93	-64348.465	-125554.74
39.25	1	1	-287738.23	-184944.1	-65075.013	-126973.06
39.3	1	1	-290989.49	-187033.56	-65809.749	-128407.36
39.35	1	1	-294277.37	-189146.55	-66552.761	-129857.82
39.4	1	1	-297602.27	-191283.33	-67304.136	-131324.6
39.45	1	1	-300964.56	-193444.14	-68063.963	-132807.89
39.5	1	1	-304364.64	-195629.24	-68832.33	-134307.84
39.55	1	1	-307802.92	-197838.88	-69609.328	-135824.65
39.6	1	1	-311279.78	-200073.33	-70395.047	-137358.48
39.65	1	1	-314795.64	-202332.83	-71189.577	-138909.5
39.7	1	1	-318350.89	-204617.65	-71993.011	-140477.91
39.75	1	1	-321945.95	-206928.05	-72805.44	-142063.88
39.8	1	1	-325581.22	-209264.3	-73626.957	-143667.59
39.85	1	1	-329257.13	-211626.66	-74457.656	-145289.23
39.9	1	1	-332974.08	-214015.39	-75297.632	-146928.97
39.95	1	1	-336732.5	-216430.78	-76146.978	-148587.01
40	1	1	-340532.81	-218873.09	-77005.79	-150263.53
40.05	1	1	-344375.44	-221342.59	-77874.166	-151958.71
40.1	1	1	-348260.81	-223839.57	-78752.2	-153672.75
40.15	1	1	-352189.35	-226364.28	-79639.991	-155405.84
40.2	1	1	-356161.5	-228917.03	-80537.637	-157158.16
40.25	1	1	-360177.69	-231498.08	-81445.237	-158929.92
40.3	1	1	-364238.37	-234107.72	-82362.889	-160721.3
40.35	1	1	-368343.98	-236746.23	-83290.694	-162532.5
40.4	1	1	-372494.96	-239413.9	-84228.753	-164363.71
40.45	1	1	-376691.76	-242111.01	-85177.167	-166215.14
40.5	1	1	-380934.83	-244837.87	-86136.038	-168086.98
40.55	1	1	-385235.93	-247602	-87108.014	-169984.42
40.6	1	1	-389588.97	-250399.51	-88091.726	-171904.78
40.65	1	1	-393991.27	-253228.67	-89086.568	-173846.86
40.7	1	1	-398443.37	-256089.83	-90092.662	-175810.91
40.75	1	1	-402945.8	-258983.34	-91110.13	-177797.16
40.8	1	1	-407499.11	-261909.54	-92139.095	-179805.86
40.85	1	1	-412103.84	-264868.79	-93179.68	-181837.24
40.9	1	1	-416760.56	-267861.44	-94232.01	-183891.56
40.95	1	1	-421469.81	-270887.86	-95296.212	-185969.05
41	1	1	-426232.16	-273948.39	-96372.411	-188069.96
41.05	1	1	-431048.17	-277043.41	-97460.737	-190194.55
41.1	1	1	-435918.42	-280173.28	-98561.316	-192343.06
41.15	1	1	-440843.47	-283338.37	-99674.28	-194515.75
41.2	1	1	-445823.91	-286539.05	-100799.76	-196712.87
41.25	1	1	-450860.31	-289775.69	-101937.88	-198934.69
41.3	1	1	-455953.27	-293048.67	-103088.78	-201181.44
41.35	1	1	-461103.37	-296358.38	-104252.6	-203453.41
41.4	1	1	-466311.2	-299705.18	-105429.46	-205750.85
41.45	1	1	-471577.38	-303089.48	-106619.5	-208074.02
41.5	1	1	-476902.49	-306511.65	-107822.86	-210423.19
41.55	1	1	-482287.16	-309972.08	-109039.67	-212798.64
41.6	1	1	-487731.98	-313471.17	-110270.08	-215200.62
41.65	1	1	-493237.58	-317009.32	-111514.22	-217629.41
41.7	1	1	-498804.57	-320586.91	-112772.23	-220085.28
41.75	1	1	-504433.58	-324204.36	-114044.26	-222568.52
41.8	1	1	-510125.25	-327862.07	-115330.44	-225079.39
41.85	1	1	-515880.19	-331560.44	-116630.92	-227618.17
41.9	1	1	-521699.05	-335299.89	-117945.84	-230185.16
41.95	1	1	-527582.47	-339080.81	-119275.35	-232780.62
42	1	1	-533531.09	-342903.64	-120619.59	-235404.84
42.05	1	1	-539545.57	-346768.78	-121978.71	-238058.12
42.1	1	1	-545626.55	-350676.66	-123352.85	-240740.73
42.15	1	1	-551774.7	-354627.7	-124742.17	-243452.98
42.2	1	1	-557990.67	-358622.32	-126146.82	-246195.14
42.25	1	1	-564275.88	-362661.44	-127567.11	-248967.85
42.3	1	1	-570651.74	-366758.87	-129007.92	-251780.56
42.35	1	1	-577099.76	-370902.69	-130465.04	-254625.11
42.4	1	1	-583620.74	-375093.39	-131938.65	-257501.84
42.45	1	1	-590215.46	-379331.49	-133428.93	-260411.1
42.5	1	1	-596884.73	-383617.5	-134936.05	-263353.26
42.55	1	1	-603629.36	-387951.94	-136460.2	-266328.65
42.6	1	1	-610450.14	-392335.33	-138001.56	-269337.65
42.65	1	1	-617347.9	-396768.19	-139560.33	-272380.6
42.7	1	1	-624323.47	-401251.06	-141136.68	-275457.88
42.75	1	1	-631377.67	-405784.47	-142730.8	-278569.85
42.8	1	1	-638511.34	-410368.95	-144342.88	-281716.88
42.85	1	1	-645725.33	-415005.06	-145973.11	-284899.35
42.9	1	1	-653020.47	-419693.32	-147621.69	-288117.61
42.95	1	1	-660397.63	-424434.3	-149288.8	-291372.06
43	1	1	-667857.68	-429228.55	-150974.64	-294663.08
43.05	1	1	-675401.46	-434076.62	-152679.42	-297991.04
43.1	1	1	-683029.87	-438979.08	-154403.32	-301356.33
43.15	1	1	-690743.77	-443936.5	-156146.54	-304759.34
43.2	1	1	-698544.06	-448949.43	-157909.29	-308200.46
43.25	1	1	-706431.62	-454018.46	-159691.76	-311680.08
43.3	1	1	-714407.36	-459144.17	-161494.17	-315198.6
43.35	1	1	-722472.19	-464327.13	-163316.71	-318756.43
43.4	1	1	-730627	-469567.93	-165159.59	-322353.95
43.45	1	1	-738872.72	-474867.17	-167023.02	-325991.59
43.5	1	1	-747210.27	-480225.43	-168907.2	-329669.73
43.55	1	1	-755640.59	-485643.31	-170812.36	-333388.8
43.6	1	1	-764164.6	-491121.42	-172738.69	-337149.21
43.65	1	1	-772783.25	-496660.35	-174686.41	-340951.37
43.7	1	1	-781497.49	-502260.73	-176655.74	-344795.7
43.75	1	1	-790308.27	-507923.16	-178646.89	-348682.62
43.8	1	1	-799216.55	-513648.26	-180660.08	-352612.56
43.85	1	1	-808223.3	-519436.66	-182695.53	-356585.94
43.9	1	1	-817329.5	-525288.97	-184753.46	-360603.2
43.95	1	1	-826536.11	-531205.84	-186834.09	-364664.75
44	1	1	-835853.63	-537193.95	-188939.77	-368775.23
44.05	1	1	-845297.84	-543263.42	-191074.04	-372941.58
44.1	1	1	-854848.93	-549401.58	-193232.47	-377155.08
44.15	1	1	-864508.06	-555609.17	-195415.32	-381416.25
44.2	1	1	-874276.42	-561886.96	-197622.85	-385725.6
44.25	1	1	-884155.18	-568235.71	-199855.33	-390083.66
44.3	1	1	-894145.54	-574656.17	-202113.03	-394490.95
44.35	1	1	-904248.69	-581149.12	-204396.22	-398947.99
44.4	1	1	-914465.85	-587715.34	-206705.17	-403455.33
44.45	1	1	-924798.24	-594355.62	-209040.17	-408013.51
44.5	1	1	-935247.08	-601070.73	-211401.48	-412623.06
44.55	1	1	-945813.61	-607861.48	-213789.38	-417284.52
44.6	1	1	-956499.08	-614728.67	-216204.17	-421998.46
44.65	1	1	-967304.75	-621673.1	-218646.12	-426765.43
44.7	1	1	-978231.87	-628695.59	-221115.51	-431585.97
44.75	1	1	-989281.74	-635796.96	-223612.64	-436460.66
44.8	1	1	-1000455.6	-642978.02	-226137.8	-441390.06
44.85	1	1	-1011754.8	-650239.62	-228691.27	-446374.74
44.9	1	1	-1023180.6	-657582.59	-231273.36	-451415.28
44.95	1	1	-1034734.3	-665007.76	-233884.36	-456512.25
45	1	1	-1046417.3	-672516	-236524.56	-461666.23
45.05	1	1	-1058230.9	-680108.15	-239194.27	-466877.82
45.1	1	1	-1070176.3	-687785.07	-241893.78	-472147.6
45.15	1	1	-1082255	-695547.63	-244623.41	-477476.17
45.2	1	1	-1094468.4	-703396.7	-247383.46	-482864.12
45.25	1	1	-1106817.7	-711333.16	-250174.24	-488312.07
45.3	1	1	-1119304.4	-719357.9	-252996.06	-493820.61
45.35	1	1	-1131929.8	-727471.8	-255849.24	-499390.35
45.4	1	1	-1144695.3	-735675.75	-258734.08	-505021.92
45.45	1	1	-1157602.4	-743970.66	-261650.9	-510715.93
45.5	1	1	-1170652.5	-752357.44	-264600.03	-516473
45.55	1	1	-1183846.9	-760837	-267581.78	-522293.76
45.6	1	1	-1197187.2	-769410.26	-270596.48	-528178.84
45.65	1	1	-1210674.6	-778078.15	-273644.45	-534128.87
45.7	1	1	-1224310.8	-786841.58	-276726.02	-540144.51
45.75	1	1	-1238123.9	-795718.75	-279847.58	-546238.2
45.8	1	1	-1252113.1	-804709.07	-283008.94	-552409.55
45.85	1	1	-1266260.5	-813801.12	-286206.07	-558650.75
45.9	1	1	-1280568	-822996.02	-289439.37	-564962.54
45.95	1	1	-1295037.2	-832294.87	-292709.22	-571345.69
46	1	1	-1309670	-841698.81	-296016.03	-577800.98
46.05	1	1	-1324468	-851208.97	-299360.18	-584329.18
46.1	1	1	-1339433.1	-860826.48	-302742.08	-590931.07
46.15	1	1	-1354567	-870552.5	-306162.14	-597607.45
46.2	1	1	-1369871.6	-880388.19	-309620.77	-604359.12
46.25	1	1	-1385348.7	-890334.72	-313118.37	-611186.86
46.3	1	1	-1401000	-900393.26	-316655.36	-618091.5
46.35	1	1	-1416827.5	-910565.01	-320232.15	-625073.85
46.4	1	1	-1432833	-920851.14	-323849.17	-632134.72
46.45	1	1	-1449018.4	-931252.88	-327506.83	-639274.95
46.5	1	1	-1465385.5	-941771.42	-331205.58	-646495.35
46.55	1	1	-1481936.3	-952407.99	-334945.82	-653796.78
46.6	1	1	-1498672.7	-963163.83	-338728	-661180.08
46.65	1	1	-1515596.5	-974040.16	-342552.55	-668646.09
46.7	1	1	-1532709.8	-985038.23	-346419.92	-676195.67
46.75	1	1	-1550014.5	-996159.3	-350330.53	-683829.69
46.8	1	1	-1567512.6	-1007404.6	-354284.84	-691549
46.85	1	1	-1585206	-1018775.5	-358283.29	-699354.49
46.9	1	1	-1603096.7	-1030273.2	-362326.34	-707247.04
46.95	1	1	-1621186.8	-1041899	-366414.43	-715227.53
47	1	1	-1639478.2	-1053654.2	-370548.03	-723296.84
47.05	1	1	-1657973.1	-1065540.1	-374727.59	-731455.89
47.1	1	1	-1676673.4	-1077558.1	-378953.59	-739705.57
47.15	1	1	-1695581.2	-1089709.4	-383226.47	-748046.8
47.2	1	1	-1714698.5	-1101995.4	-387546.72	-756480.48
47.25	1	1	-1734027.6	-1114417.4	-391914.8	-765007.54
47.3	1	1	-1753570.4	-1126976.8	-396331.19	-773628.92
47.35	1	1	-1773329.2	-1139675	-400796.36	-782345.53
47.4	1	1	-1793305.9	-1152513.3	-405310.81	-791158.33
47.45	1	1	-1813502.9	-1165493	-409875.01	-800068.25
47.5	1	1	-1833981	-1178653.5	-414502.77	-809102.23
47.55	1	1	-1854702.3	-1191970.3	-419185.48	-818243.5
47.6	1	1	-1875658.1	-1205437.8	-423921.19	-827488.21
47.65	1	1	-1896851	-1219057.6	-428710.45	-836837.48
47.7	1	1	-1918283.4	-1232831.4	-433553.86	-846292.44
47.75	1	1	-1939957.9	-1246760.8	-438451.99	-855854.23
47.8	1	1	-1961877.3	-1260847.5	-443405.44	-865524.01
47.85	1	1	-1984044.1	-1275093.2	-448414.8	-875302.94
47.9	1	1	-2006460.9	-1289499.6	-453480.67	-885192.18
47.95	1	1	-2029130.4	-1304068.5	-458603.65	-895192.91
48	1	1	-2052055.4	-1318801.5	-463784.35	-905306.33
48.05	1	1	-2075238.5	-1333700.4	-469023.39	-915533.62
48.1	1	1	-2098682.5	-1348766.9	-474321.38	-925875.99
48.15	1	1	-2122390.1	-1364002.8	-479678.94	-936334.65
48.2	1	1	-2146364.1	-1379409.9	-485096.7	-946910.82
48.25	1	1	-2170607.2	-1394990.1	-490575.28	-957605.75
48.3	1	1	-2195122.3	-1410745	-496115.33	-968420.66
48.35	1	1	-2219912.2	-1426676.5	-501717.49	-979356.8
48.4	1	1	-2244979.8	-1442786.4	-507382.39	-990415.44
48.45	1	1	-2270328	-1459076.7	-513110.69	-1001597.8
48.5	1	1	-2295959.5	-1475549.1	-518903.04	-1012905.3
48.55	1	1	-2321877.4	-1492205.5	-524760.09	-1024339
48.6	1	1	-2348084.6	-1509047.8	-530682.52	-1035900.4
48.65	1	1	-2374583.9	-1526077.9	-536670.98	-1047590.6
48.7	1	1	-2401378.5	-1543297.7	-542726.15	-1059411.1
48.75	1	1	-2428471.2	-1560709.2	-548848.7	-1071363.1
48.8	1	1	-2455865.2	-1578314.2	-555039.32	-1083448
48.85	1	1	-2483563.3	-1596114.7	-561298.68	-1095667.2
48.9	1	1	-2511568.7	-1614112.6	-567627.49	-1108021.8
48.95	1	1	-2539884.4	-1632310.1	-574026.42	-1120513.4
49	1	1	-2568513.6	-1650708.9	-580496.19	-1133143.2
49.05	1	1	-2597459.3	-1669311.2	-587037.49	-1145912.7
49.1	1	1	-2626724.7	-1688118.9	-593651.03	-1158823.2
49.15	1	1	-2656312.9	-1707134.1	-600337.53	-1171876.1
49.2	1	1	-2686229.9	-1726360.5	-607098.31	-1185074.1
49.25	1	1	-2716505.4	-1745817.3	-613940.04	-1198430.2
49.3	1	1	-2747120.5	-1765492.1	-620858.48	-1211936
49.35	1	1	-2778079	-1785387.7	-627854.51	-1225593.4
49.4	1	1	-2809385	-1805506.5	-634929.04	-1239404.1
49.45	1	1	-2841042.4	-1825851.2	-642082.97	-1253369.7
49.5	1	1	-2873055.4	-1846424.2	-649317.22	-1267492.3
49.55	1	1	-2905428	-1867228.4	-656632.7	-1281773.4
49.6	1	1	-2938164.4	-1888266.3	-664030.37	-1296215.1
49.65	1	1	-2971268.8	-1909540.6	-671511.18	-1310819
49.7	1	1	-3004745.5	-1931054.1	-679076.07	-1325587.2
49.75	1	1	-3038598.8	-1952809.5	-686726.02	-1340521.5
49.8	1	1	-3072832.9	-1974809.6	-694462.01	-1355623.8
49.85	1	1	-3107452.4	-1997057.3	-702285.03	-1370896.1
49.9	1	1	-3142461.7	-2019555.3	-710196.08	-1386340.3
49.95	1	1	-3177865.2	-2042306.7	-718196.17	-1401958.4
50	1	1	-3213667.4	-2065314.2	-726286.34	-1417752.4


==> graphics/data/hf2d5_dt_convergence.dat <==
1	4.1617595	NaN	4.1617595
2	2.8010763	1	2.9647946
3	0.72090925	0.32285811	1.3725458
4	0.18420263	0.13402748	1.3721521
5	0.046693007	0.042220827	1.0982473
6	0.01190193	0.073357061	0.86749252
7	0.0031338563	0.023436747	0.73237863
8	0.00086667415	0.073680816	0.63022249
9	0.00021405279	0.090216224	0.55573427
10	4.2692677e-05	0.17780671	0.50650174
11	8.7305916e-06	0.029738035	0.47373341
12	2.3841375e-06	0.028595513	0.43789302
13	4.7962865e-07	0.010038799	0.40812396
14	1.100834e-07	0.14967115	0.3847056
15	0.19981043	4.7870323e-16	0.58317811
16	0.037299111	6.3073656e-16	0.43570145
17	0.008862775	8.5068305e-16	0.34264654
18	0.0023038689	3.3115541e-15	0.27745918
19	0.0004273677	3.7353029e-15	0.22976791
20	9.9495287e-05	8.5915685e-14	0.19378326
21	1.7688224e-05	5.4155782e-13	0.16587848
22	3.1440891e-06	4.6122757e-12	0.14368068
23	5.0674565e-07	2.7053952e-10	0.12560935
24	8.8778498e-08	2.1858747e-09	0.11060164
25	1.0979277e-08	2.1243266e-07	0.097936244
26	0.19625001	5.7360119e-16	0.40908151
27	0.0440531	7.8946117e-16	0.2451733
28	0.0072848188	7.1517168e-16	0.16529335
29	0.0014142645	9.2562373e-16	0.11695762
30	0.00028744518	5.4558473e-15	0.084706396
31	3.6246437e-05	1.1660522e-14	0.062195727
32	4.314622e-06	2.8628119e-13	0.046112907
33	6.6760478e-07	2.5755872e-12	0.034467575
34	1.0078901e-07	3.9498479e-11	0.025968792
35	1.7334173e-08	2.9107944e-10	0.019741992
36	2.3986873e-09	8.7175474e-08	0.015178448
37	0.17133521	8.5775588e-16	0.42619364
38	0.023198515	3.9904043e-16	0.23504882
39	0.0032244025	7.626269e-16	0.13599862
40	0.00030390945	3.1997235e-15	0.080348782
41	3.9481493e-05	1.0679607e-14	0.048148496
42	4.6618816e-06	1.1247652e-13	0.029268989
43	6.3039335e-07	1.9358377e-13	0.018159438
44	7.8950188e-08	1.4692855e-12	0.011668689
45	1.3207745e-08	5.5728272e-11	0.0079616168
46	1.6697291e-09	1.9143335e-08	0.005926268
47	1.9419216e-10	5.8319554e-07	0.0048520381
48	0.09054988	7.2117631e-16	0.23474797
49	0.014805077	5.1608541e-16	0.093695076
50	0.0016020783	8.2621286e-16	0.047725536


==> graphics/data/hf2d5_dt_convergence_coarseorth.dat <==
1	2.4886799	1	2.9647946
2	0.61523592	0.036443114	1.4784559
3	0.13059498	0.0031264855	1.4387143
4	0.023574641	0.00029355438	1.1121141
5	0.0038142674	3.5445304e-05	1.0857078
6	0.00058528215	3.4997894e-06	0.98228634
7	8.7711173e-05	3.3763442e-07	0.94301922
8	0.22970855	0	0.58255067
9	0.21561564	1.1450834e-07	0.49745291
10	0.034311355	0.0071045032	0.45608955
11	0.0081071606	0.69599592	0.43198308
12	0.0020577096	0.50221791	0.44318735
13	0.0023931402	0.23008536	0.44067264
14	0.00028851749	0.027311311	0.42603588
15	0.0003803041	0.056225323	0.41843158
16	0.00011985242	0.15403208	0.41776693
17	1.5662078e-05	0.08309854	0.41481217
18	2.1548152e-06	0.040484356	0.41023508
19	4.1359185e-07	0.017894565	0.40590855
20	3.3875752e-07	0.091352403	0.40185636
21	1.1664671e-08	0.033965079	0.40750111
22	2.2854048e-07	0.028219715	0.40399639
23	2.4735457e-07	0.025973818	0.39970669
24	4.7265364e-07	0.0019682516	0.39264926
25	9.2926941e-07	0.0019812384	0.38637876
26	1.6311061e-07	0.028242015	0.38013569
27	3.5717461e-07	0.027909133	0.37301182
28	6.5690586e-07	0.011852787	0.36563538
29	8.1357411e-07	0.053960199	0.36000336
30	1.3104821e-07	0.8744917	0.35400936
31	1.4103111e-07	1.314633	0.34564274
32	4.3375888e-07	0.021895168	0.33938196
33	1.9585987e-07	0.0011177659	0.33335831
34	9.4747421e-07	0.011022491	0.32736449
35	8.4636469e-07	0.00098844379	0.32217897
36	1.2795257e-06	0.0010968112	0.31649513
37	1.4283944e-07	0.014465935	0.31077377
38	1.6438887e-07	0.0027973211	0.30438646
39	1.5389952e-07	0.00036402777	0.29875217
40	1.948345e-07	0.00033262168	0.29320098
41	3.0277993e-07	0.00060408356	0.28774212
42	4.5827199e-07	0.0009519157	0.28237509
43	5.9391054e-07	0.0010858343	0.2770986
44	6.9208039e-07	0.0010586784	0.2719083
45	7.5634211e-07	0.0013849505	0.26680205
46	7.9337838e-07	0.0012296265	0.26177944
47	8.0773685e-07	0.001171741	0.25684076
48	8.0155883e-07	0.0014356834	0.25198598
49	7.754055e-07	0.0010126486	0.24721687
50	7.2945404e-07	0.0012713957	0.24253019
51	6.645754e-07	0.00097599887	0.23792674
52	1.2912065e-07	0.01592264	0.23340598
53	1.3626037e-07	0.00044930264	0.22859235
54	1.3351829e-07	0.00038213089	0.22416149
55	1.358505e-07	0.00033906537	0.21987366
56	1.4075776e-07	0.0003028802	0.21568637
57	1.4285394e-07	0.00024677038	0.21158778
58	1.4388178e-07	0.00017876654	0.20757272
59	1.4281919e-07	0.00014536998	0.20363783
60	1.3954968e-07	0.00013305839	0.19978013
61	1.3502871e-07	0.00012640458	0.19599701
62	1.3016863e-07	0.00012000159	0.19228615
63	1.253912e-07	0.00011310592	0.18864568
64	1.2077004e-07	0.00010485672	0.18507388
65	1.1625447e-07	9.6743132e-05	0.18156922
66	1.118028e-07	9.0137544e-05	0.17813032
67	1.0740975e-07	0.00011831337	0.17475586
68	1.0309631e-07	7.463855e-05	0.17144445
69	9.8883642e-08	6.5261678e-05	0.16819514
70	9.4809013e-08	6.33638e-05	0.16500682
71	9.089093e-08	5.7967263e-05	0.1618784
72	8.7146754e-08	5.3923699e-05	0.15880878
73	8.3580833e-08	5.0214343e-05	0.15579691
74	8.0192225e-08	4.7410415e-05	0.15284172
75	7.6976009e-08	4.3693097e-05	0.14994219
76	7.3924645e-08	4.1270434e-05	0.14709729
77	7.1028969e-08	0.020045343	0.14430603
78	6.628933e-08	0.017457564	0.14206977
79	7.5204544e-08	0.00019901003	0.14002146
80	9.0855453e-08	0.00019274379	0.13751636
81	9.4623195e-08	0.00046309069	0.13493823
82	9.0669069e-08	0.00015676433	0.13236258
83	7.748109e-08	7.1820451e-05	0.12980903
84	6.5080056e-08	0.00031842895	0.12728532
85	5.6452264e-08	7.9101207e-05	0.12479638
86	5.1044639e-08	1.0208034	0.12234659
87	6.5205757e-08	0.0125544	0.11789169
88	3.0292089e-08	0.029330053	0.11539927
89	2.8143555e-08	0.037185872	0.11294318
90	4.4810209e-08	0.038553127	0.11068037
91	3.7303302e-08	0.032629261	0.10851163
92	1.7488689e-08	0.029451497	0.10642406
93	1.3832601e-08	0.027855146	0.10440371
94	2.6142247e-08	0.025603674	0.1024431
95	4.2949499e-08	0.022426806	0.10053647
96	5.9659378e-08	0.018743377	0.098679464
97	7.2860118e-08	0.015184992	0.096868538
98	8.1150929e-08	0.012189906	0.0951008
99	8.4737679e-08	0.0098832812	0.093373845


==> graphics/data/hf2d5_dt_sim_ici.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.10117507	-3.8905253	-10.920259	-8.4135172
0.3	1	1	-0.24165963	-3.4924504	-10.72115	-8.9543748
0.4	1	1	-0.44226121	-3.06233	-10.384321	-9.2879076
0.5	1	1	-0.6916881	-2.6320758	-10.022711	-9.5349252
0.6	1	1	-0.97742163	-2.2095945	-9.6639693	-9.7374917
0.7	1	1	-1.2887057	-1.7978163	-9.3159653	-9.914349
0.8	1	1	-1.6172892	-1.3981191	-8.9807626	-10.075245
0.9	1	1	-1.9571729	-1.0111606	-8.6584696	-10.225748
1	1	1	-2.3040845	-0.6371501	-8.3485051	-10.369215
1.1	1	1	-2.6549849	-0.27597816	-8.0500641	-10.507727
1.2	1	1	-3.0076903	0.072695328	-7.762302	-10.642588
1.3	1	1	-3.3606073	0.40937172	-7.4844064	-10.77461
1.4	1	1	-3.7125557	0.73465668	-7.2156244	-10.904293
1.5	1	1	-4.0626499	1.0492147	-6.9552689	-11.031938
1.6	1	1	-4.4102207	1.3537342	-6.7027179	-11.157717
1.7	1	1	-4.754762	1.6489014	-6.4574094	-11.281723
1.8	1	1	-5.0958928	1.9353822	-6.2188358	-11.404002
1.9	1	1	-5.4333306	2.2138106	-5.9865381	-11.524574
2	1	1	-5.766871	2.4847804	-5.7601009	-11.643442
2.1	1	1	-6.0963719	2.7488426	-5.5391472	-11.760609
2.2	1	1	-6.4217413	3.0065032	-5.3233348	-11.876074
2.3	1	1	-6.7429271	3.2582243	-5.1123516	-11.989839
2.4	1	1	-7.0599095	3.5044253	-4.9059135	-12.101913
2.5	1	1	-7.372694	3.7454859	-4.7037608	-12.212308
2.6	1	1	-7.6813063	3.9817485	-4.5056558	-12.321041
2.7	1	1	-7.9857875	4.2135212	-4.3113809	-12.428134
2.8	1	1	-8.2861908	4.4410809	-4.1207365	-12.533613
2.9	1	1	-8.5825783	4.6646766	-3.9335394	-12.637507
3	1	1	-8.8750186	4.8845316	-3.749621	-12.739846
3.1	1	1	-9.1635848	5.1008463	-3.5688265	-12.840666
3.2	1	1	-9.4483531	5.3138009	-3.3910131	-12.940001
3.3	1	1	-9.7294011	5.5235573	-3.2160493	-13.037886
3.4	1	1	-10.006807	5.7302611	-3.0438138	-13.134359
3.5	1	1	-10.280649	5.9340437	-2.8741947	-13.229454
3.6	1	1	-10.551005	6.1350236	-2.7070885	-13.323209
3.7	1	1	-10.81795	6.3333078	-2.5423996	-13.415659
3.8	1	1	-11.081559	6.5289934	-2.3800396	-13.506839
3.9	1	1	-11.341903	6.7221685	-2.2199266	-13.596781
4	1	1	-11.599053	6.9129133	-2.0619847	-13.68552
4.1	1	1	-11.853077	7.1013008	-1.9061435	-13.773087
4.2	1	1	-12.104041	7.287398	-1.7523376	-13.859511
4.3	1	1	-12.352006	7.4712664	-1.6005063	-13.944824
4.4	1	1	-12.597034	7.6529623	-1.4505931	-14.029051
4.5	1	1	-12.839184	7.8325378	-1.3025452	-14.112221
4.6	1	1	-13.07851	8.0100412	-1.1563135	-14.194358
4.7	1	1	-13.315068	8.1855173	-1.0118522	-14.275488
4.8	1	1	-13.548909	8.3590077	-0.86911838	-14.355633
4.9	1	1	-13.780082	8.5305514	-0.72807176	-14.434815
5	1	1	-14.008634	8.7001848	-0.58867467	-14.513056
5.1	1	1	-14.234612	8.8679424	-0.45089167	-14.590375
5.2	1	1	-14.458059	9.0338564	-0.3146894	-14.666792
5.3	1	1	-14.679018	9.1979575	-0.18003642	-14.742325
5.4	1	1	-14.897528	9.3602747	-0.046903018	-14.81699
5.5	1	1	-15.113629	9.5208355	0.084738896	-14.890805
5.6	1	1	-15.327359	9.6796664	0.21491596	-14.963785
5.7	1	1	-15.538753	9.8367924	0.34365347	-15.035945
5.8	1	1	-15.747846	9.9922377	0.47097549	-15.1073
5.9	1	1	-15.954672	10.146026	0.59690496	-15.177863
6	1	1	-16.159264	10.298178	0.72146378	-15.247647
6.1	1	1	-16.361653	10.448717	0.8446729	-15.316665
6.2	1	1	-16.561869	10.597663	0.96655242	-15.384929
6.3	1	1	-16.759941	10.745037	1.0871216	-15.45245
6.4	1	1	-16.955899	10.890857	1.206399	-15.519239
6.5	1	1	-17.14977	11.035144	1.3244025	-15.585307
6.6	1	1	-17.341581	11.177915	1.4411493	-15.650665
6.7	1	1	-17.531359	11.319188	1.5566561	-15.715322
6.8	1	1	-17.719128	11.458982	1.670939	-15.779288
6.9	1	1	-17.904914	11.597313	1.7840136	-15.842573
7	1	1	-18.088741	11.734199	1.8958952	-15.905184
7.1	1	1	-18.270633	11.869655	2.0065985	-15.967132
7.2	1	1	-18.450613	12.003698	2.1161379	-16.028424
7.3	1	1	-18.628703	12.136344	2.2245273	-16.089068
7.4	1	1	-18.804926	12.267608	2.3317805	-16.149073
7.5	1	1	-18.979303	12.397506	2.4379108	-16.208447
7.6	1	1	-19.151855	12.526053	2.5429311	-16.267197
7.7	1	1	-19.322605	12.653263	2.6468544	-16.32533
7.8	1	1	-19.491571	12.779151	2.749693	-16.382854
7.9	1	1	-19.658774	12.903732	2.8514593	-16.439776
8	1	1	-19.824233	13.027019	2.9521653	-16.496103
8.1	1	1	-19.987969	13.149026	3.0518228	-16.551841
8.2	1	1	-20.15	13.269768	3.1504434	-16.606998
8.3	1	1	-20.310345	13.389257	3.2480384	-16.66158
8.4	1	1	-20.469022	13.507507	3.3446192	-16.715593
8.5	1	1	-20.62605	13.624532	3.4401967	-16.769044
8.6	1	1	-20.781446	13.740343	3.5347818	-16.821938
8.7	1	1	-20.935228	13.854955	3.6283852	-16.874283
8.8	1	1	-21.087414	13.968379	3.7210175	-16.926083
8.9	1	1	-21.23802	14.080628	3.8126891	-16.977345
9	1	1	-21.387064	14.191715	3.9034101	-17.028075
9.1	1	1	-21.534562	14.301651	3.9931908	-17.078279
9.2	1	1	-21.68053	14.41045	4.0820411	-17.127961
9.3	1	1	-21.824985	14.518122	4.1699709	-17.177129
9.4	1	1	-21.967943	14.624679	4.2569899	-17.225786
9.5	1	1	-22.10942	14.730134	4.3431076	-17.273939
9.6	1	1	-22.249431	14.834498	4.4283336	-17.321593
9.7	1	1	-22.387992	14.937781	4.5126773	-17.368753
9.8	1	1	-22.525118	15.039996	4.5961479	-17.415425
9.9	1	1	-22.660824	15.141153	4.6787545	-17.461613
10	1	1	-22.795125	15.241264	4.7605061	-17.507323
10.1	1	1	-22.928036	15.340339	4.8414118	-17.55256
10.2	1	1	-23.059571	15.438389	4.9214804	-17.597328
10.3	1	1	-23.189744	15.535425	5.0007205	-17.641633
10.4	1	1	-23.318571	15.631458	5.0791409	-17.68548
10.5	1	1	-23.446064	15.726497	5.15675	-17.728872
10.6	1	1	-23.572239	15.820553	5.2335563	-17.771816
10.7	1	1	-23.697108	15.913636	5.3095681	-17.814315
10.8	1	1	-23.820685	16.005757	5.3847938	-17.856375
10.9	1	1	-23.942983	16.096925	5.4592414	-17.898
11	1	1	-24.064017	16.18715	5.5329191	-17.939194
11.1	1	1	-24.183798	16.276442	5.6058348	-17.979961
11.2	1	1	-24.302341	16.364811	5.6779964	-18.020308
11.3	1	1	-24.419657	16.452266	5.7494118	-18.060236
11.4	1	1	-24.535761	16.538817	5.8200887	-18.099752
11.5	1	1	-24.650663	16.624473	5.8900348	-18.138859
11.6	1	1	-24.764377	16.709243	5.9592576	-18.177562
11.7	1	1	-24.876916	16.793137	6.0277646	-18.215865
11.8	1	1	-24.98829	16.876163	6.0955633	-18.253771
11.9	1	1	-25.098513	16.958331	6.1626609	-18.291286
12	1	1	-25.207596	17.039649	6.2290648	-18.328412
12.1	1	1	-25.31555	17.120126	6.2947821	-18.365155
12.2	1	1	-25.422389	17.199771	6.3598199	-18.401518
12.3	1	1	-25.528123	17.278593	6.4241853	-18.437504
12.4	1	1	-25.632764	17.3566	6.4878851	-18.473119
12.5	1	1	-25.736322	17.4338	6.5509264	-18.508365
12.6	1	1	-25.83881	17.510202	6.6133159	-18.543247
12.7	1	1	-25.940239	17.585815	6.6750604	-18.577769
12.8	1	1	-26.040618	17.660645	6.7361664	-18.611933
12.9	1	1	-26.13996	17.734702	6.7966408	-18.645744
13	1	1	-26.238274	17.807993	6.8564898	-18.679206
13.1	1	1	-26.335572	17.880527	6.9157202	-18.712321
13.2	1	1	-26.431864	17.95231	6.9743381	-18.745094
13.3	1	1	-26.527161	18.023352	7.0323501	-18.777529
13.4	1	1	-26.621472	18.093658	7.0897622	-18.809628
13.5	1	1	-26.714808	18.163238	7.1465808	-18.841395
13.6	1	1	-26.807179	18.232099	7.202812	-18.872834
13.7	1	1	-26.898596	18.300248	7.2584619	-18.903948
13.8	1	1	-26.989067	18.367692	7.3135364	-18.93474
13.9	1	1	-27.078602	18.434439	7.3680415	-18.965213
14	1	1	-27.167212	18.500496	7.4219831	-18.995372
14.1	1	1	-27.254906	18.56587	7.475367	-19.025219
14.2	1	1	-27.341694	18.630568	7.5281991	-19.054757
14.3	1	1	-27.427584	18.694597	7.5804849	-19.08399
14.4	1	1	-27.512586	18.757964	7.6322302	-19.112921
14.5	1	1	-27.596709	18.820676	7.6834405	-19.141552
14.6	1	1	-27.679962	18.88274	7.7341214	-19.169888
14.7	1	1	-27.762355	18.944162	7.7842783	-19.19793
14.8	1	1	-27.843896	19.004949	7.8339167	-19.225683
14.9	1	1	-27.924594	19.065108	7.8830419	-19.253149
15	1	1	-28.004458	19.124645	7.9316593	-19.280331
15.1	1	1	-28.083496	19.183566	7.979774	-19.307231
15.2	1	1	-28.161717	19.241878	8.0273913	-19.333854
15.3	1	1	-28.239129	19.299587	8.0745163	-19.360202
15.4	1	1	-28.315741	19.3567	8.1211541	-19.386277
15.5	1	1	-28.391561	19.413222	8.1673097	-19.412082
15.6	1	1	-28.466597	19.46916	8.2129882	-19.437621
15.7	1	1	-28.540857	19.524519	8.2581944	-19.462896
15.8	1	1	-28.614349	19.579306	8.3029333	-19.487909
15.9	1	1	-28.687082	19.633527	8.3472096	-19.512664
16	1	1	-28.759063	19.687187	8.3910283	-19.537163
16.1	1	1	-28.830299	19.740293	8.4343939	-19.561408
16.2	1	1	-28.9008	19.792849	8.4773111	-19.585403
16.3	1	1	-28.970571	19.844862	8.5197847	-19.60915
16.4	1	1	-29.039621	19.896337	8.5618192	-19.632651
16.5	1	1	-29.107957	19.94728	8.6034191	-19.65591
16.6	1	1	-29.175587	19.997697	8.6445889	-19.678928
16.7	1	1	-29.242517	20.047592	8.6853331	-19.701708
16.8	1	1	-29.308755	20.096972	8.7256561	-19.724252
16.9	1	1	-29.374309	20.145841	8.7655622	-19.746564
17	1	1	-29.439185	20.194204	8.8050557	-19.768644
17.1	1	1	-29.50339	20.242068	8.844141	-19.790497
17.2	1	1	-29.566932	20.289437	8.8828221	-19.812123
17.3	1	1	-29.629816	20.336316	8.9211034	-19.833526
17.4	1	1	-29.692051	20.382711	8.9589889	-19.854708
17.5	1	1	-29.753642	20.428625	8.9964828	-19.875671
17.6	1	1	-29.814596	20.474066	9.033589	-19.896417
17.7	1	1	-29.87492	20.519036	9.0703116	-19.916948
17.8	1	1	-29.934621	20.563542	9.1066545	-19.937267
17.9	1	1	-29.993704	20.607587	9.1426217	-19.957376
18	1	1	-30.052177	20.651177	9.1782171	-19.977278
18.1	1	1	-30.110045	20.694316	9.2134445	-19.996973
18.2	1	1	-30.167314	20.73701	9.2483077	-20.016465
18.3	1	1	-30.223992	20.779262	9.2828104	-20.035756
18.4	1	1	-30.280084	20.821077	9.3169565	-20.054847
18.5	1	1	-30.335595	20.86246	9.3507496	-20.07374
18.6	1	1	-30.390533	20.903415	9.3841932	-20.092438
18.7	1	1	-30.444903	20.943947	9.4172912	-20.110943
18.8	1	1	-30.498711	20.984059	9.4500469	-20.129257
18.9	1	1	-30.551963	21.023757	9.4824641	-20.147381
19	1	1	-30.604664	21.063045	9.514546	-20.165318
19.1	1	1	-30.65682	21.101926	9.5462963	-20.18307
19.2	1	1	-30.708437	21.140405	9.5777184	-20.200638
19.3	1	1	-30.75952	21.178487	9.6088156	-20.218024
19.4	1	1	-30.810075	21.216175	9.6395913	-20.235231
19.5	1	1	-30.860108	21.253473	9.6700489	-20.252259
19.6	1	1	-30.909623	21.290386	9.7001915	-20.269112
19.7	1	1	-30.958626	21.326917	9.7300226	-20.285791
19.8	1	1	-31.007123	21.36307	9.7595452	-20.302297
19.9	1	1	-31.055119	21.39885	9.7887626	-20.318632
20	1	1	-31.102618	21.434259	9.817678	-20.334799
20.1	1	1	-31.149626	21.469303	9.8462944	-20.350798
20.2	1	1	-31.196148	21.503984	9.874615	-20.366632
20.3	1	1	-31.242189	21.538307	9.9026428	-20.382302
20.4	1	1	-31.287755	21.572275	9.9303809	-20.39781
20.5	1	1	-31.332849	21.605892	9.9578321	-20.413158
20.6	1	1	-31.377477	21.639161	9.9849996	-20.428348
20.7	1	1	-31.421643	21.672086	10.011886	-20.44338
20.8	1	1	-31.465353	21.704671	10.038495	-20.458257
20.9	1	1	-31.508611	21.736919	10.064828	-20.47298
21	1	1	-31.551422	21.768834	10.09089	-20.48755
21.1	1	1	-31.59379	21.800419	10.116682	-20.501971
21.2	1	1	-31.635721	21.831677	10.142207	-20.516242
21.3	1	1	-31.677217	21.862612	10.167468	-20.530365
21.4	1	1	-31.718285	21.893227	10.192468	-20.544343
21.5	1	1	-31.758928	21.923525	10.21721	-20.558176
21.6	1	1	-31.799151	21.953511	10.241696	-20.571866
21.7	1	1	-31.838959	21.983186	10.265929	-20.585414
21.8	1	1	-31.878354	22.012555	10.289911	-20.598823
21.9	1	1	-31.917342	22.04162	10.313645	-20.612093
22	1	1	-31.955928	22.070385	10.337134	-20.625225
22.1	1	1	-31.994114	22.098852	10.360381	-20.638222
22.2	1	1	-32.031906	22.127025	10.383386	-20.651084
22.3	1	1	-32.069307	22.154906	10.406154	-20.663814
22.4	1	1	-32.106321	22.182499	10.428687	-20.676412
22.5	1	1	-32.142952	22.209808	10.450986	-20.68888
22.6	1	1	-32.179205	22.236833	10.473056	-20.701218
22.7	1	1	-32.215083	22.26358	10.494896	-20.713429
22.8	1	1	-32.25059	22.290049	10.516512	-20.725514
22.9	1	1	-32.28573	22.316246	10.537903	-20.737474
23	1	1	-32.320507	22.342171	10.559074	-20.749311
23.1	1	1	-32.354924	22.367828	10.580025	-20.761025
23.2	1	1	-32.388986	22.39322	10.60076	-20.772618
23.3	1	1	-32.422695	22.41835	10.621281	-20.784091
23.4	1	1	-32.456056	22.44322	10.64159	-20.795445
23.5	1	1	-32.489072	22.467832	10.661688	-20.806682
23.6	1	1	-32.521746	22.492191	10.681579	-20.817803
23.7	1	1	-32.554083	22.516297	10.701264	-20.828809
23.8	1	1	-32.586085	22.540154	10.720746	-20.839701
23.9	1	1	-32.617757	22.563765	10.740026	-20.850481
24	1	1	-32.649101	22.587131	10.759107	-20.861149
24.1	1	1	-32.680121	22.610256	10.777991	-20.871707
24.2	1	1	-32.710821	22.633142	10.796679	-20.882155
24.3	1	1	-32.741203	22.655791	10.815174	-20.892496
24.4	1	1	-32.771271	22.678206	10.833478	-20.90273
24.5	1	1	-32.801028	22.700389	10.851593	-20.912857
24.6	1	1	-32.830477	22.722343	10.86952	-20.922881
24.7	1	1	-32.859622	22.74407	10.887263	-20.9328
24.8	1	1	-32.888466	22.765573	10.904821	-20.942617
24.9	1	1	-32.917011	22.786853	10.922198	-20.952333
25	1	1	-32.945262	22.807913	10.939396	-20.961948
25.1	1	1	-32.97322	22.828755	10.956416	-20.971464
25.2	1	1	-33.000889	22.849382	10.97326	-20.980881
25.3	1	1	-33.028272	22.869796	10.989929	-20.990201
25.4	1	1	-33.055373	22.889998	11.006426	-20.999424
25.5	1	1	-33.082192	22.909992	11.022753	-21.008553
25.6	1	1	-33.108735	22.929779	11.038911	-21.017587
25.7	1	1	-33.135003	22.949361	11.054902	-21.026527
25.8	1	1	-33.161	22.968741	11.070728	-21.035375
25.9	1	1	-33.186728	22.987921	11.08639	-21.044132
26	1	1	-33.21219	23.006902	11.10189	-21.052798
26.1	1	1	-33.237389	23.025687	11.11723	-21.061374
26.2	1	1	-33.262327	23.044278	11.132411	-21.069862
26.3	1	1	-33.287007	23.062677	11.147435	-21.078262
26.4	1	1	-33.311433	23.080886	11.162304	-21.086575
26.5	1	1	-33.335605	23.098906	11.177019	-21.094803
26.6	1	1	-33.359528	23.11674	11.191583	-21.102945
26.7	1	1	-33.383204	23.134389	11.205995	-21.111003
26.8	1	1	-33.406634	23.151857	11.220259	-21.118977
26.9	1	1	-33.429823	23.169143	11.234375	-21.12687
27	1	1	-33.452771	23.186251	11.248345	-21.13468
27.1	1	1	-33.475483	23.203182	11.262171	-21.14241
27.2	1	1	-33.49796	23.219938	11.275853	-21.15006
27.3	1	1	-33.520204	23.236521	11.289395	-21.157631
27.4	1	1	-33.542218	23.252932	11.302796	-21.165124
27.5	1	1	-33.564005	23.269173	11.316059	-21.172539
27.6	1	1	-33.585567	23.285247	11.329185	-21.179878
27.7	1	1	-33.606905	23.301155	11.342175	-21.18714
27.8	1	1	-33.628023	23.316898	11.35503	-21.194328
27.9	1	1	-33.648923	23.332478	11.367753	-21.201441
28	1	1	-33.669607	23.347897	11.380344	-21.208481
28.1	1	1	-33.690076	23.363157	11.392805	-21.215448
28.2	1	1	-33.710335	23.378259	11.405138	-21.222343
28.3	1	1	-33.730383	23.393205	11.417342	-21.229166
28.4	1	1	-33.750225	23.407996	11.429421	-21.23592
28.5	1	1	-33.769861	23.422635	11.441375	-21.242603
28.6	1	1	-33.789294	23.437122	11.453205	-21.249217
28.7	1	1	-33.808527	23.451459	11.464913	-21.255763
28.8	1	1	-33.827561	23.465649	11.476499	-21.262241
28.9	1	1	-33.846397	23.479691	11.487966	-21.268652
29	1	1	-33.865039	23.493588	11.499315	-21.274997
29.1	1	1	-33.883489	23.507342	11.510546	-21.281276
29.2	1	1	-33.901747	23.520953	11.521661	-21.287491
29.3	1	1	-33.919817	23.534424	11.532661	-21.293641
29.4	1	1	-33.9377	23.547755	11.543548	-21.299727
29.5	1	1	-33.955398	23.560949	11.554321	-21.305751
29.6	1	1	-33.972914	23.574006	11.564984	-21.311712
29.7	1	1	-33.990248	23.586928	11.575536	-21.317612
29.8	1	1	-34.007403	23.599717	11.585979	-21.323451
29.9	1	1	-34.02438	23.612374	11.596314	-21.329229
30	1	1	-34.041182	23.624899	11.606543	-21.334948
30.1	1	1	-34.05781	23.637295	11.616665	-21.340607
30.2	1	1	-34.074267	23.649563	11.626683	-21.346208
30.3	1	1	-34.090553	23.661704	11.636598	-21.351751
30.4	1	1	-34.106671	23.67372	11.646409	-21.357237
30.5	1	1	-34.122622	23.685611	11.65612	-21.362666
30.6	1	1	-34.138409	23.69738	11.66573	-21.368039
30.7	1	1	-34.154032	23.709026	11.67524	-21.373357
30.8	1	1	-34.169494	23.720553	11.684653	-21.378619
30.9	1	1	-34.184795	23.73196	11.693968	-21.383827
31	1	1	-34.199939	23.743249	11.703187	-21.388981
31.1	1	1	-34.214926	23.754422	11.71231	-21.394082
31.2	1	1	-34.229758	23.765479	11.721339	-21.39913
31.3	1	1	-34.244437	23.776421	11.730275	-21.404126
31.4	1	1	-34.258964	23.787251	11.739118	-21.40907
31.5	1	1	-34.273341	23.797969	11.74787	-21.413964
31.6	1	1	-34.287569	23.808575	11.756532	-21.418806
31.7	1	1	-34.30165	23.819073	11.765104	-21.423599
31.8	1	1	-34.315586	23.829461	11.773587	-21.428342
31.9	1	1	-34.329377	23.839742	11.781983	-21.433036
32	1	1	-34.343026	23.849917	11.790291	-21.437681
32.1	1	1	-34.356534	23.859987	11.798514	-21.442279
32.2	1	1	-34.369902	23.869953	11.806652	-21.446829
32.3	1	1	-34.383132	23.879816	11.814706	-21.451331
32.4	1	1	-34.396225	23.889576	11.822677	-21.455788
32.5	1	1	-34.409183	23.899236	11.830565	-21.460198
32.6	1	1	-34.422006	23.908796	11.838371	-21.464562
32.7	1	1	-34.434698	23.918257	11.846097	-21.468882
32.8	1	1	-34.447258	23.92762	11.853743	-21.473157
32.9	1	1	-34.459688	23.936887	11.86131	-21.477387
33	1	1	-34.47199	23.946057	11.868799	-21.481574
33.1	1	1	-34.484164	23.955133	11.87621	-21.485718
33.2	1	1	-34.496213	23.964115	11.883545	-21.489819
33.3	1	1	-34.508137	23.973004	11.890803	-21.493877
33.4	1	1	-34.519938	23.981802	11.897987	-21.497894
33.5	1	1	-34.531616	23.990508	11.905097	-21.501869
33.6	1	1	-34.543174	23.999124	11.912133	-21.505802
33.7	1	1	-34.554613	24.007651	11.919096	-21.509696
33.8	1	1	-34.565933	24.01609	11.925987	-21.513548
33.9	1	1	-34.577137	24.024442	11.932807	-21.517361
34	1	1	-34.588224	24.032708	11.939557	-21.521135
34.1	1	1	-34.599197	24.040888	11.946237	-21.52487
34.2	1	1	-34.610056	24.048983	11.952847	-21.528566
34.3	1	1	-34.620803	24.056995	11.95939	-21.532224
34.4	1	1	-34.631439	24.064924	11.965864	-21.535844
34.5	1	1	-34.641965	24.072771	11.972272	-21.539426
34.6	1	1	-34.652383	24.080537	11.978614	-21.542972
34.7	1	1	-34.662692	24.088222	11.98489	-21.546481
34.8	1	1	-34.672895	24.095828	11.991101	-21.549953
34.9	1	1	-34.682993	24.103356	11.997248	-21.55339
35	1	1	-34.692986	24.110805	12.003331	-21.556791
35.1	1	1	-34.702876	24.118178	12.009352	-21.560157
35.2	1	1	-34.712663	24.125474	12.01531	-21.563488
35.3	1	1	-34.722349	24.132695	12.021206	-21.566785
35.4	1	1	-34.731936	24.139842	12.027042	-21.570048
35.5	1	1	-34.741423	24.146914	12.032817	-21.573277
35.6	1	1	-34.750812	24.153913	12.038533	-21.576472
35.7	1	1	-34.760104	24.16084	12.044189	-21.579635
35.8	1	1	-34.7693	24.167696	12.049787	-21.582765
35.9	1	1	-34.7784	24.17448	12.055328	-21.585862
36	1	1	-34.787407	24.181195	12.060811	-21.588928
36.1	1	1	-34.796321	24.187839	12.066237	-21.591961
36.2	1	1	-34.805142	24.194416	12.071607	-21.594964
36.3	1	1	-34.813872	24.200924	12.076921	-21.597935
36.4	1	1	-34.822512	24.207365	12.082181	-21.600876
36.5	1	1	-34.831063	24.213739	12.087386	-21.603786
36.6	1	1	-34.839525	24.220048	12.092538	-21.606666
36.7	1	1	-34.8479	24.226291	12.097636	-21.609517
36.8	1	1	-34.856188	24.23247	12.102681	-21.612338
36.9	1	1	-34.864391	24.238584	12.107675	-21.615129
37	1	1	-34.872509	24.244636	12.112616	-21.617892
37.1	1	1	-34.880542	24.250625	12.117507	-21.620627
37.2	1	1	-34.888493	24.256552	12.122347	-21.623333
37.3	1	1	-34.896362	24.262418	12.127137	-21.626011
37.4	1	1	-34.904149	24.268223	12.131878	-21.628661
37.5	1	1	-34.911856	24.273968	12.136569	-21.631284
37.6	1	1	-34.919483	24.279654	12.141212	-21.63388
37.7	1	1	-34.927031	24.285281	12.145807	-21.636449
37.8	1	1	-34.934501	24.29085	12.150355	-21.638992
37.9	1	1	-34.941894	24.296361	12.154855	-21.641508
38	1	1	-34.94921	24.301816	12.159309	-21.643998
38.1	1	1	-34.956451	24.307213	12.163717	-21.646462
38.2	1	1	-34.963617	24.312556	12.168079	-21.648901
38.3	1	1	-34.970709	24.317842	12.172396	-21.651315
38.4	1	1	-34.977728	24.323075	12.176669	-21.653704
38.5	1	1	-34.984674	24.328253	12.180897	-21.656068
38.6	1	1	-34.991548	24.333377	12.185082	-21.658408
38.7	1	1	-34.998351	24.338449	12.189224	-21.660723
38.8	1	1	-35.005084	24.343468	12.193322	-21.663015
38.9	1	1	-35.011747	24.348435	12.197379	-21.665282
39	1	1	-35.018341	24.353351	12.201393	-21.667527
39.1	1	1	-35.024867	24.358216	12.205366	-21.669748
39.2	1	1	-35.031326	24.363031	12.209297	-21.671946
39.3	1	1	-35.037718	24.367796	12.213188	-21.674122
39.4	1	1	-35.044044	24.372512	12.217039	-21.676275
39.5	1	1	-35.050304	24.377179	12.22085	-21.678406
39.6	1	1	-35.0565	24.381798	12.224622	-21.680514
39.7	1	1	-35.062632	24.386369	12.228355	-21.682601
39.8	1	1	-35.0687	24.390893	12.232049	-21.684667
39.9	1	1	-35.074705	24.39537	12.235705	-21.686711
40	1	1	-35.080649	24.3998	12.239323	-21.688733
40.1	1	1	-35.086531	24.404185	12.242903	-21.690735
40.2	1	1	-35.092352	24.408525	12.246447	-21.692717
40.3	1	1	-35.098113	24.412819	12.249954	-21.694677
40.4	1	1	-35.103814	24.41707	12.253425	-21.696618
40.5	1	1	-35.109457	24.421276	12.25686	-21.698538
40.6	1	1	-35.115041	24.425439	12.260259	-21.700439
40.7	1	1	-35.120567	24.429559	12.263623	-21.70232
40.8	1	1	-35.126037	24.433636	12.266953	-21.704181
40.9	1	1	-35.13145	24.437671	12.270248	-21.706024
41	1	1	-35.136806	24.441665	12.273509	-21.707847
41.1	1	1	-35.142108	24.445617	12.276736	-21.709651
41.2	1	1	-35.147354	24.449528	12.27993	-21.711437
41.3	1	1	-35.152547	24.453399	12.283091	-21.713204
41.4	1	1	-35.157685	24.457229	12.286219	-21.714953
41.5	1	1	-35.162771	24.461021	12.289315	-21.716684
41.6	1	1	-35.167804	24.464773	12.292379	-21.718397
41.7	1	1	-35.172785	24.468486	12.295411	-21.720092
41.8	1	1	-35.177714	24.472161	12.298412	-21.72177
41.9	1	1	-35.182593	24.475797	12.301382	-21.72343
42	1	1	-35.187421	24.479397	12.304321	-21.725074
42.1	1	1	-35.192199	24.482959	12.307229	-21.7267
42.2	1	1	-35.196928	24.486484	12.310108	-21.728309
42.3	1	1	-35.201608	24.489973	12.312957	-21.729902
42.4	1	1	-35.206239	24.493425	12.315776	-21.731478
42.5	1	1	-35.210823	24.496842	12.318567	-21.733038
42.6	1	1	-35.215359	24.500224	12.321328	-21.734582
42.7	1	1	-35.219848	24.503571	12.324061	-21.73611
42.8	1	1	-35.224291	24.506883	12.326766	-21.737622
42.9	1	1	-35.228688	24.51016	12.329442	-21.739119
43	1	1	-35.23304	24.513404	12.332091	-21.7406
43.1	1	1	-35.237346	24.516615	12.334713	-21.742066
43.2	1	1	-35.241608	24.519792	12.337307	-21.743516
43.3	1	1	-35.245826	24.522936	12.339875	-21.744952
43.4	1	1	-35.25	24.526048	12.342416	-21.746373
43.5	1	1	-35.254131	24.529128	12.344931	-21.747779
43.6	1	1	-35.25822	24.532176	12.34742	-21.74917
43.7	1	1	-35.262266	24.535192	12.349883	-21.750547
43.8	1	1	-35.266271	24.538177	12.352321	-21.75191
43.9	1	1	-35.270233	24.541132	12.354733	-21.753259
44	1	1	-35.274155	24.544056	12.357121	-21.754594
44.1	1	1	-35.278037	24.546949	12.359484	-21.755915
44.2	1	1	-35.281878	24.549813	12.361822	-21.757222
44.3	1	1	-35.28568	24.552647	12.364136	-21.758516
44.4	1	1	-35.289442	24.555451	12.366427	-21.759797
44.5	1	1	-35.293166	24.558227	12.368693	-21.761064
44.6	1	1	-35.29685	24.560974	12.370937	-21.762318
44.7	1	1	-35.300497	24.563693	12.373157	-21.76356
44.8	1	1	-35.304106	24.566383	12.375354	-21.764788
44.9	1	1	-35.307678	24.569046	12.377528	-21.766004
45	1	1	-35.311213	24.571681	12.37968	-21.767207
45.1	1	1	-35.314711	24.574289	12.38181	-21.768397
45.2	1	1	-35.318174	24.57687	12.383917	-21.769576
45.3	1	1	-35.3216	24.579424	12.386003	-21.770742
45.4	1	1	-35.324991	24.581952	12.388067	-21.771896
45.5	1	1	-35.328347	24.584454	12.39011	-21.773038
45.6	1	1	-35.331668	24.58693	12.392132	-21.774169
45.7	1	1	-35.334955	24.58938	12.394133	-21.775287
45.8	1	1	-35.338208	24.591805	12.396113	-21.776394
45.9	1	1	-35.341427	24.594205	12.398073	-21.77749
46	1	1	-35.344613	24.59658	12.400012	-21.778574
46.1	1	1	-35.347766	24.598931	12.401932	-21.779648
46.2	1	1	-35.350887	24.601257	12.403831	-21.78071
46.3	1	1	-35.353975	24.603559	12.405711	-21.781761
46.4	1	1	-35.357031	24.605838	12.407572	-21.782801
46.5	1	1	-35.360056	24.608092	12.409413	-21.78383
46.6	1	1	-35.363049	24.610324	12.411235	-21.784849
46.7	1	1	-35.366011	24.612532	12.413039	-21.785857
46.8	1	1	-35.368943	24.614718	12.414823	-21.786855
46.9	1	1	-35.371845	24.616881	12.41659	-21.787843
47	1	1	-35.374716	24.619022	12.418338	-21.78882
47.1	1	1	-35.377558	24.62114	12.420068	-21.789787
47.2	1	1	-35.380371	24.623237	12.42178	-21.790745
47.3	1	1	-35.383154	24.625312	12.423474	-21.791692
47.4	1	1	-35.385908	24.627365	12.425151	-21.792629
47.5	1	1	-35.388635	24.629397	12.426811	-21.793557
47.6	1	1	-35.391333	24.631409	12.428453	-21.794476
47.7	1	1	-35.394003	24.633399	12.430078	-21.795384
47.8	1	1	-35.396645	24.635369	12.431687	-21.796284
47.9	1	1	-35.39926	24.637318	12.433279	-21.797174
48	1	1	-35.401848	24.639248	12.434854	-21.798055
48.1	1	1	-35.404409	24.641157	12.436414	-21.798926
48.2	1	1	-35.406944	24.643047	12.437957	-21.799789
48.3	1	1	-35.409453	24.644917	12.439484	-21.800643
48.4	1	1	-35.411936	24.646768	12.440995	-21.801488
48.5	1	1	-35.414393	24.6486	12.442491	-21.802324
48.6	1	1	-35.416824	24.650412	12.443971	-21.803152
48.7	1	1	-35.419231	24.652206	12.445436	-21.803971
48.8	1	1	-35.421612	24.653982	12.446886	-21.804781
48.9	1	1	-35.423969	24.655739	12.448321	-21.805584
49	1	1	-35.426302	24.657478	12.449741	-21.806378
49.1	1	1	-35.428611	24.659199	12.451146	-21.807163
49.2	1	1	-35.430895	24.660902	12.452537	-21.807941
49.3	1	1	-35.433156	24.662587	12.453913	-21.80871
49.4	1	1	-35.435394	24.664255	12.455276	-21.809472
49.5	1	1	-35.437608	24.665906	12.456624	-21.810226
49.6	1	1	-35.4398	24.66754	12.457958	-21.810972
49.7	1	1	-35.441969	24.669157	12.459278	-21.81171
49.8	1	1	-35.444116	24.670757	12.460585	-21.81244
49.9	1	1	-35.44624	24.672341	12.461878	-21.813163


==> graphics/data/hf2d5_dt_sim_mti.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.073329234	10.859421	9.8919348	-0.27225863
0.3	1	1	-0.12817212	8.9623272	7.7023733	0.029906311
0.4	1	1	-0.17099735	8.9479383	7.9935304	0.77965547
0.5	1	1	-0.19047367	8.689505	7.9575713	1.3330221
0.6	1	1	-0.18132203	8.4226718	7.871001	1.7748613
0.7	1	1	-0.14189153	8.2397246	7.8735421	2.1878272
0.8	1	1	-0.072301276	8.096697	7.9143421	2.579804
0.9	1	1	0.026559669	7.9836864	7.9856197	2.9620983
1	1	1	0.15347698	7.8904893	8.0773318	3.3403848
1.1	1	1	0.30709216	7.8105633	8.1828919	3.7180936
1.2	1	1	0.4859841	7.7399897	8.2984155	4.0975449
1.3	1	1	0.68871989	7.6762669	8.4214349	4.4802967
1.4	1	1	0.9138961	7.6177852	8.5503987	4.8674334
1.5	1	1	1.1601736	7.5634681	8.6843103	5.2597288
1.6	1	1	1.4263048	7.5125662	8.8225194	5.6577555
1.7	1	1	1.711152	7.4645371	8.9646003	6.0619578
1.8	1	1	2.0136981	7.4189726	9.1102762	6.4727023
1.9	1	1	2.3330503	7.3755548	9.2593733	6.8903108
2	1	1	2.6684387	7.3340276	9.41179	7.3150825
2.1	1	1	3.0192109	7.2941796	9.5674773	7.7473085
2.2	1	1	3.3848252	7.2558319	9.7264252	8.1872803
2.3	1	1	3.7648418	7.2188303	9.8886532	8.6352958
2.4	1	1	4.1589142	7.1830396	10.054204	9.0916624
2.5	1	1	4.5667799	7.1483401	10.223137	9.5566979
2.6	1	1	4.9882526	7.1146242	10.395528	10.030732
2.7	1	1	5.4232139	7.0817948	10.571464	10.514106
2.8	1	1	5.8716066	7.0497634	10.751041	11.007172
2.9	1	1	6.3334277	7.0184485	10.934365	11.510293
3	1	1	6.8087236	6.9877753	11.121549	12.023842
3.1	1	1	7.297584	6.9576742	11.312712	12.548204
3.2	1	1	7.8001385	6.9280804	11.507979	13.08377
3.3	1	1	8.3165521	6.8989331	11.707482	13.630942
3.4	1	1	8.8470222	6.8701752	11.911354	14.190131
3.5	1	1	9.3917757	6.841753	12.119737	14.761754
3.6	1	1	9.9510661	6.8136152	12.332774	15.34624
3.7	1	1	10.525172	6.7857135	12.550615	15.944024
3.8	1	1	11.114395	6.7580014	12.773413	16.555547
3.9	1	1	11.719059	6.7304345	13.001323	17.181263
4	1	1	12.339505	6.7029703	13.234507	17.821631
4.1	1	1	12.976097	6.6755678	13.47313	18.47712
4.2	1	1	13.629215	6.6481872	13.71736	19.148206
4.3	1	1	14.299256	6.6207903	13.967368	19.835375
4.4	1	1	14.986635	6.5933399	14.223332	20.539123
4.5	1	1	15.691783	6.5657996	14.485432	21.259953
4.6	1	1	16.415146	6.5381342	14.753851	21.998381
4.7	1	1	17.157187	6.5103092	15.028779	22.75493
4.8	1	1	17.918384	6.4822909	15.310407	23.530135
4.9	1	1	18.699229	6.4540462	15.598932	24.324541
5	1	1	19.500232	6.4255425	15.894556	25.138707
5.1	1	1	20.321915	6.3967479	16.197484	25.973199
5.2	1	1	21.164818	6.3676308	16.507925	26.828599
5.3	1	1	22.029496	6.33816	16.826096	27.705499
5.4	1	1	22.916517	6.3083048	17.152215	28.604504
5.5	1	1	23.826469	6.2780348	17.486507	29.526236
5.6	1	1	24.759953	6.2473196	17.829202	30.471325
5.7	1	1	25.717588	6.2161292	18.180534	31.440419
5.8	1	1	26.700007	6.1844337	18.540745	32.434181
5.9	1	1	27.707863	6.1522035	18.91008	33.453287
6	1	1	28.741825	6.1194087	19.288792	34.498431
6.1	1	1	29.802579	6.0860197	19.677137	35.570321
6.2	1	1	30.89083	6.052007	20.075379	36.669684
6.3	1	1	32.0073	6.0173408	20.483789	37.797263
6.4	1	1	33.152731	5.9819913	20.902642	38.953819
6.5	1	1	34.327885	5.9459287	21.332223	40.140132
6.6	1	1	35.533542	5.909123	21.772821	41.357
6.7	1	1	36.770502	5.8715439	22.224733	42.605241
6.8	1	1	38.039589	5.8331611	22.688263	43.885694
6.9	1	1	39.341644	5.7939438	23.163723	45.199216
7	1	1	40.677533	5.7538612	23.651432	46.546688
7.1	1	1	42.048143	5.7128819	24.151719	47.929012
7.2	1	1	43.454384	5.6709743	24.664917	49.347112
7.3	1	1	44.89719	5.6281065	25.191371	50.801937
7.4	1	1	46.377518	5.584246	25.731433	52.294457
7.5	1	1	47.896352	5.53936	26.285465	53.825668
7.6	1	1	49.454699	5.4934151	26.853836	55.396592
7.7	1	1	51.053593	5.4463775	27.436927	57.008276
7.8	1	1	52.694095	5.3982127	28.035125	58.661793
7.9	1	1	54.377295	5.3488859	28.648831	60.358245
8	1	1	56.104308	5.2983615	29.278454	62.09876
8.1	1	1	57.87628	5.2466032	29.924412	63.884497
8.2	1	1	59.694386	5.1935742	30.587136	65.716643
8.3	1	1	61.559832	5.139237	31.267067	67.596416
8.4	1	1	63.473855	5.0835531	31.964659	69.525066
8.5	1	1	65.437724	5.0264835	32.680373	71.503874
8.6	1	1	67.452742	4.9679884	33.414688	73.534153
8.7	1	1	69.520243	4.9080271	34.16809	75.617254
8.8	1	1	71.641599	4.846558	34.941081	77.754558
8.9	1	1	73.818216	4.7835386	35.734174	79.947485
9	1	1	76.051536	4.7189255	36.547895	82.197489
9.1	1	1	78.34304	4.6526745	37.382786	84.506064
9.2	1	1	80.694246	4.58474	38.2394	86.874742
9.3	1	1	83.106712	4.5150759	39.118306	89.305093
9.4	1	1	85.582038	4.4436345	40.020088	91.79873
9.5	1	1	88.121862	4.3703674	40.945343	94.357307
9.6	1	1	90.72787	4.2952248	41.894686	96.982519
9.7	1	1	93.401786	4.2181559	42.868746	99.676108
9.8	1	1	96.145382	4.1391086	43.86817	102.43986
9.9	1	1	98.960477	4.0580296	44.893619	105.27561
10	1	1	101.84894	3.9748642	45.945775	108.18523
10.1	1	1	104.81267	3.8895565	47.025335	111.17065
10.2	1	1	107.85365	3.8020491	48.133014	114.23385
10.3	1	1	110.97388	3.7122834	49.269548	117.37687
10.4	1	1	114.17543	3.6201991	50.435688	120.60178
10.5	1	1	117.46043	3.5257345	51.632209	123.91072
10.6	1	1	120.83104	3.4288265	52.859903	127.30589
10.7	1	1	124.28951	3.3294103	54.119583	130.78953
10.8	1	1	127.83811	3.2274193	55.412086	134.36395
10.9	1	1	131.47922	3.1227856	56.738266	138.03153
11	1	1	135.21522	3.0154393	58.099004	141.79468
11.1	1	1	139.04861	2.9053088	59.4952	145.6559
11.2	1	1	142.98191	2.7923207	60.92778	149.61776
11.3	1	1	147.01774	2.6763999	62.397693	153.68287
11.4	1	1	151.15876	2.557469	63.905912	157.85394
11.5	1	1	155.40773	2.4354489	65.453438	162.13371
11.6	1	1	159.76745	2.3102585	67.041294	166.52503
11.7	1	1	164.24081	2.1818146	68.670534	171.0308
11.8	1	1	168.83077	2.0500316	70.342236	175.65402
11.9	1	1	173.54038	1.9148221	72.057507	180.39774
12	1	1	178.37276	1.7760962	73.817485	185.2651
12.1	1	1	183.33109	1.6337618	75.623335	190.25933
12.2	1	1	188.41868	1.4877244	77.476253	195.38374
12.3	1	1	193.63888	1.3378869	79.377466	200.64172
12.4	1	1	198.99516	1.18415	81.328234	206.03675
12.5	1	1	204.49106	1.0264115	83.329849	211.57241
12.6	1	1	210.13023	0.86456695	85.383636	217.25237
12.7	1	1	215.91639	0.69850882	87.490957	223.08038
12.8	1	1	221.85338	0.528127	89.653207	229.0603
12.9	1	1	227.94514	0.35330849	91.871817	235.19611
13	1	1	234.19569	0.17393735	94.148259	241.49185
13.1	1	1	240.60917	-0.010105373	96.484038	247.9517
13.2	1	1	247.18984	-0.19894169	98.880703	254.57994
13.3	1	1	253.94205	-0.39269681	101.33984	261.38096
13.4	1	1	260.87028	-0.59149917	103.86308	268.35926
13.5	1	1	267.9791	-0.79548054	106.45209	275.51946
13.6	1	1	275.27324	-1.0047761	109.10859	282.86631
13.7	1	1	282.75752	-1.2195247	111.83434	290.40468
13.8	1	1	290.4369	-1.4398684	114.63113	298.13955
13.9	1	1	298.31646	-1.6659535	117.50084	306.07604
14	1	1	306.40142	-1.8979297	120.44534	314.21943
14.1	1	1	314.69714	-2.1359506	123.46661	322.57508
14.2	1	1	323.20911	-2.3801741	126.56662	331.14855
14.3	1	1	331.94297	-2.6307619	129.74745	339.94551
14.4	1	1	340.90451	-2.8878801	133.0112	348.97179
14.5	1	1	350.09965	-3.151699	136.36002	358.23336
14.6	1	1	359.53448	-3.4223934	139.79614	367.73636
14.7	1	1	369.21527	-3.7001426	143.32182	377.48707
14.8	1	1	379.14841	-3.9851306	146.93942	387.49197
14.9	1	1	389.34049	-4.2775463	150.65132	397.75767
15	1	1	399.79825	-4.5775832	154.45997	408.29098
15.1	1	1	410.52862	-4.8854403	158.36791	419.09886
15.2	1	1	421.53872	-5.2013213	162.37772	430.18849
15.3	1	1	432.83582	-5.5254356	166.49206	441.56719
15.4	1	1	444.42742	-5.8579978	170.71365	453.24251
15.5	1	1	456.32118	-6.1992282	175.04528	465.22219
15.6	1	1	468.52499	-6.5493529	179.48984	477.51415
15.7	1	1	481.04693	-6.9086037	184.05025	490.12653
15.8	1	1	493.89528	-7.2772186	188.72954	503.06769
15.9	1	1	507.07857	-7.6554418	193.53081	516.3462
16	1	1	520.60552	-8.0435238	198.45724	529.97085
16.1	1	1	534.48509	-8.4417215	203.51209	543.95067
16.2	1	1	548.72648	-8.8502988	208.69871	558.29491
16.3	1	1	563.3391	-9.2695263	214.02054	573.01308
16.4	1	1	578.33265	-9.6996816	219.48109	588.11492
16.5	1	1	593.71705	-10.14105	225.08399	603.61043
16.6	1	1	609.50248	-10.593923	230.83294	619.50988
16.7	1	1	625.69942	-11.058601	236.73176	635.8238
16.8	1	1	642.31857	-11.535392	242.78435	652.56298
16.9	1	1	659.37095	-12.024611	248.99472	669.73852
17	1	1	676.86785	-12.526583	255.36697	687.3618
17.1	1	1	694.82086	-13.04164	261.90534	705.44447
17.2	1	1	713.24187	-13.570123	268.61415	723.99852
17.3	1	1	732.14308	-14.112382	275.49785	743.03624
17.4	1	1	751.537	-14.668777	282.56099	762.57024
17.5	1	1	771.43649	-15.239675	289.80825	782.61344
17.6	1	1	791.85471	-15.825455	297.24443	803.17913
17.7	1	1	812.80519	-16.426505	304.87446	824.28093
17.8	1	1	834.30182	-17.043223	312.70338	845.9328
17.9	1	1	856.35881	-17.676017	320.73639	868.1491
18	1	1	878.99079	-18.325307	328.97881	890.94453
18.1	1	1	902.21273	-18.991522	337.43609	914.3342
18.2	1	1	926.04003	-19.675104	346.11383	938.33358
18.3	1	1	950.48846	-20.376505	355.01778	962.95858
18.4	1	1	975.5742	-21.096191	364.15385	988.2255
18.5	1	1	1001.3139	-21.834636	373.52807	1014.1511
18.6	1	1	1027.7245	-22.592332	383.14665	1040.7525
18.7	1	1	1054.8237	-23.369779	393.01598	1068.0473
18.8	1	1	1082.6292	-24.167492	403.14257	1096.0537
18.9	1	1	1111.1596	-24.986	413.53315	1124.7902
19	1	1	1140.4337	-25.825844	424.19459	1154.2757
19.1	1	1	1170.471	-26.687582	435.13395	1184.5299
19.2	1	1	1201.2912	-27.571783	446.35848	1215.5727
19.3	1	1	1232.9149	-28.479034	457.87561	1247.4248
19.4	1	1	1265.3629	-29.409934	469.69296	1280.1072
19.5	1	1	1298.6568	-30.365101	481.81838	1313.6415
19.6	1	1	1332.8186	-31.345168	494.25987	1348.05
19.7	1	1	1367.8709	-32.350782	507.02569	1383.3555
19.8	1	1	1403.837	-33.382611	520.12429	1419.5813
19.9	1	1	1440.7406	-34.441338	533.56435	1456.7515
20	1	1	1478.6063	-35.527663	547.35476	1494.8906
20.1	1	1	1517.459	-36.642307	561.50466	1534.0239
20.2	1	1	1557.3245	-37.786007	576.02341	1574.1773
20.3	1	1	1598.2292	-38.959521	590.92064	1615.3775
20.4	1	1	1640.2003	-40.163626	606.20622	1657.6517
20.5	1	1	1683.2654	-41.399119	621.89025	1701.0278
20.6	1	1	1727.4532	-42.66682	637.98314	1745.5347
20.7	1	1	1772.7928	-43.967566	654.49554	1791.2018
20.8	1	1	1819.3144	-45.302221	671.43838	1838.0594
20.9	1	1	1867.0487	-46.671667	688.82289	1886.1384
21	1	1	1916.0273	-48.076812	706.66057	1935.4708
21.1	1	1	1966.2827	-49.518586	724.96325	1986.0891
21.2	1	1	2017.8482	-50.997944	743.74305	2038.027
21.3	1	1	2070.7578	-52.515867	763.01239	2091.3188
21.4	1	1	2125.0468	-54.073358	782.78405	2145.9998
21.5	1	1	2180.7509	-55.67145	803.07111	2202.1062
21.6	1	1	2237.9071	-57.311201	823.88702	2259.6752
21.7	1	1	2296.5532	-58.993697	845.24556	2318.7449
21.8	1	1	2356.7282	-60.720052	867.16087	2379.3545
21.9	1	1	2418.4718	-62.49141	889.64747	2441.544
22	1	1	2481.8249	-64.308943	912.72024	2505.3546
22.1	1	1	2546.8295	-66.173856	936.39448	2570.8287
22.2	1	1	2613.5286	-68.087384	960.68586	2638.0096
22.3	1	1	2681.9665	-70.050793	985.61047	2706.9417
22.4	1	1	2752.1884	-72.065384	1011.1848	2777.6707
22.5	1	1	2824.2408	-74.132492	1037.4258	2850.2435
22.6	1	1	2898.1715	-76.253485	1064.3509	2924.7082
22.7	1	1	2974.0294	-78.429768	1091.9778	3001.114
22.8	1	1	3051.8648	-80.662782	1120.325	3079.5115
22.9	1	1	3131.7292	-82.954006	1149.411	3159.9527
23	1	1	3213.6755	-85.304958	1179.2553	3242.4908
23.1	1	1	3297.758	-87.717195	1209.8776	3327.1805
23.2	1	1	3384.0323	-90.192314	1241.2981	3414.078
23.3	1	1	3472.5556	-92.731954	1273.5377	3503.2406
23.4	1	1	3563.3866	-95.337797	1306.6178	3594.7276
23.5	1	1	3656.5853	-98.01157	1340.5601	3688.5994
23.6	1	1	3752.2136	-100.75504	1375.3873	3784.9183
23.7	1	1	3850.3347	-103.57003	1411.1223	3883.7481
23.8	1	1	3951.0136	-106.4584	1447.7889	3985.1541
23.9	1	1	4054.317	-109.42207	1485.4113	4089.2035
24	1	1	4160.3133	-112.46299	1524.0144	4195.9654
24.1	1	1	4269.0727	-115.58318	1563.6239	4305.5103
24.2	1	1	4380.6672	-118.78471	1604.2659	4417.9108
24.3	1	1	4495.1708	-122.06969	1645.9673	4533.2413
24.4	1	1	4612.6593	-125.44031	1688.7558	4651.5784
24.5	1	1	4733.2105	-128.8988	1732.6598	4773.0002
24.6	1	1	4856.9042	-132.44744	1777.7082	4897.5872
24.7	1	1	4983.8223	-136.08858	1823.9309	5025.422
24.8	1	1	5114.0489	-139.82465	1871.3586	5156.5891
24.9	1	1	5247.6703	-143.6581	1920.0226	5291.1755
25	1	1	5384.775	-147.59149	1969.9552	5429.2704
25.1	1	1	5525.4536	-151.62741	2021.1894	5570.965
25.2	1	1	5669.7995	-155.76854	2073.7592	5716.3534
25.3	1	1	5817.9082	-160.01762	2127.6994	5865.5318
25.4	1	1	5969.8778	-164.37746	2183.0457	6018.5989
25.5	1	1	6125.8089	-168.85096	2239.8347	6175.6562
25.6	1	1	6285.8048	-173.44107	2298.1042	6336.8076
25.7	1	1	6449.9715	-178.15084	2357.8926	6502.16
25.8	1	1	6618.4177	-182.98338	2419.2396	6671.8227
25.9	1	1	6791.255	-187.9419	2482.1857	6845.9082
26	1	1	6968.5977	-193.02967	2546.7728	7024.5318
26.1	1	1	7150.5635	-198.25008	2613.0435	7207.8117
26.2	1	1	7337.2727	-203.60656	2681.0417	7395.8694
26.3	1	1	7528.849	-209.10269	2750.8126	7588.8294
26.4	1	1	7725.4194	-214.74208	2822.4022	7786.8194
26.5	1	1	7927.114	-220.52848	2895.858	7989.9706
26.6	1	1	8134.0663	-226.46572	2971.2286	8198.4176
26.7	1	1	8346.4135	-232.55774	3048.564	8412.2984
26.8	1	1	8564.2961	-238.80856	3127.9154	8631.7546
26.9	1	1	8787.8585	-245.22232	3209.3353	8856.9316
27	1	1	9017.2487	-251.80328	3292.8777	9087.9785
27.1	1	1	9252.6186	-258.5558	3378.5979	9325.0483
27.2	1	1	9494.1242	-265.48433	3466.5526	9568.2981
27.3	1	1	9741.9253	-272.59348	3556.8001	9817.8889
27.4	1	1	9996.1861	-279.88795	3649.4001	10073.986
27.5	1	1	10257.075	-287.37258	3744.4141	10336.759
27.6	1	1	10524.765	-295.05231	3841.9049	10606.382
27.7	1	1	10799.433	-302.93224	3941.9371	10883.034
27.8	1	1	11081.26	-311.01758	4044.5769	11166.897
27.9	1	1	11370.435	-319.31369	4149.8924	11458.16
28	1	1	11667.148	-327.82606	4257.9532	11757.016
28.1	1	1	11971.595	-336.56034	4368.8309	12063.662
28.2	1	1	12283.979	-345.52229	4482.599	12378.302
28.3	1	1	12604.506	-354.71787	4599.3328	12701.144
28.4	1	1	12933.389	-364.15316	4719.1096	13032.402
28.5	1	1	13270.845	-373.83441	4842.0087	13372.295
28.6	1	1	13617.097	-383.76803	4968.1116	13721.048
28.7	1	1	13972.376	-393.9606	5097.5017	14078.893
28.8	1	1	14336.916	-404.41886	5230.2648	14446.065
28.9	1	1	14710.959	-415.14976	5366.4888	14822.81
29	1	1	15094.752	-426.16038	5506.2638	15209.375
29.1	1	1	15488.551	-437.45804	5649.6824	15606.017
29.2	1	1	15892.614	-449.05019	5796.8398	16012.999
29.3	1	1	16307.211	-460.94454	5947.8332	16430.591
29.4	1	1	16732.616	-473.14894	6102.7627	16859.068
29.5	1	1	17169.11	-485.67149	6261.7309	17298.714
29.6	1	1	17616.983	-498.52047	6424.843	17749.821
29.7	1	1	18076.53	-511.70441	6592.2072	18212.688
29.8	1	1	18548.057	-525.23202	6763.9343	18687.621
29.9	1	1	19031.876	-539.11227	6940.1379	19174.934
30	1	1	19528.308	-553.35435	7120.9347	19674.95
30.1	1	1	20037.68	-567.96769	7306.4446	20188.001
30.2	1	1	20560.33	-582.96197	7496.7904	20714.426
30.3	1	1	21096.605	-598.34713	7692.0981	21254.574
30.4	1	1	21646.859	-614.13334	7892.4971	21808.803
30.5	1	1	22211.458	-630.33107	8098.12	22377.479
30.6	1	1	22790.774	-646.95104	8309.1032	22960.979
30.7	1	1	23385.192	-664.00426	8525.5863	23559.69
30.8	1	1	23995.106	-681.50202	8747.7126	24174.008
30.9	1	1	24620.918	-699.45591	8975.6293	24804.341
31	1	1	25263.044	-717.87783	9209.4874	25451.104
31.1	1	1	25921.909	-736.77997	9449.4416	26114.728
31.2	1	1	26597.95	-756.17484	9695.651	26795.651
31.3	1	1	27291.613	-776.07531	9948.2786	27494.324
31.4	1	1	28003.359	-796.49454	10207.492	28211.21
31.5	1	1	28733.659	-817.44606	10473.462	28946.784
31.6	1	1	29482.996	-838.94374	10746.365	29701.533
31.7	1	1	30251.867	-861.00182	11026.383	30475.957
31.8	1	1	31040.78	-883.63491	11313.7	31270.568
31.9	1	1	31850.259	-906.858	11608.507	32085.893
32	1	1	32680.84	-930.68647	11910.999	32922.473
32.1	1	1	33533.072	-955.1361	12221.376	33780.86
32.2	1	1	34407.52	-980.22309	12539.844	34661.623
32.3	1	1	35304.763	-1005.964	12866.614	35565.347
32.4	1	1	36225.396	-1032.376	13201.902	36492.628
32.5	1	1	37170.028	-1059.4765	13545.931	37444.082
32.6	1	1	38139.284	-1087.2834	13898.927	38420.338
32.7	1	1	39133.807	-1115.8152	14261.126	39422.044
32.8	1	1	40154.255	-1145.0908	14632.766	40449.862
32.9	1	1	41201.304	-1175.1295	15014.094	41504.473
33	1	1	42275.647	-1205.9513	15405.363	42586.575
33.1	1	1	43377.996	-1237.5765	15806.831	43696.886
33.2	1	1	44509.082	-1270.0261	16218.765	44836.14
33.3	1	1	45669.653	-1303.3216	16641.437	46005.093
33.4	1	1	46860.477	-1337.4851	17075.127	47204.518
33.5	1	1	48082.344	-1372.5392	17520.123	48435.209
33.6	1	1	49336.062	-1408.507	17976.719	49697.982
33.7	1	1	50622.462	-1445.4125	18445.217	50993.673
33.8	1	1	51942.396	-1483.28	18925.928	52323.14
33.9	1	1	53296.738	-1522.1346	19419.17	53687.263
34	1	1	54686.386	-1562.0021	19925.271	55086.946
34.1	1	1	56112.258	-1602.9089	20444.564	56523.117
34.2	1	1	57575.3	-1644.882	20977.394	57996.725
34.3	1	1	59076.481	-1687.9492	21524.114	59508.748
34.4	1	1	60616.794	-1732.1392	22085.086	61060.185
34.5	1	1	62197.26	-1777.4811	22660.681	62652.066
34.6	1	1	63818.926	-1824.0049	23251.281	64285.444
34.7	1	1	65482.865	-1871.7416	23857.276	65961.4
34.8	1	1	67190.18	-1920.7226	24479.069	67681.046
34.9	1	1	68942.001	-1970.9805	25117.07	69445.519
35	1	1	70739.489	-2022.5485	25771.703	71255.989
35.1	1	1	72583.834	-2075.4608	26443.401	73113.653
35.2	1	1	74476.256	-2129.7524	27132.609	75019.744
35.3	1	1	76418.011	-2185.4593	27839.783	76975.522
35.4	1	1	78410.383	-2242.6183	28565.391	78982.283
35.5	1	1	80454.692	-2301.2673	29309.915	81041.357
35.6	1	1	82552.293	-2361.4452	30073.847	83154.106
35.7	1	1	84704.573	-2423.1919	30857.693	85321.931
35.8	1	1	86912.959	-2486.5481	31661.972	87546.267
35.9	1	1	89178.914	-2551.5559	32487.218	89828.586
36	1	1	91503.937	-2618.2584	33333.976	92170.401
36.1	1	1	93889.569	-2686.6996	34202.807	94573.262
36.2	1	1	96337.389	-2756.925	35094.286	97038.762
36.3	1	1	98849.019	-2828.981	36009.005	99568.531
36.4	1	1	101426.12	-2902.9153	36947.569	102164.25
36.5	1	1	104070.41	-2978.777	37910.599	104827.63
36.6	1	1	106783.62	-3056.6162	38898.734	107560.44
36.7	1	1	109567.56	-3136.4845	39912.627	110364.49
36.8	1	1	112424.08	-3218.4349	40952.95	113241.63
36.9	1	1	115355.06	-3302.5215	42020.393	116193.78
37	1	1	118362.44	-3388.8001	43115.661	119222.88
37.1	1	1	121448.22	-3477.3278	44239.481	122330.94
37.2	1	1	124614.44	-3568.1633	45392.597	125520.03
37.3	1	1	127863.19	-3661.3666	46575.772	128792.25
37.4	1	1	131196.64	-3756.9996	47789.79	132149.77
37.5	1	1	134616.98	-3855.1255	49035.455	135594.81
37.6	1	1	138126.48	-3955.8094	50313.592	139129.66
37.7	1	1	141727.47	-4059.1179	51625.048	142756.65
37.8	1	1	145422.32	-4165.1194	52970.69	146478.2
37.9	1	1	149213.5	-4273.8842	54351.411	150296.75
38	1	1	153103.5	-4385.4842	55768.124	154214.85
38.1	1	1	157094.91	-4499.9935	57221.769	158235.09
38.2	1	1	161190.37	-4617.4878	58713.306	162360.12
38.3	1	1	165392.59	-4738.0449	60243.725	166592.69
38.4	1	1	169704.35	-4861.7447	61814.04	170935.59
38.5	1	1	174128.51	-4988.6691	63425.289	175391.7
38.6	1	1	178667.99	-5118.9022	65078.54	179963.97
38.7	1	1	183325.82	-5252.5302	66774.888	184655.44
38.8	1	1	188105.06	-5389.6416	68515.456	189469.2
38.9	1	1	193008.89	-5530.3272	70301.398	194408.44
39	1	1	198040.55	-5674.6802	72133.895	199476.44
39.1	1	1	203203.38	-5822.7962	74014.162	204676.56
39.2	1	1	208500.79	-5974.7733	75943.444	210012.23
39.3	1	1	213936.29	-6130.7121	77923.018	215486.99
39.4	1	1	219513.49	-6290.7159	79954.195	221104.46
39.5	1	1	225236.07	-6454.8907	82038.322	226868.38
39.6	1	1	231107.83	-6623.3452	84176.777	232782.54
39.7	1	1	237132.66	-6796.191	86370.978	238850.88
39.8	1	1	243314.54	-6973.5425	88622.377	245077.41
39.9	1	1	249657.57	-7155.5173	90932.465	251466.25
40	1	1	256165.94	-7342.2357	93302.773	258021.63
40.1	1	1	262843.98	-7533.8215	95734.87	264747.9
40.2	1	1	269696.11	-7730.4016	98230.367	271649.51
40.3	1	1	276726.85	-7932.1061	100790.92	278731.03
40.4	1	1	283940.87	-8139.0687	103418.21	285997.15
40.5	1	1	291342.94	-8351.4263	106114	293452.68
40.6	1	1	298937.98	-8569.3197	108880.06	301102.57
40.7	1	1	306731	-8792.8931	111718.23	308951.87
40.8	1	1	314727.16	-9022.2946	114630.38	317005.79
40.9	1	1	322931.78	-9257.6762	117618.44	325269.66
41	1	1	331350.27	-9499.1937	120684.4	333748.95
41.1	1	1	339988.21	-9747.0071	123830.28	342449.27
41.2	1	1	348851.33	-10001.28	127058.17	351376.4
41.3	1	1	357945.49	-10262.182	130370.2	360536.24
41.4	1	1	367276.71	-10529.885	133768.57	369934.86
41.5	1	1	376851.19	-10804.567	137255.53	379578.48
41.6	1	1	386675.25	-11086.408	140833.38	389473.49
41.7	1	1	396755.4	-11375.597	144504.51	399626.45
41.8	1	1	407098.32	-11672.325	148271.33	410044.07
41.9	1	1	417710.87	-11976.787	152136.35	420733.26
42	1	1	428600.06	-12289.186	156102.12	431701.09
42.1	1	1	439773.1	-12609.729	160171.27	442954.83
42.2	1	1	451237.41	-12938.628	164346.49	454501.94
42.3	1	1	463000.57	-13276.101	168630.56	466350.06
42.4	1	1	475070.37	-13622.37	173026.3	478507.03
42.5	1	1	487454.81	-13977.667	177536.62	490980.91
42.6	1	1	500162.08	-14342.225	182164.53	503779.95
42.7	1	1	513200.61	-14716.286	186913.07	516912.65
42.8	1	1	526579.03	-15100.099	191785.4	530387.69
42.9	1	1	540306.19	-15493.916	196784.74	544213.99
43	1	1	554391.19	-15898	201914.41	558400.72
43.1	1	1	568843.37	-16312.617	207177.79	572957.26
43.2	1	1	583672.28	-16738.043	212578.38	587893.27
43.3	1	1	598887.74	-17174.559	218119.75	603218.63
43.4	1	1	614499.85	-17622.453	223805.58	618943.49
43.5	1	1	630518.93	-18082.024	229639.62	635078.27
43.6	1	1	646955.6	-18553.574	235625.74	651633.64
43.7	1	1	663820.74	-19037.417	241767.91	668620.58
43.8	1	1	681125.52	-19533.873	248070.2	686050.34
43.9	1	1	698881.4	-20043.27	254536.77	703934.46
44	1	1	717100.14	-20565.946	261171.91	722284.78
44.1	1	1	735793.8	-21102.247	267980.02	741113.45
44.2	1	1	754974.78	-21652.529	274965.6	760432.95
44.3	1	1	774655.76	-22217.155	282133.28	780256.07
44.4	1	1	794849.78	-22796.5	289487.81	800595.94
44.5	1	1	815570.22	-23390.948	297034.05	821466.03
44.6	1	1	836830.81	-24000.891	304777.02	842880.16
44.7	1	1	858645.61	-24626.735	312721.82	864852.52
44.8	1	1	881029.08	-25268.893	320873.73	887397.64
44.9	1	1	903996.04	-25927.79	329238.14	910530.48
45	1	1	927561.71	-26603.864	337820.6	934266.34
45.1	1	1	951741.69	-27297.562	346626.79	958620.95
45.2	1	1	976551.98	-28009.343	355662.53	983610.43
45.3	1	1	1002009	-28739.678	364933.82	1009251.3
45.4	1	1	1028129.7	-29489.052	374446.79	1035560.7
45.5	1	1	1054931.3	-30257.961	384207.75	1062555.8
45.6	1	1	1082431.5	-31046.914	394223.15	1090254.7
45.7	1	1	1110648.6	-31856.433	404499.63	1118675.6
45.8	1	1	1139601.3	-32687.054	415044.01	1147837.4
45.9	1	1	1169308.8	-33539.329	425863.25	1177759.3
46	1	1	1199790.6	-34413.82	436964.53	1208461.3
46.1	1	1	1231067	-35311.108	448355.2	1239963.6
46.2	1	1	1263158.8	-36231.786	460042.8	1272287.1
46.3	1	1	1296087.1	-37176.464	472035.07	1305453.3
46.4	1	1	1329873.8	-38145.768	484339.95	1339484
46.5	1	1	1364541.2	-39140.34	496965.6	1374401.8
46.6	1	1	1400112.4	-40160.838	509920.38	1410229.8
46.7	1	1	1436610.8	-41207.939	523212.86	1446991.9
46.8	1	1	1474060.6	-42282.335	536851.84	1484712.2
46.9	1	1	1512486.7	-43384.739	550846.37	1523415.8
47	1	1	1551914.5	-44515.881	565205.71	1563128.4
47.1	1	1	1592370.1	-45676.508	579939.37	1603876.1
47.2	1	1	1633880.3	-46867.392	595057.1	1645686.1
47.3	1	1	1676472.6	-48089.319	610568.92	1688586
47.4	1	1	1720175.2	-49343.099	626485.11	1732604.2
47.5	1	1	1765017	-50629.563	642816.19	1777769.9
47.6	1	1	1811027.7	-51949.562	659573	1824112.9
47.7	1	1	1858237.9	-53303.971	676766.62	1871664
47.8	1	1	1906678.7	-54693.687	694408.44	1920454.7
47.9	1	1	1956382.3	-56119.63	712510.16	1970517.3
48	1	1	2007381.6	-57582.744	731083.74	2021884.9
48.1	1	1	2059710.3	-59083.999	750141.51	2074591.5
48.2	1	1	2113403.1	-60624.388	769696.07	2128672.1
48.3	1	1	2168495.6	-62204.932	789760.38	2184162.4
48.4	1	1	2225024.2	-63826.678	810347.72	2241099.3
48.5	1	1	2283026.4	-65490.7	831471.74	2299520.4
48.6	1	1	2342540.6	-67198.099	853146.41	2359464.5
48.7	1	1	2403606.2	-68950.007	875386.1	2420971.1
48.8	1	1	2466263.7	-70747.583	898205.54	2484081.1
48.9	1	1	2530554.6	-72592.019	921619.83	2548836.3
49	1	1	2596521.3	-74484.535	945644.49	2615279.5
49.1	1	1	2664207.7	-76426.385	970295.42	2683454.7
49.2	1	1	2733658.6	-78418.856	995588.94	2753407.2
49.3	1	1	2804919.8	-80463.266	1021541.8	2825183.1
49.4	1	1	2878038.8	-82560.97	1048171.2	2898830.1
49.5	1	1	2953063.8	-84713.357	1075494.8	2974396.9
49.6	1	1	3030044.5	-86921.852	1103530.7	3051933.6
49.7	1	1	3109032	-89187.918	1132297.4	3131491.6
49.8	1	1	3190078.5	-91513.056	1161814	3213123.4
49.9	1	1	3273237.7	-93898.806	1192100	3296883.3


==> graphics/data/hf2d5_dt_sim_nofb.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.11237723	-6.8820729	-16.684119	-11.701363
0.3	1	1	-0.29529644	-9.0354954	-21.032908	-14.956887
0.4	1	1	-0.58897708	-10.829231	-24.348417	-17.524209
0.5	1	1	-0.99511371	-12.394256	-27.025131	-19.660792
0.6	1	1	-1.5071055	-13.804324	-29.272286	-21.50569
0.7	1	1	-2.1149577	-15.105611	-31.212695	-23.142156
0.8	1	1	-2.8082861	-16.329362	-32.924165	-24.624028
0.9	1	1	-3.5777606	-17.497906	-34.458945	-25.988196
1	1	1	-4.4155971	-18.627803	-35.853756	-27.261063
1.1	1	1	-5.3155681	-19.731636	-37.135359	-28.462169
1.2	1	1	-6.2728153	-20.819122	-38.32385	-29.60636
1.3	1	1	-7.2836099	-21.897846	-39.434694	-30.705154
1.4	1	1	-8.345125	-22.973776	-40.480055	-31.767645
1.5	1	1	-9.455243	-24.051636	-41.469672	-32.801129
1.6	1	1	-10.612402	-25.135191	-42.411473	-33.811536
1.7	1	1	-11.815475	-26.227464	-43.312008	-34.803751
1.8	1	1	-13.06368	-27.330897	-44.176757	-35.781852
1.9	1	1	-14.356508	-28.447493	-45.010363	-36.749283
2	1	1	-15.693672	-29.578907	-45.816799	-37.708989
2.1	1	1	-17.075064	-30.726534	-46.599507	-38.663521
2.2	1	1	-18.500724	-31.891568	-47.361493	-39.615114
2.3	1	1	-19.970816	-33.075056	-48.105405	-40.565752
2.4	1	1	-21.485611	-34.277929	-48.833599	-41.517214
2.5	1	1	-23.045466	-35.50104	-49.548185	-42.471114
2.6	1	1	-24.65082	-36.745184	-50.251065	-43.428932
2.7	1	1	-26.302178	-38.011116	-50.943971	-44.392039
2.8	1	1	-28.000108	-39.299566	-51.628484	-45.361712
2.9	1	1	-29.745231	-40.611249	-52.306058	-46.339158
3	1	1	-31.53822	-41.946876	-52.978039	-47.325518
3.1	1	1	-33.379796	-43.307156	-53.645676	-48.321882
3.2	1	1	-35.27072	-44.692805	-54.310139	-49.329296
3.3	1	1	-37.211798	-46.104549	-54.972522	-50.348772
3.4	1	1	-39.203874	-47.543124	-55.633858	-51.381287
3.5	1	1	-41.247829	-49.00928	-56.295123	-52.427795
3.6	1	1	-43.344583	-50.503785	-56.957243	-53.489224
3.7	1	1	-45.495089	-52.027422	-57.6211	-54.566488
3.8	1	1	-47.700339	-53.580991	-58.287539	-55.660482
3.9	1	1	-49.961357	-55.16531	-58.957368	-56.772087
4	1	1	-52.279204	-56.781218	-59.631364	-57.902175
4.1	1	1	-54.654974	-58.42957	-60.310276	-59.051609
4.2	1	1	-57.089797	-60.111243	-60.99483	-60.221244
4.3	1	1	-59.584838	-61.827131	-61.685727	-61.411928
4.4	1	1	-62.141295	-63.57815	-62.383651	-62.624507
4.5	1	1	-64.760404	-65.365233	-63.089266	-63.859823
4.6	1	1	-67.443434	-67.189337	-63.803222	-65.118719
4.7	1	1	-70.191694	-69.051437	-64.526155	-66.402035
4.8	1	1	-73.006525	-70.952528	-65.258687	-67.710613
4.9	1	1	-75.889308	-72.893628	-66.001432	-69.045298
5	1	1	-78.841461	-74.875774	-66.754994	-70.406937
5.1	1	1	-81.86444	-76.900027	-67.519966	-71.796382
5.2	1	1	-84.959739	-78.967468	-68.296939	-73.21449
5.3	1	1	-88.128892	-81.079202	-69.086496	-74.662124
5.4	1	1	-91.373474	-83.236353	-69.889216	-76.140154
5.5	1	1	-94.695101	-85.440073	-70.705673	-77.64946
5.6	1	1	-98.095427	-87.691534	-71.536441	-79.190927
5.7	1	1	-101.57615	-89.991935	-72.382091	-80.765453
5.8	1	1	-105.13902	-92.342496	-73.243194	-82.373946
5.9	1	1	-108.78581	-94.744466	-74.120319	-84.017325
6	1	1	-112.51837	-97.199117	-75.01404	-85.696521
6.1	1	1	-116.33856	-99.707748	-75.924927	-87.412479
6.2	1	1	-120.2483	-102.27169	-76.853557	-89.166157
6.3	1	1	-124.24957	-104.89228	-77.800509	-90.958527
6.4	1	1	-128.3444	-107.57092	-78.766363	-92.790579
6.5	1	1	-132.53483	-110.30902	-79.751707	-94.663317
6.6	1	1	-136.823	-113.10801	-80.757131	-96.577763
6.7	1	1	-141.21108	-115.96936	-81.783233	-98.534955
6.8	1	1	-145.70128	-118.89458	-82.830615	-100.53595
6.9	1	1	-150.29589	-121.88521	-83.899887	-102.58183
7	1	1	-154.99724	-124.9428	-84.991665	-104.67369
7.1	1	1	-159.8077	-128.06896	-86.106574	-106.81264
7.2	1	1	-164.72974	-131.26532	-87.245248	-108.99983
7.3	1	1	-169.76585	-134.53356	-88.408328	-111.23642
7.4	1	1	-174.91859	-137.87537	-89.596465	-113.52359
7.5	1	1	-180.19059	-141.29251	-90.810321	-115.86255
7.6	1	1	-185.58453	-144.78675	-92.050566	-118.25453
7.7	1	1	-191.10316	-148.35991	-93.317884	-120.70079
7.8	1	1	-196.7493	-152.01385	-94.612968	-123.20261
7.9	1	1	-202.52582	-155.75047	-95.936524	-125.76131
8	1	1	-208.43568	-159.57171	-97.289271	-128.37822
8.1	1	1	-214.48189	-163.47956	-98.671939	-131.05472
8.2	1	1	-220.66755	-167.47604	-100.08527	-133.79219
8.3	1	1	-226.9958	-171.56323	-101.53003	-136.59206
8.4	1	1	-233.46989	-175.74324	-103.00699	-139.45579
8.5	1	1	-240.09313	-180.01824	-104.51693	-142.38486
8.6	1	1	-246.8689	-184.39045	-106.06065	-145.38081
8.7	1	1	-253.80067	-188.86213	-107.63899	-148.44517
8.8	1	1	-260.89199	-193.43558	-109.25276	-151.57955
8.9	1	1	-268.14649	-198.11318	-110.90283	-154.78555
9	1	1	-275.56788	-202.89735	-112.59007	-158.06485
9.1	1	1	-283.15997	-207.79055	-114.31535	-161.41914
9.2	1	1	-290.92663	-212.79532	-116.0796	-164.85015
9.3	1	1	-298.87186	-217.91423	-117.88372	-168.35966
9.4	1	1	-306.99972	-223.14994	-119.72867	-171.94947
9.5	1	1	-315.31438	-228.50513	-121.61541	-175.62144
9.6	1	1	-323.82009	-233.98259	-123.54493	-179.37747
9.7	1	1	-332.52123	-239.58513	-125.51823	-183.21949
9.8	1	1	-341.42225	-245.31563	-127.53634	-187.14948
9.9	1	1	-350.52771	-251.17707	-129.60031	-191.16947
10	1	1	-359.8423	-257.17245	-131.71121	-195.28153
10.1	1	1	-369.37077	-263.30487	-133.87014	-199.48778
10.2	1	1	-379.11803	-269.57748	-136.07822	-203.79038
10.3	1	1	-389.08907	-275.99353	-138.3366	-208.19155
10.4	1	1	-399.289	-282.5563	-140.64644	-212.69356
10.5	1	1	-409.72307	-289.26919	-143.00894	-217.29872
10.6	1	1	-420.39663	-296.13565	-145.42532	-222.00941
10.7	1	1	-431.31515	-303.15922	-147.89684	-226.82804
10.8	1	1	-442.48424	-310.3435	-150.42477	-231.7571
10.9	1	1	-453.90963	-317.69221	-153.01042	-236.79912
11	1	1	-465.59718	-325.20911	-155.65512	-241.9567
11.1	1	1	-477.5529	-332.89809	-158.36025	-247.23248
11.2	1	1	-489.78293	-340.76309	-161.12719	-252.62919
11.3	1	1	-502.29354	-348.80816	-163.95737	-258.14959
11.4	1	1	-515.09116	-357.03745	-166.85226	-263.79653
11.5	1	1	-528.18235	-365.45518	-169.81334	-269.5729
11.6	1	1	-541.57384	-374.06569	-172.84215	-275.48169
11.7	1	1	-555.27251	-382.8734	-175.94024	-281.52592
11.8	1	1	-569.28539	-391.88284	-179.10921	-287.7087
11.9	1	1	-583.61968	-401.09865	-182.3507	-294.03321
12	1	1	-598.28273	-410.52557	-185.66636	-300.50271
12.1	1	1	-613.28209	-420.16844	-189.05792	-307.12051
12.2	1	1	-628.62544	-430.03223	-192.52712	-313.89003
12.3	1	1	-644.32068	-440.122	-196.07574	-320.81473
12.4	1	1	-660.37586	-450.44294	-199.70561	-327.89818
12.5	1	1	-676.79924	-461.00036	-203.41859	-335.14401
12.6	1	1	-693.59924	-471.79968	-207.2166	-342.55596
12.7	1	1	-710.78449	-482.84647	-211.1016	-350.13783
12.8	1	1	-728.36383	-494.14639	-215.07558	-357.89351
12.9	1	1	-746.34628	-505.70525	-219.14058	-365.827
13	1	1	-764.74108	-517.529	-223.2987	-373.94236
13.1	1	1	-783.55768	-529.62371	-227.55208	-382.24378
13.2	1	1	-802.80575	-541.99561	-231.9029	-390.73551
13.3	1	1	-822.49517	-554.65105	-236.3534	-399.42192
13.4	1	1	-842.63606	-567.59653	-240.90587	-408.30747
13.5	1	1	-863.23876	-580.83871	-245.56265	-417.39673
13.6	1	1	-884.31386	-594.38439	-250.32613	-426.69437
13.7	1	1	-905.87219	-608.24054	-255.19877	-436.20516
13.8	1	1	-927.92482	-622.41428	-260.18306	-445.934
13.9	1	1	-950.48308	-636.91289	-265.28158	-455.88588
14	1	1	-973.55856	-651.74382	-270.49694	-466.06591
14.1	1	1	-997.16311	-666.91469	-275.83183	-476.47933
14.2	1	1	-1021.3089	-682.43331	-281.28898	-487.13149
14.3	1	1	-1046.0082	-698.30764	-286.8712	-498.02786
14.4	1	1	-1071.2739	-714.54585	-292.58136	-509.17404
14.5	1	1	-1097.1188	-731.15627	-298.42239	-520.57575
14.6	1	1	-1123.5563	-748.14745	-304.3973	-532.23886
14.7	1	1	-1150.5999	-765.52812	-310.50916	-544.16936
14.8	1	1	-1178.2636	-783.3072	-316.76111	-556.37337
14.9	1	1	-1206.5615	-801.49383	-323.15636	-568.85717
15	1	1	-1235.5081	-820.09737	-329.69821	-581.62718
15.1	1	1	-1265.1185	-839.12736	-336.39	-594.68994
15.2	1	1	-1295.4077	-858.59359	-343.23518	-608.05219
15.3	1	1	-1326.3913	-878.50605	-350.23727	-621.72077
15.4	1	1	-1358.0853	-898.87499	-357.39987	-635.70272
15.5	1	1	-1390.5059	-919.71087	-364.72665	-650.00522
15.6	1	1	-1423.6698	-941.02439	-372.22139	-664.63561
15.7	1	1	-1457.594	-962.82651	-379.88793	-679.60142
15.8	1	1	-1492.296	-985.12843	-387.73021	-694.91033
15.9	1	1	-1527.7936	-1007.9416	-395.75227	-710.57022
16	1	1	-1564.105	-1031.2778	-403.95822	-726.58911
16.1	1	1	-1601.2489	-1055.1489	-412.35229	-742.97526
16.2	1	1	-1639.2444	-1079.5673	-420.93878	-759.73707
16.3	1	1	-1678.1109	-1104.5454	-429.72211	-776.88316
16.4	1	1	-1717.8685	-1130.0962	-438.70679	-794.42233
16.5	1	1	-1758.5376	-1156.2327	-447.89743	-812.36361
16.6	1	1	-1800.1391	-1182.9684	-457.29877	-830.7162
16.7	1	1	-1842.6943	-1210.317	-466.91563	-849.48954
16.8	1	1	-1886.2252	-1238.2926	-476.75295	-868.69327
16.9	1	1	-1930.754	-1266.9095	-486.81579	-888.33727
17	1	1	-1976.3037	-1296.1824	-497.10931	-908.43161
17.1	1	1	-2022.8977	-1326.1265	-507.63882	-928.98664
17.2	1	1	-2070.5599	-1356.757	-518.40971	-950.0129
17.3	1	1	-2119.3147	-1388.0897	-529.42752	-971.52121
17.4	1	1	-2169.1874	-1420.1408	-540.69792	-993.52261
17.5	1	1	-2220.2034	-1452.9266	-552.22669	-1016.0284
17.6	1	1	-2272.3889	-1486.464	-564.01975	-1039.0502
17.7	1	1	-2325.7709	-1520.7703	-576.08318	-1062.5997
17.8	1	1	-2380.3767	-1555.8631	-588.42316	-1086.6892
17.9	1	1	-2436.2344	-1591.7604	-601.04604	-1111.3309
18	1	1	-2493.3727	-1628.4807	-613.9583	-1136.5375
18.1	1	1	-2551.8209	-1666.0427	-627.16657	-1162.322
18.2	1	1	-2611.6091	-1704.466	-640.67765	-1188.6977
18.3	1	1	-2672.768	-1743.77	-654.49848	-1215.678
18.4	1	1	-2735.3289	-1783.9752	-668.63615	-1243.2769
18.5	1	1	-2799.3242	-1825.102	-683.09794	-1271.5085
18.6	1	1	-2864.7866	-1867.1717	-697.89126	-1300.3873
18.7	1	1	-2931.7497	-1910.2059	-713.02373	-1329.9282
18.8	1	1	-3000.248	-1954.2267	-728.50312	-1360.1463
18.9	1	1	-3070.3167	-1999.2566	-744.33738	-1391.0572
19	1	1	-3141.9918	-2045.3189	-760.53464	-1422.6768
19.1	1	1	-3215.3101	-2092.4372	-777.10324	-1455.0212
19.2	1	1	-3290.3093	-2140.6357	-794.05168	-1488.1072
19.3	1	1	-3367.0278	-2189.9392	-811.38867	-1521.9517
19.4	1	1	-3445.5052	-2240.373	-829.12312	-1556.5721
19.5	1	1	-3525.7818	-2291.963	-847.26414	-1591.9862
19.6	1	1	-3607.8987	-2344.7357	-865.82105	-1628.2122
19.7	1	1	-3691.8982	-2398.7183	-884.80339	-1665.2687
19.8	1	1	-3777.8235	-2453.9385	-904.22091	-1703.1747
19.9	1	1	-3865.7187	-2510.4246	-924.08358	-1741.9498
20	1	1	-3955.6289	-2568.2057	-944.40162	-1781.6138
20.1	1	1	-4047.6004	-2627.3115	-965.18547	-1822.1871
20.2	1	1	-4141.6803	-2687.7723	-986.44579	-1863.6906
20.3	1	1	-4237.9172	-2749.6192	-1008.1935	-1906.1456
20.4	1	1	-4336.3603	-2812.884	-1030.4398	-1949.5739
20.5	1	1	-4437.0603	-2877.5991	-1053.1961	-1993.9979
20.6	1	1	-4540.0689	-2943.7979	-1076.4742	-2039.4403
20.7	1	1	-4645.4391	-3011.5143	-1100.2858	-2085.9244
20.8	1	1	-4753.2249	-3080.7832	-1124.6434	-2133.4743
20.9	1	1	-4863.4818	-3151.6401	-1149.5594	-2182.1142
21	1	1	-4976.2664	-3224.1215	-1175.0466	-2231.8693
21.1	1	1	-5091.6367	-3298.2645	-1201.1181	-2282.765
21.2	1	1	-5209.6519	-3374.1073	-1227.7873	-2334.8276
21.3	1	1	-5330.3727	-3451.6889	-1255.068	-2388.0837
21.4	1	1	-5453.8611	-3531.049	-1282.974	-2442.5608
21.5	1	1	-5580.1805	-3612.2286	-1311.5198	-2498.2867
21.6	1	1	-5709.3959	-3695.2692	-1340.7201	-2555.2903
21.7	1	1	-5841.5737	-3780.2136	-1370.5898	-2613.6006
21.8	1	1	-5976.7817	-3867.1054	-1401.1442	-2673.2478
21.9	1	1	-6115.0894	-3955.9892	-1432.3992	-2734.2624
22	1	1	-6256.5679	-4046.9107	-1464.3706	-2796.6759
22.1	1	1	-6401.29	-4139.9167	-1497.0751	-2860.5202
22.2	1	1	-6549.3298	-4235.0549	-1530.5293	-2925.8281
22.3	1	1	-6700.7636	-4332.3742	-1564.7505	-2992.6333
22.4	1	1	-6855.6691	-4431.9247	-1599.7562	-3060.9701
22.5	1	1	-7014.1259	-4533.7573	-1635.5644	-3130.8735
22.6	1	1	-7176.2155	-4637.9246	-1672.1936	-3202.3795
22.7	1	1	-7342.021	-4744.4799	-1709.6625	-3275.5248
22.8	1	1	-7511.6277	-4853.4782	-1747.9904	-3350.347
22.9	1	1	-7685.1228	-4964.9752	-1787.1971	-3426.8845
23	1	1	-7862.5954	-5079.0284	-1827.3025	-3505.1768
23.1	1	1	-8044.1366	-5195.6963	-1868.3274	-3585.2639
23.2	1	1	-8229.8398	-5315.039	-1910.2928	-3667.1871
23.3	1	1	-8419.8004	-5437.1176	-1953.2203	-3750.9884
23.4	1	1	-8614.1159	-5561.995	-1997.1319	-3836.711
23.5	1	1	-8812.8863	-5689.7352	-2042.0503	-3924.3987
23.6	1	1	-9016.2136	-5820.404	-2087.9984	-4014.0968
23.7	1	1	-9224.2023	-5954.0685	-2134.9999	-4105.8513
23.8	1	1	-9436.9592	-6090.7972	-2183.0789	-4199.7092
23.9	1	1	-9654.5938	-6230.6606	-2232.2602	-4295.719
24	1	1	-9877.2178	-6373.7305	-2282.569	-4393.9298
24.1	1	1	-10104.946	-6520.0803	-2334.0312	-4494.3922
24.2	1	1	-10337.894	-6669.7853	-2386.6731	-4597.1577
24.3	1	1	-10576.183	-6822.9223	-2440.522	-4702.2792
24.4	1	1	-10819.935	-6979.5701	-2495.6053	-4809.8107
24.5	1	1	-11069.275	-7139.8092	-2551.9515	-4919.8074
24.6	1	1	-11324.332	-7303.7219	-2609.5894	-5032.3259
24.7	1	1	-11585.236	-7471.3923	-2668.5487	-5147.4239
24.8	1	1	-11852.121	-7642.9068	-2728.8597	-5265.1606
24.9	1	1	-12125.124	-7818.3533	-2790.5534	-5385.5965
25	1	1	-12404.387	-7997.822	-2853.6614	-5508.7935
25.1	1	1	-12690.052	-8181.4051	-2918.2162	-5634.8148
25.2	1	1	-12982.266	-8369.197	-2984.251	-5763.7253
25.3	1	1	-13281.179	-8561.2942	-3051.7997	-5895.5911
25.4	1	1	-13586.944	-8757.7953	-3120.8969	-6030.48
25.5	1	1	-13899.72	-8958.8014	-3191.5783	-6168.4614
25.6	1	1	-14219.666	-9164.4156	-3263.8801	-6309.606
25.7	1	1	-14546.947	-9374.7436	-3337.8394	-6453.9865
25.8	1	1	-14881.732	-9589.8936	-3413.4944	-6601.677
25.9	1	1	-15224.191	-9809.976	-3490.8837	-6752.7534
26	1	1	-15574.502	-10035.104	-3570.0473	-6907.2934
26.1	1	1	-15932.843	-10265.393	-3651.0257	-7065.3762
26.2	1	1	-16299.4	-10500.962	-3733.8606	-7227.0832
26.3	1	1	-16674.361	-10741.931	-3818.5946	-7392.4975
26.4	1	1	-17057.917	-10988.425	-3905.2711	-7561.7039
26.5	1	1	-17450.267	-11240.569	-3993.9348	-7734.7896
26.6	1	1	-17851.612	-11498.495	-4084.6311	-7911.8433
26.7	1	1	-18262.158	-11762.333	-4177.4067	-8092.9561
26.8	1	1	-18682.116	-12032.22	-4272.3092	-8278.2211
26.9	1	1	-19111.702	-12308.294	-4369.3874	-8467.7333
27	1	1	-19551.136	-12590.698	-4468.6913	-8661.5903
27.1	1	1	-20000.645	-12879.576	-4570.2717	-8859.8915
27.2	1	1	-20460.459	-13175.076	-4674.1809	-9062.7389
27.3	1	1	-20930.814	-13477.351	-4780.4723	-9270.2368
27.4	1	1	-21411.953	-13786.556	-4889.2005	-9482.4916
27.5	1	1	-21904.122	-14102.85	-5000.4214	-9699.6126
27.6	1	1	-22407.574	-14426.394	-5114.1921	-9921.7111
27.7	1	1	-22922.568	-14757.357	-5230.571	-10148.901
27.8	1	1	-23449.369	-15095.907	-5349.618	-10381.3
27.9	1	1	-23988.247	-15442.218	-5471.3942	-10619.027
28	1	1	-24539.479	-15796.469	-5595.9623	-10862.204
28.1	1	1	-25103.349	-16158.841	-5723.3861	-11110.955
28.2	1	1	-25680.146	-16529.52	-5853.7312	-11365.41
28.3	1	1	-26270.166	-16908.698	-5987.0646	-11625.698
28.4	1	1	-26873.712	-17296.569	-6123.4547	-11891.953
28.5	1	1	-27491.096	-17693.332	-6262.9716	-12164.313
28.6	1	1	-28122.633	-18099.191	-6405.6871	-12442.916
28.7	1	1	-28768.649	-18514.354	-6551.6744	-12727.907
28.8	1	1	-29429.475	-18939.036	-6701.0085	-13019.431
28.9	1	1	-30105.451	-19373.453	-6853.7663	-13317.638
29	1	1	-30796.924	-19817.83	-7010.0261	-13622.683
29.1	1	1	-31504.249	-20272.395	-7169.8682	-13934.72
29.2	1	1	-32227.791	-20737.38	-7333.3749	-14253.911
29.3	1	1	-32967.92	-21213.026	-7500.63	-14580.42
29.4	1	1	-33725.017	-21699.576	-7671.7196	-14914.414
29.5	1	1	-34499.471	-22197.281	-7846.7315	-15256.066
29.6	1	1	-35291.679	-22706.396	-8025.7557	-15605.549
29.7	1	1	-36102.05	-23227.183	-8208.8841	-15963.045
29.8	1	1	-36930.999	-23759.909	-8396.2108	-16328.737
29.9	1	1	-37778.952	-24304.848	-8587.8322	-16702.813
30	1	1	-38646.345	-24862.28	-8783.8466	-17085.464
30.1	1	1	-39533.624	-25432.492	-8984.3547	-17476.888
30.2	1	1	-40441.244	-26015.776	-9189.4596	-17877.286
30.3	1	1	-41369.672	-26612.432	-9399.2667	-18286.863
30.4	1	1	-42319.384	-27222.767	-9613.8837	-18705.83
30.5	1	1	-43290.869	-27847.095	-9833.421	-19134.402
30.6	1	1	-44284.627	-28485.735	-10057.991	-19572.799
30.7	1	1	-45301.167	-29139.017	-10287.71	-20021.246
30.8	1	1	-46341.011	-29807.276	-10522.695	-20479.975
30.9	1	1	-47404.695	-30490.855	-10763.068	-20949.221
31	1	1	-48492.764	-31190.105	-11008.951	-21429.224
31.1	1	1	-49605.778	-31905.386	-11260.471	-21920.231
31.2	1	1	-50744.309	-32637.066	-11517.757	-22422.495
31.3	1	1	-51908.941	-33385.52	-11780.942	-22936.274
31.4	1	1	-53100.273	-34151.132	-12050.16	-23461.832
31.5	1	1	-54318.918	-34934.297	-12325.551	-23999.438
31.6	1	1	-55565.5	-35735.416	-12607.255	-24549.369
31.7	1	1	-56840.661	-36554.901	-12895.417	-25111.908
31.8	1	1	-58145.056	-37393.174	-13190.186	-25687.343
31.9	1	1	-59479.355	-38250.665	-13491.712	-26275.971
32	1	1	-60844.244	-39127.814	-13800.151	-26878.093
32.1	1	1	-62240.424	-40025.072	-14115.661	-27494.02
32.2	1	1	-63668.612	-40942.9	-14438.404	-28124.067
32.3	1	1	-65129.542	-41881.771	-14768.547	-28768.558
32.4	1	1	-66623.965	-42842.165	-15106.258	-29427.824
32.5	1	1	-68152.648	-43824.577	-15451.712	-30102.205
32.6	1	1	-69716.378	-44829.512	-15805.085	-30792.046
32.7	1	1	-71315.957	-45857.485	-16166.56	-31497.702
32.8	1	1	-72952.208	-46909.026	-16536.321	-32219.536
32.9	1	1	-74625.97	-47984.673	-16914.56	-32957.918
33	1	1	-76338.105	-49084.981	-17301.47	-33713.228
33.1	1	1	-78089.491	-50210.514	-17697.25	-34485.854
33.2	1	1	-79881.029	-51361.85	-18102.104	-35276.194
33.3	1	1	-81713.64	-52539.581	-18516.239	-36084.652
33.4	1	1	-83588.264	-53744.313	-18939.868	-36911.644
33.5	1	1	-85505.865	-54976.664	-19373.21	-37757.596
33.6	1	1	-87467.428	-56237.267	-19816.486	-38622.942
33.7	1	1	-89473.962	-57526.771	-20269.924	-39508.127
33.8	1	1	-91526.496	-58845.837	-20733.758	-40413.605
33.9	1	1	-93626.086	-60195.144	-21208.226	-41339.842
34	1	1	-95773.811	-61575.384	-21693.571	-42287.313
34.1	1	1	-97970.773	-62987.268	-22190.043	-43256.505
34.2	1	1	-100218.1	-64431.519	-22697.897	-44247.917
34.3	1	1	-102516.95	-65908.881	-23217.393	-45262.058
34.4	1	1	-104868.51	-67420.113	-23748.8	-46299.449
34.5	1	1	-107273.97	-68965.99	-24292.389	-47360.622
34.6	1	1	-109734.58	-70547.308	-24848.441	-48446.124
34.7	1	1	-112251.6	-72164.878	-25417.24	-49556.511
34.8	1	1	-114826.33	-73819.533	-25999.079	-50692.355
34.9	1	1	-117460.09	-75512.121	-26594.258	-51854.238
35	1	1	-120154.22	-77243.513	-27203.081	-53042.759
35.1	1	1	-122910.12	-79014.598	-27825.862	-54258.527
35.2	1	1	-125729.2	-80826.287	-28462.921	-55502.167
35.3	1	1	-128612.91	-82679.509	-29114.584	-56774.319
35.4	1	1	-131562.73	-84575.218	-29781.188	-58075.636
35.5	1	1	-134580.17	-86514.388	-30463.073	-59406.786
35.6	1	1	-137666.8	-88498.014	-31160.592	-60768.453
35.7	1	1	-140824.18	-90527.116	-31874.101	-62161.338
35.8	1	1	-144053.96	-92602.736	-32603.968	-63586.155
35.9	1	1	-147357.77	-94725.942	-33350.568	-65043.638
36	1	1	-150737.33	-96897.823	-34114.284	-66534.534
36.1	1	1	-154194.37	-99119.496	-34895.509	-68059.61
36.2	1	1	-157730.66	-101392.1	-35694.644	-69619.649
36.3	1	1	-161348.02	-103716.81	-36512.099	-71215.453
36.4	1	1	-165048.31	-106094.81	-37348.296	-72847.842
36.5	1	1	-168833.44	-108527.33	-38203.662	-74517.654
36.6	1	1	-172705.34	-111015.62	-39078.639	-76225.748
36.7	1	1	-176666.01	-113560.95	-39973.674	-77973.001
36.8	1	1	-180717.48	-116164.64	-40889.229	-79760.311
36.9	1	1	-184861.83	-118828.01	-41825.774	-81588.596
37	1	1	-189101.19	-121552.45	-42783.79	-83458.796
37.1	1	1	-193437.74	-124339.35	-43763.768	-85371.872
37.2	1	1	-197873.72	-127190.14	-44766.214	-87328.806
37.3	1	1	-202411.38	-130106.28	-45791.641	-89330.603
37.4	1	1	-207053.08	-133089.28	-46840.577	-91378.294
37.5	1	1	-211801.19	-136140.66	-47913.56	-93472.929
37.6	1	1	-216658.16	-139262	-49011.142	-95615.585
37.7	1	1	-221626.47	-142454.9	-50133.887	-97807.362
37.8	1	1	-226708.69	-145721	-51282.371	-100049.39
37.9	1	1	-231907.42	-149061.98	-52457.185	-102342.81
38	1	1	-237225.33	-152479.55	-53658.933	-104688.82
38.1	1	1	-242665.16	-155975.47	-54888.232	-107088.6
38.2	1	1	-248229.7	-159551.53	-56145.712	-109543.41
38.3	1	1	-253921.81	-163209.58	-57432.022	-112054.49
38.4	1	1	-259744.42	-166951.49	-58747.821	-114623.14
38.5	1	1	-265700.52	-170779.19	-60093.785	-117250.68
38.6	1	1	-271793.16	-174694.64	-61470.607	-119938.45
38.7	1	1	-278025.48	-178699.86	-62878.993	-122687.85
38.8	1	1	-284400.68	-182796.9	-64319.667	-125500.28
38.9	1	1	-290922.03	-186987.86	-65793.37	-128377.18
39	1	1	-297592.89	-191274.91	-67300.858	-131320.04
39.1	1	1	-304416.69	-195660.24	-68842.906	-134330.36
39.2	1	1	-311396.92	-200146.1	-70420.307	-137409.7
39.3	1	1	-318537.19	-204734.81	-72033.871	-140559.64
39.4	1	1	-325841.14	-209428.71	-73684.427	-143781.79
39.5	1	1	-333312.55	-214230.23	-75372.822	-147077.81
39.6	1	1	-340955.24	-219141.82	-77099.926	-150449.39
39.7	1	1	-348773.14	-224166.02	-78866.624	-153898.27
39.8	1	1	-356770.28	-229305.4	-80673.825	-157426.21
39.9	1	1	-364950.75	-234562.6	-82522.457	-161035.04
40	1	1	-373318.77	-239940.32	-84413.471	-164726.6
40.1	1	1	-381878.63	-245441.34	-86347.837	-168502.79
40.2	1	1	-390634.73	-251068.47	-88326.549	-172365.55
40.3	1	1	-399591.57	-256824.6	-90350.625	-176316.87
40.4	1	1	-408753.75	-262712.7	-92421.104	-180358.78
40.5	1	1	-418125.98	-268735.79	-94539.051	-184493.35
40.6	1	1	-427713.07	-274896.96	-96705.552	-188722.71
40.7	1	1	-437519.96	-281199.37	-98921.722	-193049.03
40.8	1	1	-447551.67	-287646.28	-101188.7	-197474.53
40.9	1	1	-457813.37	-294240.98	-103507.65	-202001.49
41	1	1	-468310.32	-300986.87	-105879.76	-206632.23
41.1	1	1	-479047.92	-307887.42	-108306.25	-211369.14
41.2	1	1	-490031.69	-314946.17	-110788.38	-216214.64
41.3	1	1	-501267.27	-322166.74	-113327.41	-221171.23
41.4	1	1	-512760.43	-329552.85	-115924.64	-226241.45
41.5	1	1	-524517.08	-337108.29	-118581.42	-231427.91
41.6	1	1	-536543.26	-344836.94	-121299.11	-236733.27
41.7	1	1	-548845.15	-352742.78	-124079.1	-242160.26
41.8	1	1	-561429.06	-360829.86	-126922.83	-247711.67
41.9	1	1	-574301.47	-369102.34	-129831.75	-253390.35
42	1	1	-587468.99	-377564.48	-132807.36	-259199.22
42.1	1	1	-600938.38	-386220.62	-135851.19	-265141.26
42.2	1	1	-614716.57	-395075.2	-138964.8	-271219.52
42.3	1	1	-628810.63	-404132.78	-142149.79	-277437.13
42.4	1	1	-643227.8	-413398.02	-145407.8	-283797.28
42.5	1	1	-657975.5	-422875.66	-148740.5	-290303.25
42.6	1	1	-673061.3	-432570.59	-152149.6	-296958.37
42.7	1	1	-688492.95	-442487.77	-155636.86	-303766.06
42.8	1	1	-704278.38	-452632.32	-159204.07	-310729.82
42.9	1	1	-720425.7	-463009.44	-162853.06	-317853.23
43	1	1	-736943.21	-473624.45	-166585.7	-325139.95
43.1	1	1	-753839.4	-484482.83	-170403.92	-332593.72
43.2	1	1	-771122.94	-495590.14	-174309.67	-340218.37
43.3	1	1	-788802.71	-506952.09	-178304.97	-348017.83
43.4	1	1	-806887.81	-518574.52	-182391.86	-355996.09
43.5	1	1	-825387.52	-530463.4	-186572.44	-364157.26
43.6	1	1	-844311.35	-542624.85	-190848.86	-372505.53
43.7	1	1	-863669.01	-555065.1	-195223.33	-381045.18
43.8	1	1	-883470.47	-567790.55	-199698.08	-389780.62
43.9	1	1	-903725.89	-580807.74	-204275.42	-398716.32
44	1	1	-924445.67	-594123.36	-208957.7	-407856.88
44.1	1	1	-945640.47	-607744.25	-213747.33	-417206.99
44.2	1	1	-967321.17	-621677.41	-218646.75	-426771.46
44.3	1	1	-989498.92	-635929.99	-223658.5	-436555.2
44.4	1	1	-1012185.1	-650509.33	-228785.15	-446563.23
44.5	1	1	-1035391.4	-665422.9	-234029.33	-456800.71
44.6	1	1	-1059129.7	-680678.38	-239393.74	-467272.89
44.7	1	1	-1083412.2	-696283.59	-244881.13	-477985.15
44.8	1	1	-1108251.4	-712246.57	-250494.32	-488943
44.9	1	1	-1133660.1	-728575.51	-256236.2	-500152.06
45	1	1	-1159651.3	-745278.8	-262109.71	-511618.1
45.1	1	1	-1186238.3	-762365.03	-268117.87	-523347
45.2	1	1	-1213434.9	-779842.97	-274263.78	-535344.8
45.3	1	1	-1241254.9	-797721.6	-280550.59	-547617.65
45.4	1	1	-1269712.8	-816010.11	-286981.53	-560171.87
45.5	1	1	-1298823.1	-834717.89	-293559.89	-573013.9
45.6	1	1	-1328600.7	-853854.57	-300289.08	-586150.34
45.7	1	1	-1359061	-873429.96	-307172.53	-599587.94
45.8	1	1	-1390219.6	-893454.13	-314213.79	-613333.61
45.9	1	1	-1422092.6	-913937.37	-321416.48	-627394.41
46	1	1	-1454696.3	-934890.21	-328784.29	-641777.56
46.1	1	1	-1488047.4	-956323.4	-336321.02	-656490.45
46.2	1	1	-1522163.2	-978247.95	-344030.53	-671540.65
46.3	1	1	-1557061	-1000675.1	-351916.78	-686935.88
46.4	1	1	-1592758.9	-1023616.5	-359983.83	-702684.06
46.5	1	1	-1629275.2	-1047083.8	-368235.83	-718793.27
46.6	1	1	-1666628.7	-1071089.1	-376677	-735271.8
46.7	1	1	-1704838.5	-1095644.7	-385311.7	-752128.11
46.8	1	1	-1743924.3	-1120763.3	-394144.35	-769370.86
46.9	1	1	-1783906.2	-1146457.8	-403179.5	-787008.91
47	1	1	-1824804.7	-1172741.3	-412421.78	-805051.33
47.1	1	1	-1866640.8	-1199627.4	-421875.95	-823507.38
47.2	1	1	-1909436	-1227129.8	-431546.86	-842386.54
47.3	1	1	-1953212.4	-1255262.8	-441439.48	-861698.52
47.4	1	1	-1997992.3	-1284040.7	-451558.9	-881453.25
47.5	1	1	-2043798.9	-1313478.4	-461910.31	-901660.86
47.6	1	1	-2090655.6	-1343591	-472499.03	-922331.75
47.7	1	1	-2138586.5	-1374393.9	-483330.51	-943476.52
47.8	1	1	-2187616.2	-1405903	-494410.31	-965106.06
47.9	1	1	-2237770	-1438134.5	-505744.12	-987231.47
48	1	1	-2289073.6	-1471104.8	-517337.76	-1009864.1
48.1	1	1	-2341553.4	-1504831.1	-529197.19	-1033015.6
48.2	1	1	-2395236.3	-1539330.5	-541328.51	-1056697.9
48.3	1	1	-2450150	-1574620.9	-553737.95	-1080923.1
48.4	1	1	-2506322.5	-1610720.3	-566431.88	-1105703.7
48.5	1	1	-2563782.9	-1647647.4	-579416.83	-1131052.4
48.6	1	1	-2622560.5	-1685421	-592699.47	-1156982.2
48.7	1	1	-2682685.7	-1724060.6	-606286.62	-1183506.5
48.8	1	1	-2744189.3	-1763586	-620185.26	-1210638.9
48.9	1	1	-2807102.9	-1804017.6	-634402.54	-1238393.3
49	1	1	-2871458.8	-1845376.1	-648945.76	-1266784
49.1	1	1	-2937290.1	-1887682.7	-663822.4	-1295825.6
49.2	1	1	-3004630.7	-1930959.3	-679040.09	-1325532.9
49.3	1	1	-3073515.1	-1975228	-694606.65	-1355921.4
49.4	1	1	-3143978.7	-2020511.6	-710530.09	-1387006.5
49.5	1	1	-3216057.7	-2066833.4	-726818.58	-1418804.2
49.6	1	1	-3289789.2	-2114217.1	-743480.5	-1451330.9
49.7	1	1	-3365211	-2162687.1	-760524.4	-1484603.4
49.8	1	1	-3442361.9	-2212268.3	-777959.05	-1518638.6
49.9	1	1	-3521281.6	-2262986.3	-795793.39	-1553454.1


==> graphics/data/hf2d5_dt_sim_sti.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.09493936	-3.7108478	-9.0289687	-6.576926
0.3	1	1	-0.19888787	-8.6932161	-8.6344989	-1.7524727
0.4	1	1	-0.30857078	-10.288399	-8.4220252	-0.4087823
0.5	1	1	-0.40840933	-9.2144443	-8.0228453	-1.3571455
0.6	1	1	-0.49977145	-8.0502263	-7.5584811	-2.2210831
0.7	1	1	-0.59086959	-7.6228586	-7.1844778	-2.4152853
0.8	1	1	-0.68849305	-7.5574037	-6.9131248	-2.3532862
0.9	1	1	-0.79618742	-7.4802991	-6.6949628	-2.3545798
1	1	1	-0.91547173	-7.3359428	-6.4981286	-2.4387342
1.1	1	1	-1.0469445	-7.1923675	-6.3165122	-2.5337596
1.2	1	1	-1.1906523	-7.0840344	-6.1512391	-2.6096562
1.3	1	1	-1.3461849	-7.0021431	-6.0008473	-2.6752435
1.4	1	1	-1.5128047	-6.9313985	-5.8619411	-2.742496
1.5	1	1	-1.6896095	-6.8661009	-5.7317051	-2.8140879
1.6	1	1	-1.875654	-6.8064171	-5.6084936	-2.888118
1.7	1	1	-2.0700163	-6.7526173	-5.4912711	-2.9632376
1.8	1	1	-2.2718301	-6.7037602	-5.3791612	-3.0394186
1.9	1	1	-2.4803013	-6.6586261	-5.2713624	-3.1169445
2	1	1	-2.6947172	-6.6163625	-5.1671919	-3.1958505
2.1	1	1	-2.9144487	-6.5764493	-5.066095	-3.2759899
2.2	1	1	-3.1389473	-6.5384909	-4.967615	-3.3572127
2.3	1	1	-3.3677396	-6.5021274	-4.8713631	-3.4394211
2.4	1	1	-3.6004199	-6.4670397	-4.7770032	-3.5225462
2.5	1	1	-3.8366427	-6.4329641	-4.6842437	-3.6065252
2.6	1	1	-4.0761159	-6.3996867	-4.5928321	-3.6912994
2.7	1	1	-4.3185934	-6.3670313	-4.5025484	-3.7768185
2.8	1	1	-4.563869	-6.33485	-4.4132	-3.8630419
2.9	1	1	-4.8117708	-6.3030183	-4.3246174	-3.9499374
3	1	1	-5.0621563	-6.2714325	-4.2366513	-4.0374798
3.1	1	1	-5.3149075	-6.2400061	-4.1491693	-4.125649
3.2	1	1	-5.5699278	-6.2086669	-4.0620545	-4.2144298
3.3	1	1	-5.8271384	-6.1773551	-3.9752026	-4.3038112
3.4	1	1	-6.0864755	-6.1460206	-3.8885211	-4.3937856
3.5	1	1	-6.347888	-6.114622	-3.8019273	-4.4843482
3.6	1	1	-6.6113356	-6.0831248	-3.7153475	-4.5754965
3.7	1	1	-6.8767869	-6.0515007	-3.6287156	-4.6672301
3.8	1	1	-7.1442179	-6.019726	-3.5419725	-4.7595499
3.9	1	1	-7.4136111	-5.9877813	-3.4550652	-4.8524583
4	1	1	-7.6849543	-5.9556508	-3.367946	-4.9459586
4.1	1	1	-7.9582395	-5.9233212	-3.280572	-5.040055
4.2	1	1	-8.2334626	-5.8907817	-3.1929045	-5.1347521
4.3	1	1	-8.5106226	-5.8580237	-3.1049086	-5.2300553
4.4	1	1	-8.789721	-5.8250398	-3.0165526	-5.3259703
4.5	1	1	-9.0707616	-5.7918241	-2.9278081	-5.4225028
4.6	1	1	-9.3537498	-5.7583719	-2.838649	-5.5196591
4.7	1	1	-9.6386927	-5.7246791	-2.7490518	-5.6174454
4.8	1	1	-9.9255986	-5.6907424	-2.6589948	-5.7158681
4.9	1	1	-10.214477	-5.6565592	-2.5684584	-5.8149334
5	1	1	-10.505338	-5.6221271	-2.4774246	-5.9146479
5.1	1	1	-10.798192	-5.5874443	-2.3858768	-6.015018
5.2	1	1	-11.093052	-5.5525091	-2.2937999	-6.11605
5.3	1	1	-11.389929	-5.51732	-2.2011795	-6.2177502
5.4	1	1	-11.688837	-5.4818758	-2.1080029	-6.3201251
5.5	1	1	-11.989787	-5.4461753	-2.0142577	-6.4231809
5.6	1	1	-12.292794	-5.4102173	-1.9199328	-6.5269237
5.7	1	1	-12.597871	-5.3740007	-1.8250174	-6.6313597
5.8	1	1	-12.905031	-5.3375246	-1.7295017	-6.7364951
5.9	1	1	-13.21429	-5.3007879	-1.6333762	-6.8423358
6	1	1	-13.525661	-5.2637894	-1.5366321	-6.948888
6.1	1	1	-13.839158	-5.2265283	-1.439261	-7.0561574
6.2	1	1	-14.154796	-5.1890032	-1.3412548	-7.1641502
6.3	1	1	-14.472591	-5.1512132	-1.2426059	-7.272872
6.4	1	1	-14.792556	-5.113157	-1.1433068	-7.3823288
6.5	1	1	-15.114707	-5.0748335	-1.0433505	-7.4925265
6.6	1	1	-15.439058	-5.0362413	-0.94273011	-7.6034707
6.7	1	1	-15.765626	-4.9973791	-0.84143894	-7.7151672
6.8	1	1	-16.094425	-4.9582457	-0.73947053	-7.8276218
6.9	1	1	-16.42547	-4.9188397	-0.63681858	-7.9408403
7	1	1	-16.758778	-4.8791595	-0.5334769	-8.0548283
7.1	1	1	-17.094364	-4.8392038	-0.42943943	-8.1695916
7.2	1	1	-17.432244	-4.798971	-0.32470024	-8.2851359
7.3	1	1	-17.772432	-4.7584596	-0.21925344	-8.4014669
7.4	1	1	-18.114947	-4.7176679	-0.11309325	-8.5185903
7.5	1	1	-18.459802	-4.6765944	-0.0062139515	-8.636512
7.6	1	1	-18.807015	-4.6352374	0.10139014	-8.7552375
7.7	1	1	-19.156602	-4.5935952	0.20972465	-8.8747727
7.8	1	1	-19.508579	-4.551666	0.31879518	-8.9951234
7.9	1	1	-19.862962	-4.5094481	0.4286073	-9.1162953
8	1	1	-20.219768	-4.4669398	0.53916655	-9.2382943
8.1	1	1	-20.579014	-4.4241391	0.65047848	-9.3611261
8.2	1	1	-20.940716	-4.3810443	0.76254861	-9.4847966
8.3	1	1	-21.304892	-4.3376534	0.87538247	-9.6093118
8.4	1	1	-21.671558	-4.2939646	0.98898558	-9.7346774
8.5	1	1	-22.040731	-4.249976	1.1033635	-9.8608995
8.6	1	1	-22.412429	-4.2056855	1.2185217	-9.987984
8.7	1	1	-22.786669	-4.1610913	1.3344658	-10.115937
8.8	1	1	-23.163468	-4.1161913	1.4512013	-10.244764
8.9	1	1	-23.542843	-4.0709835	1.5687339	-10.374472
9	1	1	-23.924814	-4.0254659	1.6870691	-10.505066
9.1	1	1	-24.309396	-3.9796364	1.8062126	-10.636553
9.2	1	1	-24.696609	-3.933493	1.9261699	-10.768939
9.3	1	1	-25.08647	-3.8870335	2.0469468	-10.90223
9.4	1	1	-25.478997	-3.8402559	2.1685491	-11.036432
9.5	1	1	-25.874209	-3.7931579	2.2909823	-11.171552
9.6	1	1	-26.272124	-3.7457375	2.4142523	-11.307595
9.7	1	1	-26.67276	-3.6979924	2.5383648	-11.444569
9.8	1	1	-27.076136	-3.6499206	2.6633258	-11.58248
9.9	1	1	-27.482271	-3.6015197	2.789141	-11.721333
10	1	1	-27.891184	-3.5527875	2.9158163	-11.861136
10.1	1	1	-28.302894	-3.5037219	3.0433577	-12.001895
10.2	1	1	-28.717419	-3.4543205	3.1717711	-12.143616
10.3	1	1	-29.13478	-3.404581	3.3010625	-12.286307
10.4	1	1	-29.554995	-3.3545012	3.431238	-12.429974
10.5	1	1	-29.978084	-3.3040788	3.5623036	-12.574623
10.6	1	1	-30.404067	-3.2533114	3.6942654	-12.720261
10.7	1	1	-30.832963	-3.2021966	3.8271296	-12.866895
10.8	1	1	-31.264793	-3.1507322	3.9609025	-13.014532
10.9	1	1	-31.699576	-3.0989157	4.0955901	-13.163179
11	1	1	-32.137333	-3.0467447	4.2311989	-13.312843
11.1	1	1	-32.578084	-2.9942168	4.367735	-13.46353
11.2	1	1	-33.02185	-2.9413296	4.5052049	-13.615247
11.3	1	1	-33.468651	-2.8880806	4.6436149	-13.768003
11.4	1	1	-33.918508	-2.8344673	4.7829716	-13.921803
11.5	1	1	-34.371441	-2.7804873	4.9232813	-14.076655
11.6	1	1	-34.827473	-2.7261381	5.0645506	-14.232566
11.7	1	1	-35.286623	-2.6714171	5.2067862	-14.389543
11.8	1	1	-35.748915	-2.6163218	5.3499944	-14.547594
11.9	1	1	-36.214367	-2.5608497	5.4941822	-14.706726
12	1	1	-36.683004	-2.5049981	5.6393561	-14.866947
12.1	1	1	-37.154846	-2.4487645	5.7855229	-15.028263
12.2	1	1	-37.629915	-2.3921463	5.9326894	-15.190682
12.3	1	1	-38.108233	-2.3351408	6.0808624	-15.354213
12.4	1	1	-38.589822	-2.2777454	6.2300489	-15.518862
12.5	1	1	-39.074706	-2.2199574	6.3802557	-15.684637
12.6	1	1	-39.562906	-2.1617741	6.5314899	-15.851546
12.7	1	1	-40.054445	-2.1031929	6.6837584	-16.019596
12.8	1	1	-40.549347	-2.044211	6.8370684	-16.188796
12.9	1	1	-41.047633	-1.9848257	6.9914269	-16.359153
13	1	1	-41.549327	-1.9250342	7.1468412	-16.530676
13.1	1	1	-42.054452	-1.8648337	7.3033185	-16.703371
13.2	1	1	-42.563033	-1.8042215	7.460866	-16.877248
13.3	1	1	-43.075092	-1.7431947	7.619491	-17.052313
13.4	1	1	-43.590653	-1.6817505	7.779201	-17.228577
13.5	1	1	-44.109741	-1.6198861	7.9400033	-17.406045
13.6	1	1	-44.632378	-1.5575985	8.1019055	-17.584728
13.7	1	1	-45.158591	-1.4948849	8.264915	-17.764633
13.8	1	1	-45.688403	-1.4317423	8.4290394	-17.945768
13.9	1	1	-46.221838	-1.3681679	8.5942864	-18.128142
14	1	1	-46.758922	-1.3041586	8.7606636	-18.311764
14.1	1	1	-47.299679	-1.2397115	8.9281788	-18.496641
14.2	1	1	-47.844135	-1.1748237	9.0968397	-18.682783
14.3	1	1	-48.392315	-1.109492	9.2666542	-18.870198
14.4	1	1	-48.944244	-1.0437135	9.4376301	-19.058895
14.5	1	1	-49.499948	-0.97748506	9.6097755	-19.248883
14.6	1	1	-50.059453	-0.91080365	9.7830983	-19.44017
14.7	1	1	-50.622785	-0.84366617	9.9576065	-19.632765
14.8	1	1	-51.18997	-0.77606949	10.133308	-19.826677
14.9	1	1	-51.761034	-0.70801047	10.310212	-20.021916
15	1	1	-52.336004	-0.63948595	10.488325	-20.218491
15.1	1	1	-52.914906	-0.57049275	10.667657	-20.416409
15.2	1	1	-53.497768	-0.50102766	10.848215	-20.615682
15.3	1	1	-54.084617	-0.43108745	11.030009	-20.816317
15.4	1	1	-54.675479	-0.36066887	11.213045	-21.018325
15.5	1	1	-55.270383	-0.28976866	11.397334	-21.221714
15.6	1	1	-55.869356	-0.21838351	11.582883	-21.426494
15.7	1	1	-56.472425	-0.14651012	11.769701	-21.632676
15.8	1	1	-57.079619	-0.074145132	11.957797	-21.840267
15.9	1	1	-57.690967	-0.0012851968	12.147179	-22.049278
16	1	1	-58.306495	0.072073075	12.337857	-22.259719
16.1	1	1	-58.926234	0.14593309	12.529839	-22.471599
16.2	1	1	-59.550211	0.22029828	12.723134	-22.684928
16.3	1	1	-60.178456	0.29517211	12.917751	-22.899716
16.4	1	1	-60.810998	0.37055804	13.113699	-23.115973
16.5	1	1	-61.447867	0.44645959	13.310987	-23.33371
16.6	1	1	-62.089091	0.52288027	13.509625	-23.552936
16.7	1	1	-62.734702	0.59982365	13.709621	-23.773661
16.8	1	1	-63.384727	0.67729329	13.910986	-23.995896
16.9	1	1	-64.039199	0.7552928	14.113727	-24.21965
17	1	1	-64.698148	0.8338258	14.317855	-24.444936
17.1	1	1	-65.361603	0.91289593	14.52338	-24.671762
17.2	1	1	-66.029596	0.99250688	14.73031	-24.900139
17.3	1	1	-66.702158	1.0726623	14.938655	-25.130079
17.4	1	1	-67.37932	1.153366	15.148425	-25.361591
17.5	1	1	-68.061113	1.2346217	15.35963	-25.594687
17.6	1	1	-68.74757	1.3164331	15.57228	-25.829377
17.7	1	1	-69.438721	1.3988041	15.786384	-26.065672
17.8	1	1	-70.1346	1.4817385	16.001953	-26.303583
17.9	1	1	-70.835239	1.5652401	16.218996	-26.543122
18	1	1	-71.54067	1.6493129	16.437523	-26.784299
18.1	1	1	-72.250925	1.7339607	16.657545	-27.027125
18.2	1	1	-72.966039	1.8191874	16.879072	-27.271613
18.3	1	1	-73.686044	1.904997	17.102115	-27.517772
18.4	1	1	-74.410973	1.9913936	17.326682	-27.765615
18.5	1	1	-75.14086	2.0783811	17.552786	-28.015154
18.6	1	1	-75.87574	2.1659635	17.780436	-28.266399
18.7	1	1	-76.615646	2.254145	18.009643	-28.519362
18.8	1	1	-77.360612	2.3429296	18.240418	-28.774056
18.9	1	1	-78.110674	2.4323215	18.472771	-29.030492
19	1	1	-78.865866	2.5223248	18.706714	-29.288682
19.1	1	1	-79.626224	2.6129436	18.942256	-29.548637
19.2	1	1	-80.391782	2.7041823	19.17941	-29.810371
19.3	1	1	-81.162576	2.796045	19.418186	-30.073894
19.4	1	1	-81.938642	2.888536	19.658594	-30.339221
19.5	1	1	-82.720016	2.9816596	19.900647	-30.606362
19.6	1	1	-83.506734	3.0754202	20.144356	-30.87533
19.7	1	1	-84.298833	3.169822	20.389732	-31.146137
19.8	1	1	-85.09635	3.2648695	20.636785	-31.418797
19.9	1	1	-85.899322	3.3605671	20.885529	-31.693322
20	1	1	-86.707785	3.4569193	21.135974	-31.969725
20.1	1	1	-87.521779	3.5539304	21.388132	-32.248017
20.2	1	1	-88.341339	3.6516051	21.642014	-32.528214
20.3	1	1	-89.166506	3.7499478	21.897633	-32.810327
20.4	1	1	-89.997316	3.8489632	22.155	-33.094369
20.5	1	1	-90.833808	3.9486558	22.414128	-33.380354
20.6	1	1	-91.676022	4.0490303	22.675028	-33.668295
20.7	1	1	-92.523996	4.1500912	22.937712	-33.958206
20.8	1	1	-93.37777	4.2518435	23.202193	-34.250099
20.9	1	1	-94.237384	4.3542916	23.468483	-34.543989
21	1	1	-95.102877	4.4574405	23.736595	-34.839889
21.1	1	1	-95.974289	4.5612948	24.00654	-35.137813
21.2	1	1	-96.851662	4.6658595	24.278331	-35.437775
21.3	1	1	-97.735036	4.7711394	24.551982	-35.739788
21.4	1	1	-98.624452	4.8771393	24.827504	-36.043867
21.5	1	1	-99.519951	4.9838643	25.104911	-36.350026
21.6	1	1	-100.42157	5.0913192	25.384215	-36.658278
21.7	1	1	-101.32937	5.1995091	25.665429	-36.968639
21.8	1	1	-102.24336	5.3084389	25.948566	-37.281123
21.9	1	1	-103.16362	5.4181138	26.233641	-37.595744
22	1	1	-104.09016	5.5285388	26.520665	-37.912517
22.1	1	1	-105.02304	5.6397191	26.809652	-38.231456
22.2	1	1	-105.96231	5.7516599	27.100616	-38.552577
22.3	1	1	-106.90799	5.8643662	27.39357	-38.875895
22.4	1	1	-107.86015	5.9778435	27.688527	-39.201423
22.5	1	1	-108.81882	6.0920968	27.985502	-39.529179
22.6	1	1	-109.78404	6.2071317	28.284508	-39.859176
22.7	1	1	-110.75587	6.3229533	28.585559	-40.19143
22.8	1	1	-111.73434	6.4395671	28.88867	-40.525956
22.9	1	1	-112.71951	6.5569785	29.193853	-40.862771
23	1	1	-113.71141	6.6751929	29.501124	-41.201889
23.1	1	1	-114.7101	6.7942159	29.810497	-41.543327
23.2	1	1	-115.71562	6.914053	30.121985	-41.887099
23.3	1	1	-116.72802	7.0347097	30.435604	-42.233224
23.4	1	1	-117.74734	7.1561917	30.751368	-42.581715
23.5	1	1	-118.77363	7.2785045	31.069292	-42.932591
23.6	1	1	-119.80694	7.401654	31.38939	-43.285866
23.7	1	1	-120.84732	7.5256457	31.711677	-43.641557
23.8	1	1	-121.89482	7.6504855	32.036169	-43.999681
23.9	1	1	-122.94948	7.7761791	32.362881	-44.360255
24	1	1	-124.01135	7.9027325	32.691826	-44.723294
24.1	1	1	-125.08049	8.0301514	33.023022	-45.088817
24.2	1	1	-126.15694	8.1584419	33.356483	-45.45684
24.3	1	1	-127.24075	8.2876097	33.692225	-45.82738
24.4	1	1	-128.33197	8.4176611	34.030263	-46.200455
24.5	1	1	-129.43066	8.5486019	34.370613	-46.576081
24.6	1	1	-130.53686	8.6804384	34.713291	-46.954276
24.7	1	1	-131.65063	8.8131766	35.058313	-47.335058
24.8	1	1	-132.77202	8.9468226	35.405695	-47.718444
24.9	1	1	-133.90107	9.0813827	35.755452	-48.104453
25	1	1	-135.03785	9.2168632	36.107602	-48.493101
25.1	1	1	-136.1824	9.3532703	36.462161	-48.884408
25.2	1	1	-137.33479	9.4906104	36.819144	-49.278392
25.3	1	1	-138.49505	9.6288898	37.178569	-49.67507
25.4	1	1	-139.66325	9.7681151	37.540453	-50.074461
25.5	1	1	-140.83944	9.9082926	37.904811	-50.476584
25.6	1	1	-142.02367	10.049429	38.271662	-50.881457
25.7	1	1	-143.21601	10.19153	38.641022	-51.2891
25.8	1	1	-144.4165	10.334604	39.012908	-51.69953
25.9	1	1	-145.6252	10.478656	39.387337	-52.112768
26	1	1	-146.84217	10.623693	39.764328	-52.528832
26.1	1	1	-148.06746	10.769723	40.143897	-52.947742
26.2	1	1	-149.30113	10.916751	40.526062	-53.369517
26.3	1	1	-150.54324	11.064784	40.910841	-53.794177
26.4	1	1	-151.79384	11.213831	41.298252	-54.221742
26.5	1	1	-153.053	11.363896	41.688313	-54.65223
26.6	1	1	-154.32077	11.514988	42.081041	-55.085664
26.7	1	1	-155.59721	11.667114	42.476456	-55.522061
26.8	1	1	-156.88239	11.82028	42.874575	-55.961444
26.9	1	1	-158.17635	11.974493	43.275417	-56.403832
27	1	1	-159.47916	12.129762	43.679001	-56.849245
27.1	1	1	-160.79088	12.286092	44.085345	-57.297705
27.2	1	1	-162.11158	12.443491	44.494468	-57.749232
27.3	1	1	-163.44131	12.601968	44.90639	-58.203848
27.4	1	1	-164.78013	12.761528	45.321129	-58.661573
27.5	1	1	-166.12811	12.922179	45.738705	-59.122429
27.6	1	1	-167.48531	13.083929	46.159136	-59.586436
27.7	1	1	-168.85179	13.246786	46.582444	-60.053618
27.8	1	1	-170.22762	13.410756	47.008646	-60.523995
27.9	1	1	-171.61286	13.575848	47.437764	-60.997589
28	1	1	-173.00757	13.742069	47.869817	-61.474422
28.1	1	1	-174.41183	13.909427	48.304824	-61.954516
28.2	1	1	-175.82569	14.077929	48.742807	-62.437894
28.3	1	1	-177.24921	14.247584	49.183786	-62.924579
28.4	1	1	-178.68248	14.4184	49.627781	-63.414592
28.5	1	1	-180.12554	14.590383	50.074812	-63.907957
28.6	1	1	-181.57848	14.763544	50.524902	-64.404696
28.7	1	1	-183.04136	14.937888	50.978069	-64.904832
28.8	1	1	-184.51424	15.113425	51.434336	-65.40839
28.9	1	1	-185.99719	15.290162	51.893724	-65.915391
29	1	1	-187.49029	15.468109	52.356254	-66.42586
29.1	1	1	-188.9936	15.647272	52.821947	-66.939821
29.2	1	1	-190.50719	15.827661	53.290826	-67.457297
29.3	1	1	-192.03113	16.009283	53.762911	-67.978312
29.4	1	1	-193.5655	16.192148	54.238226	-68.502891
29.5	1	1	-195.11036	16.376264	54.716791	-69.031058
29.6	1	1	-196.66579	16.561639	55.19863	-69.562837
29.7	1	1	-198.23186	16.748281	55.683764	-70.098253
29.8	1	1	-199.80864	16.936201	56.172216	-70.637332
29.9	1	1	-201.3962	17.125405	56.66401	-71.180097
30	1	1	-202.99462	17.315904	57.159167	-71.726575
30.1	1	1	-204.60397	17.507706	57.65771	-72.276791
30.2	1	1	-206.22433	17.700819	58.159664	-72.83077
30.3	1	1	-207.85578	17.895254	58.66505	-73.388538
30.4	1	1	-209.49838	18.091018	59.173894	-73.95012
30.5	1	1	-211.15222	18.288121	59.686217	-74.515544
30.6	1	1	-212.81737	18.486572	60.202045	-75.084835
30.7	1	1	-214.4939	18.686381	60.721401	-75.65802
30.8	1	1	-216.18191	18.887556	61.244309	-76.235126
30.9	1	1	-217.88146	19.090107	61.770793	-76.816178
31	1	1	-219.59263	19.294044	62.300879	-77.401205
31.1	1	1	-221.31551	19.499375	62.83459	-77.990233
31.2	1	1	-223.05017	19.706111	63.371951	-78.58329
31.3	1	1	-224.7967	19.914261	63.912988	-79.180403
31.4	1	1	-226.55517	20.123834	64.457725	-79.7816
31.5	1	1	-228.32567	20.334841	65.006188	-80.386909
31.6	1	1	-230.10828	20.547291	65.558403	-80.996358
31.7	1	1	-231.90308	20.761195	66.114394	-81.609976
31.8	1	1	-233.71016	20.976561	66.674188	-82.22779
31.9	1	1	-235.5296	21.1934	67.237811	-82.849831
32	1	1	-237.36148	21.411722	67.805289	-83.476125
32.1	1	1	-239.20589	21.631538	68.376648	-84.106704
32.2	1	1	-241.06291	21.852857	68.951916	-84.741595
32.3	1	1	-242.93264	22.07569	69.531117	-85.380829
32.4	1	1	-244.81516	22.300047	70.114281	-86.024434
32.5	1	1	-246.71055	22.525938	70.701433	-86.672442
32.6	1	1	-248.6189	22.753375	71.2926	-87.324882
32.7	1	1	-250.54031	22.982367	71.887812	-87.981785
32.8	1	1	-252.47486	23.212925	72.487094	-88.64318
32.9	1	1	-254.42264	23.44506	73.090475	-89.309099
33	1	1	-256.38374	23.678783	73.697983	-89.979573
33.1	1	1	-258.35826	23.914104	74.309646	-90.654633
33.2	1	1	-260.34628	24.151035	74.925493	-91.334309
33.3	1	1	-262.3479	24.389587	75.545552	-92.018635
33.4	1	1	-264.36321	24.62977	76.169852	-92.707641
33.5	1	1	-266.3923	24.871596	76.798422	-93.40136
33.6	1	1	-268.43527	25.115076	77.431291	-94.099823
33.7	1	1	-270.49221	25.360221	78.068489	-94.803064
33.8	1	1	-272.56323	25.607043	78.710044	-95.511114
33.9	1	1	-274.64841	25.855553	79.355988	-96.224008
34	1	1	-276.74785	26.105763	80.00635	-96.941777
34.1	1	1	-278.86165	26.357684	80.66116	-97.664455
34.2	1	1	-280.9899	26.611328	81.320449	-98.392077
34.3	1	1	-283.13272	26.866707	81.984247	-99.124675
34.4	1	1	-285.29019	27.123833	82.652586	-99.862284
34.5	1	1	-287.46241	27.382717	83.325495	-100.60494
34.6	1	1	-289.64949	27.643372	84.003007	-101.35267
34.7	1	1	-291.85154	27.90581	84.685153	-102.10552
34.8	1	1	-294.06864	28.170043	85.371964	-102.86352
34.9	1	1	-296.30091	28.436083	86.063473	-103.6267
35	1	1	-298.54844	28.703943	86.759712	-104.3951
35.1	1	1	-300.81135	28.973635	87.460713	-105.16875
35.2	1	1	-303.08973	29.245171	88.166508	-105.9477
35.3	1	1	-305.3837	29.518565	88.877131	-106.73198
35.4	1	1	-307.69336	29.793828	89.592614	-107.52162
35.5	1	1	-310.01882	30.070974	90.312991	-108.31666
35.6	1	1	-312.36018	30.350016	91.038295	-109.11714
35.7	1	1	-314.71755	30.630966	91.768559	-109.92309
35.8	1	1	-317.09105	30.913838	92.503819	-110.73456
35.9	1	1	-319.48078	31.198645	93.244107	-111.55157
36	1	1	-321.88686	31.4854	93.989459	-112.37418
36.1	1	1	-324.3094	31.774115	94.739909	-113.20241
36.2	1	1	-326.7485	32.064806	95.495491	-114.0363
36.3	1	1	-329.20428	32.357485	96.256241	-114.8759
36.4	1	1	-331.67687	32.652166	97.022195	-115.72124
36.5	1	1	-334.16636	32.948862	97.793387	-116.57237
36.6	1	1	-336.67288	33.247587	98.569855	-117.42931
36.7	1	1	-339.19655	33.548356	99.351632	-118.29212
36.8	1	1	-341.73747	33.851182	100.13876	-119.16083
36.9	1	1	-344.29578	34.156079	100.93127	-120.03548
37	1	1	-346.87158	34.463061	101.7292	-120.91611
37.1	1	1	-349.465	34.772143	102.53258	-121.80276
37.2	1	1	-352.07616	35.08334	103.34146	-122.69548
37.3	1	1	-354.70518	35.396664	104.15588	-123.5943
37.4	1	1	-357.35218	35.712132	104.97586	-124.49928
37.5	1	1	-360.01728	36.029757	105.80145	-125.41044
37.6	1	1	-362.70062	36.349555	106.63269	-126.32783
37.7	1	1	-365.4023	36.67154	107.46962	-127.2515
37.8	1	1	-368.12247	36.995727	108.31227	-128.18149
37.9	1	1	-370.86123	37.322132	109.16068	-129.11783
38	1	1	-373.61874	37.650769	110.0149	-130.06059
38.1	1	1	-376.3951	37.981654	110.87495	-131.00979
38.2	1	1	-379.19045	38.314802	111.74089	-131.96548
38.3	1	1	-382.00492	38.650228	112.61276	-132.92771
38.4	1	1	-384.83864	38.987949	113.49058	-133.89651
38.5	1	1	-387.69174	39.32798	114.37441	-134.87195
38.6	1	1	-390.56436	39.670336	115.26429	-135.85406
38.7	1	1	-393.45662	40.015034	116.16025	-136.84288
38.8	1	1	-396.36867	40.36209	117.06234	-137.83847
38.9	1	1	-399.30063	40.711519	117.9706	-138.84087
39	1	1	-402.25265	41.063338	118.88507	-139.85012
39.1	1	1	-405.22485	41.417564	119.8058	-140.86628
39.2	1	1	-408.21739	41.774212	120.73282	-141.88938
39.3	1	1	-411.23039	42.1333	121.66619	-142.91949
39.4	1	1	-414.264	42.494844	122.60594	-143.95664
39.5	1	1	-417.31837	42.85886	123.55211	-145.00088
39.6	1	1	-420.39362	43.225367	124.50476	-146.05227
39.7	1	1	-423.4899	43.59438	125.46392	-147.11084
39.8	1	1	-426.60736	43.965917	126.42965	-148.17666
39.9	1	1	-429.74615	44.339995	127.40198	-149.24977
40	1	1	-432.9064	44.716632	128.38096	-150.33021
40.1	1	1	-436.08827	45.095845	129.36663	-151.41805
40.2	1	1	-439.2919	45.477651	130.35905	-152.51333
40.3	1	1	-442.51744	45.862069	131.35825	-153.6161
40.4	1	1	-445.76505	46.249116	132.36429	-154.72641
40.5	1	1	-449.03486	46.638811	133.37721	-155.84431
40.6	1	1	-452.32704	47.031171	134.39706	-156.96986
40.7	1	1	-455.64174	47.426214	135.42388	-158.10311
40.8	1	1	-458.97911	47.82396	136.45773	-159.24411
40.9	1	1	-462.33931	48.224425	137.49865	-160.39292
41	1	1	-465.72249	48.62763	138.54668	-161.54958
41.1	1	1	-469.12881	49.033593	139.60189	-162.71415
41.2	1	1	-472.55842	49.442332	140.66431	-163.88669
41.3	1	1	-476.0115	49.853867	141.734	-165.06725
41.4	1	1	-479.48819	50.268217	142.811	-166.25588
41.5	1	1	-482.98866	50.685401	143.89538	-167.45264
41.6	1	1	-486.51307	51.105438	144.98716	-168.65759
41.7	1	1	-490.06159	51.528348	146.08642	-169.87078
41.8	1	1	-493.63438	51.95415	147.19319	-171.09226
41.9	1	1	-497.2316	52.382865	148.30754	-172.32211
42	1	1	-500.85343	52.814512	149.4295	-173.56036
42.1	1	1	-504.50003	53.249112	150.55914	-174.80708
42.2	1	1	-508.17158	53.686684	151.69651	-176.06233
42.3	1	1	-511.86823	54.127248	152.84165	-177.32617
42.4	1	1	-515.59017	54.570827	153.99463	-178.59864
42.5	1	1	-519.33757	55.017439	155.1555	-179.87983
42.6	1	1	-523.11059	55.467105	156.3243	-181.16977
42.7	1	1	-526.90943	55.919847	157.5011	-182.46854
42.8	1	1	-530.73424	56.375686	158.68594	-183.77619
42.9	1	1	-534.58522	56.834643	159.87889	-185.09279
43	1	1	-538.46253	57.296739	161.08	-186.41839
43.1	1	1	-542.36637	57.761995	162.28933	-187.75305
43.2	1	1	-546.2969	58.230433	163.50693	-189.09685
43.3	1	1	-550.25432	58.702076	164.73285	-190.44983
43.4	1	1	-554.2388	59.176944	165.96716	-191.81207
43.5	1	1	-558.25054	59.65506	167.20991	-193.18363
43.6	1	1	-562.28972	60.136447	168.46116	-194.56457
43.7	1	1	-566.35652	60.621125	169.72097	-195.95495
43.8	1	1	-570.45114	61.109119	170.9894	-197.35485
43.9	1	1	-574.57377	61.600451	172.2665	-198.76432
44	1	1	-578.72459	62.095143	173.55233	-200.18342
44.1	1	1	-582.9038	62.593219	174.84697	-201.61224
44.2	1	1	-587.1116	63.094701	176.15045	-203.05083
44.3	1	1	-591.34818	63.599613	177.46285	-204.49925
44.4	1	1	-595.61373	64.107979	178.78423	-205.95758
44.5	1	1	-599.90846	64.619822	180.11465	-207.42589
44.6	1	1	-604.23256	65.135165	181.45416	-208.90424
44.7	1	1	-608.58624	65.654034	182.80284	-210.3927
44.8	1	1	-612.96969	66.176451	184.16074	-211.89135
44.9	1	1	-617.38313	66.702441	185.52793	-213.40024
45	1	1	-621.82675	67.232029	186.90447	-214.91945
45.1	1	1	-626.30077	67.765239	188.29042	-216.44906
45.2	1	1	-630.80538	68.302096	189.68586	-217.98912
45.3	1	1	-635.34081	68.842625	191.09084	-219.53972
45.4	1	1	-639.90726	69.386851	192.50543	-221.10093
45.5	1	1	-644.50494	69.934799	193.92969	-222.67281
45.6	1	1	-649.13406	70.486496	195.36369	-224.25544
45.7	1	1	-653.79485	71.041965	196.80751	-225.8489
45.8	1	1	-658.48752	71.601234	198.2612	-227.45326
45.9	1	1	-663.21228	72.164328	199.72483	-229.06859
46	1	1	-667.96936	72.731273	201.19847	-230.69497
46.1	1	1	-672.75897	73.302096	202.68219	-232.33247
46.2	1	1	-677.58135	73.876823	204.17606	-233.98117
46.3	1	1	-682.4367	74.455481	205.68015	-235.64115
46.4	1	1	-687.32527	75.038097	207.19452	-237.31248
46.5	1	1	-692.24727	75.624698	208.71925	-238.99525
46.6	1	1	-697.20294	76.215311	210.25441	-240.68952
46.7	1	1	-702.1925	76.809963	211.80007	-242.39538
46.8	1	1	-707.21619	77.408683	213.3563	-244.11291
46.9	1	1	-712.27424	78.011498	214.92318	-245.84219
47	1	1	-717.36688	78.618436	216.50077	-247.58329
47.1	1	1	-722.49436	79.229525	218.08916	-249.33631
47.2	1	1	-727.6569	79.844794	219.6884	-251.10131
47.3	1	1	-732.85476	80.46427	221.29859	-252.87838
47.4	1	1	-738.08817	81.087984	222.91979	-254.66761
47.5	1	1	-743.35737	81.715964	224.55207	-256.46908
47.6	1	1	-748.66261	82.348239	226.19553	-258.28287
47.7	1	1	-754.00414	82.984839	227.85022	-260.10906
47.8	1	1	-759.3822	83.625793	229.51623	-261.94775
47.9	1	1	-764.79705	84.27113	231.19363	-263.79901
48	1	1	-770.24893	84.920882	232.88251	-265.66293
48.1	1	1	-775.7381	85.575077	234.58294	-267.5396
48.2	1	1	-781.26481	86.233747	236.295	-269.42911
48.3	1	1	-786.82933	86.896922	238.01876	-271.33154
48.4	1	1	-792.4319	87.564633	239.75432	-273.24698
48.5	1	1	-798.07279	88.236911	241.50175	-275.17552
48.6	1	1	-803.75227	88.913787	243.26113	-277.11726
48.7	1	1	-809.47059	89.595293	245.03255	-279.07227
48.8	1	1	-815.22802	90.281459	246.81608	-281.04066
48.9	1	1	-821.02484	90.972319	248.61181	-283.02251
49	1	1	-826.86129	91.667905	250.41982	-285.01791
49.1	1	1	-832.73767	92.368247	252.2402	-287.02696
49.2	1	1	-838.65424	93.07338	254.07302	-289.04976
49.3	1	1	-844.61128	93.783336	255.91839	-291.08638
49.4	1	1	-850.60906	94.498147	257.77637	-293.13694
49.5	1	1	-856.64787	95.217848	259.64707	-295.20153
49.6	1	1	-862.72798	95.942471	261.53056	-297.28023
49.7	1	1	-868.84967	96.67205	263.42693	-299.37315
49.8	1	1	-875.01324	97.40662	265.33627	-301.48039
49.9	1	1	-881.21896	98.146213	267.25867	-303.60204


==> graphics/data/todalattice_nl_dt_sim_ici.dat <==
0	-0.012980275	0.023623321	-0.015169066	0	0	0
0.1	-0.012980275	0.023623321	-0.015169066	-0.00045604715	0.00058771923	-0.00043990291
0.2	-0.012980275	0.023623321	-0.015169066	-0.0058206534	-0.00054770729	-0.0034364112
0.3	-0.012980275	0.023623321	-0.015169066	-0.0018991982	0.0043991679	-0.0019083838
0.4	-0.012980275	0.023623321	-0.015169066	-0.00039089927	0.0089892934	0.0027262384
0.5	-0.012980275	0.023623321	-0.015169066	0.00034733909	0.012993017	0.0072968621
0.6	-0.012980275	0.023623321	-0.015169066	-0.00033721757	0.015441821	0.010988802
0.7	-0.012980275	0.023623321	-0.015169066	-0.0017248362	0.016409869	0.013239143
0.8	-0.012980275	0.023623321	-0.015169066	-0.0033157432	0.016190747	0.014144089
0.9	-0.012980275	0.023623321	-0.015169066	-0.0046973819	0.015214075	0.01402019
1	0	0	0	-0.0056691415	0.013860354	0.013259895
1.1	0	0	0	-0.0057349112	0.011811621	0.012636726
1.2	0	0	0	-0.00050704158	0.011524195	0.014493022
1.3	0	0	0	-0.00428875	0.0052382149	0.011861982
1.4	0	0	0	-0.0054890016	-0.00062417248	0.0061904202
1.5	0	0	0	-0.0058348695	-0.0058772702	0.0006265377
1.6	0	0	0	-0.0047241544	-0.0095964007	-0.0040564644
1.7	0	0	0	-0.0028984888	-0.011885422	-0.0073342698
1.8	0	0	0	-0.00085964092	-0.013048748	-0.0093274755
1.9	0	0	0	0.00098784389	-0.01351009	-0.010359886
2	0	0	0	0.0024535411	-0.013632594	-0.010816661
2.1	0	0	0	0.0035048484	-0.01366311	-0.011014601
2.2	0	0	0	0.0042092644	-0.013723473	-0.011158232
2.3	0	0	0	0.004673189	-0.013838081	-0.011340626
2.4	0	0	0	0.004999084	-0.013972671	-0.011571702
2.5	0	0	0	0.0052623648	-0.014070395	-0.01181404
2.6	0	0	0	0.0055052062	-0.014077538	-0.012014403
2.7	0	0	0	0.0057412045	-0.013957321	-0.012125246
2.8	0	0	0	0.0059649787	-0.013693707	-0.012115488
2.9	0	0	0	0.0061622051	-0.013288728	-0.011972722
3	0	0	0	0.0063174832	-0.012756806	-0.011700123
3.1	0	0	0	0.0064191018	-0.012118734	-0.011311115
3.2	0	0	0	0.0064609309	-0.011396885	-0.010824064
3.3	0	0	0	0.0064422506	-0.010612208	-0.010258212
3.4	0	0	0	0.0063664618	-0.0097829147	-0.0096312675
3.5	0	0	0	0.0062394708	-0.0089243917	-0.008958459
3.6	0	0	0	0.0060682648	-0.008049785	-0.0082526092
3.7	0	0	0	0.005859922	-0.0071707917	-0.0075247346
3.8	0	0	0	0.0056210853	-0.006298354	-0.0067847704
3.9	0	0	0	0.0053578069	-0.0054431058	-0.0060421699
4	0	0	0	0.0050756229	-0.0046155534	-0.0053062689
4.1	0	0	0	0.0047797238	-0.0038260425	-0.0045864115
4.2	0	0	0	0.0044751263	-0.0030845958	-0.003891893
4.3	0	0	0	0.0041667901	-0.002400699	-0.0032317979
4.4	0	0	0	0.0038596659	-0.0017830951	-0.0026148011
4.5	0	0	0	0.0035586808	-0.0012396197	-0.002048982
4.6	0	0	0	0.0032686819	-0.00077708876	-0.0015416786
4.7	0	0	0	0.0029943608	-0.00040123433	-0.0010993871
4.8	0	0	0	0.0027401747	-0.00011667885	-0.00072770439
4.9	0	0	0	0.0025102784	7.306628e-05	-0.00043130111
5	0	0	0	0.0023084697	0.0001655873	-0.00021391514
5.1	0	0	0	0.0021381501	0.00015954708	-7.8356311e-05
5.2	0	0	0	0.0020022987	5.4659576e-05	-2.6516793e-05
5.3	0	0	0	0.0019034553	-0.00014833933	-5.9385007e-05
5.4	0	0	0	0.0018437103	-0.00044772584	-0.00017706269
5.5	0	0	0	0.0018246997	-0.00084082819	-0.00037878626
5.6	0	0	0	0.0018476025	-0.0013240739	-0.00066295386
5.7	0	0	0	0.0019131428	-0.0018930449	-0.0010271591
5.8	0	0	0	0.0020215936	-0.0025425406	-0.0014682323
5.9	0	0	0	0.0021727848	-0.0032666481	-0.0019822886
6	0	0	0	0.0023661152	-0.004058819	-0.0025647835
6.1	0	0	0	0.0026005679	-0.0049119514	-0.0032105743
6.2	0	0	0	0.0028747303	-0.0058184762	-0.0039139863
6.3	0	0	0	0.0031868173	-0.006770446	-0.0046688837
6.4	0	0	0	0.003534698	-0.0077596262	-0.0054687436
6.5	0	0	0	0.003915926	-0.0087775868	-0.0063067319
6.6	0	0	0	0.0043277713	-0.0098157938	-0.0071757812
6.7	0	0	0	0.0047672553	-0.0108657	-0.0080686688
6.8	0	0	0	0.0052311872	-0.011918832	-0.0089780946
6.9	0	0	0	0.0057162008	-0.012966879	-0.0098967584
7	0	0	0	0.0062187937	-0.014001768	-0.010817435
7.1	0	0	0	0.0067353653	-0.015015748	-0.011733044
7.2	0	0	0	0.0072622561	-0.016001457	-0.012636725
7.3	0	0	0	0.0077957855	-0.016951984	-0.013521894
7.4	0	0	0	0.0083322897	-0.017860936	-0.014382311
7.5	0	0	0	0.0088681576	-0.01872248	-0.015212131
7.6	0	0	0	0.0093998657	-0.019531392	-0.01600595
7.7	0	0	0	0.0099240111	-0.020283091	-0.016758856
7.8	0	0	0	0.010437341	-0.020973664	-0.017466455
7.9	0	0	0	0.010936784	-0.021599888	-0.018124908
8	0	0	0	0.011419469	-0.022159241	-0.018730946
8.1	0	0	0	0.011882754	-0.0226499	-0.019281892
8.2	0	0	0	0.012324245	-0.023070745	-0.019775666
8.3	0	0	0	0.012741805	-0.023421337	-0.020210784
8.4	0	0	0	0.013133575	-0.023701906	-0.020586358
8.5	0	0	0	0.01349798	-0.023913322	-0.020902081
8.6	0	0	0	0.013833734	-0.024057065	-0.02115821
8.7	0	0	0	0.014139845	-0.024135186	-0.021355545
8.8	0	0	0	0.014415613	-0.024150264	-0.0214954
8.9	0	0	0	0.014660626	-0.024105363	-0.021579569
9	0	0	0	0.014874757	-0.02400398	-0.021610292
9.1	0	0	0	0.01505815	-0.023849992	-0.021590215
9.2	0	0	0	0.015211212	-0.023647602	-0.021522345
9.3	0	0	0	0.015334598	-0.023401283	-0.021410006
9.4	0	0	0	0.015429192	-0.02311572	-0.021256792
9.5	0	0	0	0.015496093	-0.022795752	-0.021066518
9.6	0	0	0	0.015536593	-0.022446315	-0.020843174
9.7	0	0	0	0.015552156	-0.022072389	-0.020590872
9.8	0	0	0	0.015544397	-0.021678941	-0.0203138
9.9	0	0	0	0.015515058	-0.021270873	-0.020016175
10	0	0	0	0.015465985	-0.020852973	-0.019702195
10.1	0	0	0	0.015399104	-0.020429871	-0.019375999
10.2	0	0	0	0.0153164	-0.020005991	-0.019041619
10.3	0	0	0	0.01521989	-0.019585518	-0.018702948
10.4	0	0	0	0.015111601	-0.01917236	-0.0183637
10.5	0	0	0	0.014993553	-0.018770117	-0.018027378
10.6	0	0	0	0.014867729	-0.018382057	-0.017697247
10.7	0	0	0	0.014736065	-0.018011094	-0.017376304
10.8	0	0	0	0.014600425	-0.017659772	-0.017067265
10.9	0	0	0	0.014462585	-0.01733025	-0.016772537
11	0	0	0	0.01432422	-0.017024301	-0.016494214
11.1	0	0	0	0.014186889	-0.016743305	-0.016234064
11.2	0	0	0	0.014052024	-0.016488252	-0.015993521
11.3	0	0	0	0.013920918	-0.016259748	-0.01577369
11.4	0	0	0	0.013794721	-0.016058026	-0.015575343
11.5	0	0	0	0.01367443	-0.015882961	-0.01539893
11.6	0	0	0	0.013560887	-0.015734084	-0.015244584
11.7	0	0	0	0.013454776	-0.015610609	-0.015112138
11.8	0	0	0	0.013356625	-0.015511448	-0.015001136
11.9	0	0	0	0.013266805	-0.015435246	-0.014910857
12	0	0	0	0.013185533	-0.015380402	-0.014840328
12.1	0	0	0	0.013112879	-0.015345103	-0.014788353
12.2	0	0	0	0.013048771	-0.015327353	-0.014753536
12.3	0	0	0	0.012993004	-0.015325004	-0.014734301
12.4	0	0	0	0.012945247	-0.015335792	-0.014728927
12.5	0	0	0	0.012905052	-0.015357366	-0.014735569
12.6	0	0	0	0.012871871	-0.015387321	-0.014752288
12.7	0	0	0	0.01284506	-0.01542323	-0.014777079
12.8	0	0	0	0.012823896	-0.015462676	-0.014807896
12.9	0	0	0	0.01280759	-0.015503277	-0.014842683
13	0	0	0	0.012795296	-0.015542718	-0.014879394
13.1	0	0	0	0.01278613	-0.015578776	-0.014916023
13.2	0	0	0	0.012779177	-0.015609341	-0.014950625
13.3	0	0	0	0.012773508	-0.015632442	-0.014981336
13.4	0	0	0	0.012768192	-0.015646264	-0.015006397
13.5	0	0	0	0.012762307	-0.015649163	-0.015024169
13.6	0	0	0	0.012754952	-0.015639682	-0.015033148
13.7	0	0	0	0.012745258	-0.015616564	-0.015031983
13.8	0	0	0	0.0127324	-0.015578756	-0.015019484
13.9	0	0	0	0.012715602	-0.01552542	-0.014994629
14	0	0	0	0.012694148	-0.015455931	-0.014956578
14.1	0	0	0	0.01266739	-0.015369882	-0.014904671
14.2	0	0	0	0.012634752	-0.015267079	-0.014838431
14.3	0	0	0	0.012595736	-0.015147539	-0.014757567
14.4	0	0	0	0.012549928	-0.015011479	-0.014661971
14.5	0	0	0	0.012496996	-0.014859313	-0.014551709
14.6	0	0	0	0.012436696	-0.014691636	-0.014427021
14.7	0	0	0	0.012368873	-0.014509214	-0.014288312
14.8	0	0	0	0.012293457	-0.014312969	-0.014136137
14.9	0	0	0	0.012210464	-0.014103965	-0.013971196
15	0	0	0	0.012119994	-0.013883389	-0.01379432
15.1	0	0	0	0.012022226	-0.013652535	-0.013606456
15.2	0	0	0	0.011917416	-0.013412785	-0.013408653
15.3	0	0	0	0.011805889	-0.013165591	-0.013202049
15.4	0	0	0	0.011688037	-0.012912459	-0.012987852
15.5	0	0	0	0.011564312	-0.012654924	-0.012767329
15.6	0	0	0	0.011435218	-0.012394537	-0.012541783
15.7	0	0	0	0.011301304	-0.012132846	-0.012312546
15.8	0	0	0	0.011163158	-0.011871376	-0.012080954
15.9	0	0	0	0.0110214	-0.011611616	-0.011848339
16	0	0	0	0.010876671	-0.011355002	-0.011616011
16.1	0	0	0	0.010729631	-0.0111029	-0.011385244
16.2	0	0	0	0.010580944	-0.010856598	-0.011157264
16.3	0	0	0	0.010431278	-0.010617291	-0.010933236
16.4	0	0	0	0.010281293	-0.01038607	-0.010714255
16.5	0	0	0	0.010131635	-0.010163916	-0.010501333
16.6	0	0	0	0.0099829311	-0.0099516888	-0.010295393
16.7	0	0	0	0.0098357809	-0.0097501251	-0.01009726
16.8	0	0	0	0.009690753	-0.009559832	-0.0099076567
16.9	0	0	0	0.0095483791	-0.0093812856	-0.0097271974
17	0	0	0	0.0094091492	-0.0092148292	-0.0095563859
17.1	0	0	0	0.0092735082	-0.0090606748	-0.009395613
17.2	0	0	0	0.0091418524	-0.0089189043	-0.009245156
17.3	0	0	0	0.0090145266	-0.0087894734	-0.0091051799
17.4	0	0	0	0.008891823	-0.0086722161	-0.008975739
17.5	0	0	0	0.0087739788	-0.0085668508	-0.00885678
17.6	0	0	0	0.0086611763	-0.0084729871	-0.0087481466
17.7	0	0	0	0.0085535426	-0.008390134	-0.0086495845
17.8	0	0	0	0.0084511502	-0.0083177085	-0.0085607479
17.9	0	0	0	0.0083540182	-0.0082550455	-0.0084812058
18	0	0	0	0.008262114	-0.0082014076	-0.0084104505
18.1	0	0	0	0.0081753554	-0.0081559962	-0.0083479057
18.2	0	0	0	0.0080936136	-0.0081179619	-0.0082929347
18.3	0	0	0	0.008016716	-0.0080864158	-0.0082448503
18.4	0	0	0	0.0079444499	-0.0080604412	-0.0082029238
18.5	0	0	0	0.0078765663	-0.0080391039	-0.0081663947
18.6	0	0	0	0.0078127839	-0.0080214635	-0.0081344801
18.7	0	0	0	0.0077527935	-0.0080065843	-0.008106384
18.8	0	0	0	0.0076962624	-0.0079935449	-0.0080813072
18.9	0	0	0	0.007642839	-0.0079814482	-0.0080584556
19	0	0	0	0.0075921575	-0.0079694305	-0.0080370494
19.1	0	0	0	0.0075438421	-0.0079566697	-0.0080163306
19.2	0	0	0	0.0074975121	-0.0079423928	-0.0079955713
19.3	0	0	0	0.0074527861	-0.0079258831	-0.0079740802
19.4	0	0	0	0.0074092861	-0.0079064857	-0.0079512093
19.5	0	0	0	0.0073666418	-0.0078836126	-0.0079263593
19.6	0	0	0	0.0073244947	-0.0078567469	-0.0078989846
19.7	0	0	0	0.007282501	-0.0078254459	-0.0078685973
19.8	0	0	0	0.0072403356	-0.007789343	-0.0078347709
19.9	0	0	0	0.0071976947	-0.0077481497	-0.0077971422
20	0	0	0	0.0071542984	-0.0077016549	-0.0077554135
20.1	0	0	0	0.0071098931	-0.0076497253	-0.0077093535
20.2	0	0	0	0.0070642533	-0.0075923035	-0.0076587971
20.3	0	0	0	0.0070171832	-0.0075294058	-0.007603645
20.4	0	0	0	0.0069685175	-0.0074611196	-0.0075438625
20.5	0	0	0	0.0069181225	-0.0073875991	-0.0074794771
20.6	0	0	0	0.0068658962	-0.007309062	-0.0074105764
20.7	0	0	0	0.0068117682	-0.0072257837	-0.0073373043
20.8	0	0	0	0.0067556996	-0.0071380925	-0.0072598578
20.9	0	0	0	0.0066976819	-0.007046364	-0.0071784824
21	0	0	0	0.0066377363	-0.0069510147	-0.0070934675
21.1	0	0	0	0.0065759121	-0.0068524958	-0.0070051419
21.2	0	0	0	0.0065122852	-0.0067512872	-0.006913868
21.3	0	0	0	0.0064469562	-0.0066478903	-0.0068200369
21.4	0	0	0	0.0063800482	-0.0065428217	-0.0067240628
21.5	0	0	0	0.0063117049	-0.0064366071	-0.0066263769
21.6	0	0	0	0.0062420878	-0.0063297744	-0.0065274226
21.7	0	0	0	0.0061713739	-0.0062228477	-0.0064276496
21.8	0	0	0	0.0060997529	-0.0061163416	-0.0063275081
21.9	0	0	0	0.006027425	-0.0060107556	-0.0062274446
22	0	0	0	0.0059545975	-0.0059065685	-0.006127896
22.1	0	0	0	0.0058814827	-0.0058042343	-0.0060292853
22.2	0	0	0	0.0058082953	-0.0057041773	-0.0059320171
22.3	0	0	0	0.0057352492	-0.0056067885	-0.0058364741
22.4	0	0	0	0.0056625557	-0.0055124221	-0.0057430125
22.5	0	0	0	0.005590421	-0.0054213932	-0.0056519599
22.6	0	0	0	0.0055190439	-0.0053339748	-0.0055636118
22.7	0	0	0	0.0054486135	-0.0052503969	-0.0054782297
22.8	0	0	0	0.0053793079	-0.0051708446	-0.0053960389
22.9	0	0	0	0.0053112921	-0.0050954582	-0.0053172279
23	0	0	0	0.0052447168	-0.0050243326	-0.0052419465
23.1	0	0	0	0.0051797169	-0.004957518	-0.0051703063
23.2	0	0	0	0.0051164107	-0.0048950209	-0.0051023802
23.3	0	0	0	0.005054899	-0.0048368052	-0.0050382031
23.4	0	0	0	0.0049952644	-0.0047827943	-0.0049777726
23.5	0	0	0	0.0049375712	-0.0047328735	-0.0049210505
23.6	0	0	0	0.0048818652	-0.004686892	-0.0048679644
23.7	0	0	0	0.0048281735	-0.0046446662	-0.0048184094
23.8	0	0	0	0.0047765053	-0.0046059829	-0.0047722506
23.9	0	0	0	0.0047268519	-0.0045706025	-0.0047293258
24	0	0	0	0.0046791877	-0.0045382626	-0.0046894477
24.1	0	0	0	0.0046334709	-0.0045086819	-0.0046524074
24.2	0	0	0	0.0045896445	-0.0044815637	-0.0046179771
24.3	0	0	0	0.0045476373	-0.0044565998	-0.0045859133
24.4	0	0	0	0.0045073655	-0.0044334745	-0.0045559604
24.5	0	0	0	0.0044687337	-0.0044118681	-0.0045278534
24.6	0	0	0	0.0044316365	-0.0043914609	-0.0045013216
24.7	0	0	0	0.0043959599	-0.0043719363	-0.0044760917
24.8	0	0	0	0.004361583	-0.0043529846	-0.0044518907
24.9	0	0	0	0.0043283793	-0.0043343061	-0.0044284492
25	0	0	0	0.0042962187	-0.004315614	-0.0044055042
25.1	0	0	0	0.0042649684	-0.0042966371	-0.0043828016
25.2	0	0	0	0.0042344951	-0.0042771221	-0.0043600988
25.3	0	0	0	0.0042046661	-0.0042568364	-0.0043371672
25.4	0	0	0	0.0041753509	-0.0042355691	-0.0043137938
25.5	0	0	0	0.0041464223	-0.0042131332	-0.0042897833
25.6	0	0	0	0.004117758	-0.0041893663	-0.0042649597
25.7	0	0	0	0.0040892415	-0.004164132	-0.0042391672
25.8	0	0	0	0.0040607633	-0.0041373201	-0.0042122716
25.9	0	0	0	0.0040322219	-0.0041088471	-0.0041841605
26	0	0	0	0.0040035244	-0.004078656	-0.0041547444
26.1	0	0	0	0.0039745873	-0.0040467159	-0.0041239563
26.2	0	0	0	0.0039453372	-0.0040130215	-0.0040917518
26.3	0	0	0	0.0039157112	-0.0039775924	-0.0040581089
26.4	0	0	0	0.0038856568	-0.0039404714	-0.0040230271
26.5	0	0	0	0.0038551327	-0.0039017236	-0.0039865268
26.6	0	0	0	0.0038241083	-0.0038614348	-0.0039486485
26.7	0	0	0	0.0037925641	-0.0038197096	-0.0039094511
26.8	0	0	0	0.0037604911	-0.0037766695	-0.0038690107
26.9	0	0	0	0.0037278904	-0.0037324509	-0.0038274195
27	0	0	0	0.0036947735	-0.0036872032	-0.0037847835
27.1	0	0	0	0.0036611608	-0.0036410864	-0.0037412213
27.2	0	0	0	0.0036270819	-0.0035942688	-0.003696862
27.3	0	0	0	0.0035925741	-0.003546925	-0.0036518433
27.4	0	0	0	0.0035576824	-0.0034992336	-0.0036063099
27.5	0	0	0	0.0035224582	-0.0034513748	-0.0035604112
27.6	0	0	0	0.0034869586	-0.0034035285	-0.0035142996
27.7	0	0	0	0.0034512455	-0.0033558722	-0.0034681287
27.8	0	0	0	0.0034153848	-0.0033085789	-0.0034220514
27.9	0	0	0	0.0033794452	-0.0032618155	-0.0033762181
28	0	0	0	0.0033434978	-0.0032157409	-0.0033307751
28.1	0	0	0	0.0033076147	-0.0031705044	-0.0032858632
28.2	0	0	0	0.003271868	-0.0031262447	-0.0032416159
28.3	0	0	0	0.0032363298	-0.003083088	-0.0031981586
28.4	0	0	0	0.0032010702	-0.0030411477	-0.0031556071
28.5	0	0	0	0.0031661576	-0.0030005232	-0.0031140666
28.6	0	0	0	0.0031316572	-0.002961299	-0.003073631
28.7	0	0	0	0.0030976306	-0.0029235448	-0.0030343821
28.8	0	0	0	0.0030641354	-0.0028873145	-0.0029963892
28.9	0	0	0	0.0030312244	-0.0028526469	-0.0029597085
29	0	0	0	0.0029989452	-0.0028195651	-0.0029243831
29.1	0	0	0	0.0029673398	-0.0027880771	-0.0028904428
29.2	0	0	0	0.0029364444	-0.0027581761	-0.0028579043
29.3	0	0	0	0.0029062892	-0.0027298409	-0.0028267715
29.4	0	0	0	0.0028768978	-0.0027030372	-0.0027970354
29.5	0	0	0	0.0028482878	-0.0026777175	-0.0027686755
29.6	0	0	0	0.0028204703	-0.0026538231	-0.0027416595
29.7	0	0	0	0.00279345	-0.0026312841	-0.0027159446
29.8	0	0	0	0.0027672258	-0.0026100214	-0.0026914782
29.9	0	0	0	0.0027417904	-0.0025899474	-0.0026681986
30	0	0	0	0.0027171308	-0.0025709672	-0.0026460363
30.1	0	0	0	0.0026932288	-0.0025529804	-0.0026249148
30.2	0	0	0	0.002670061	-0.0025358818	-0.0026047519
30.3	0	0	0	0.0026475996	-0.0025195631	-0.0025854603
30.4	0	0	0	0.0026258126	-0.0025039141	-0.0025669494
30.5	0	0	0	0.0026046643	-0.0024888238	-0.0025491259
30.6	0	0	0	0.0025841158	-0.002474182	-0.0025318952
30.7	0	0	0	0.0025641257	-0.0024598802	-0.0025151624
30.8	0	0	0	0.0025446504	-0.0024458128	-0.0024988332
30.9	0	0	0	0.0025256446	-0.0024318782	-0.0024828151
31	0	0	0	0.0025070623	-0.0024179796	-0.0024670182
31.1	0	0	0	0.0024888567	-0.0024040263	-0.0024513563
31.2	0	0	0	0.0024709811	-0.002389934	-0.0024357475
31.3	0	0	0	0.0024533893	-0.0023756257	-0.0024201151
31.4	0	0	0	0.0024360362	-0.0023610324	-0.0024043879
31.5	0	0	0	0.0024188779	-0.0023460934	-0.0023885015
31.6	0	0	0	0.0024018726	-0.0023307565	-0.002372398
31.7	0	0	0	0.0023849805	-0.0023149789	-0.0023560266
31.8	0	0	0	0.0023681646	-0.0022987264	-0.0023393442
31.9	0	0	0	0.0023513906	-0.0022819742	-0.0023223154
32	0	0	0	0.0023346274	-0.0022647066	-0.0023049124
32.1	0	0	0	0.0023178471	-0.0022469165	-0.0022871152
32.2	0	0	0	0.0023010257	-0.0022286056	-0.0022689117
32.3	0	0	0	0.0022841423	-0.002209784	-0.0022502971
32.4	0	0	0	0.0022671803	-0.0021904694	-0.002231274
32.5	0	0	0	0.0022501263	-0.0021706869	-0.002211852
32.6	0	0	0	0.002232971	-0.0021504684	-0.0021920473
32.7	0	0	0	0.0022157086	-0.0021298518	-0.0021718822
32.8	0	0	0	0.0021983371	-0.0021088806	-0.0021513847
32.9	0	0	0	0.0021808578	-0.0020876031	-0.002130588
33	0	0	0	0.0021632754	-0.0020660713	-0.0021095296
33.1	0	0	0	0.0021455976	-0.0020443409	-0.0020882512
33.2	0	0	0	0.0021278352	-0.0020224697	-0.0020667976
33.3	0	0	0	0.0021100014	-0.0020005174	-0.0020452164
33.4	0	0	0	0.002092112	-0.0019785447	-0.002023557
33.5	0	0	0	0.0020741849	-0.0019566125	-0.0020018703
33.6	0	0	0	0.0020562395	-0.001934781	-0.0019802079
33.7	0	0	0	0.0020382972	-0.0019131095	-0.0019586212
33.8	0	0	0	0.00202038	-0.0018916553	-0.0019371615
33.9	0	0	0	0.0020025113	-0.0018704734	-0.0019158785
34	0	0	0	0.0019847147	-0.0018496156	-0.0018948206
34.1	0	0	0	0.0019670142	-0.0018291303	-0.0018740338
34.2	0	0	0	0.0019494338	-0.0018090621	-0.0018535616
34.3	0	0	0	0.0019319969	-0.001789451	-0.0018334442
34.4	0	0	0	0.0019147265	-0.0017703326	-0.0018137187
34.5	0	0	0	0.0018976448	-0.0017517374	-0.0017944181
34.6	0	0	0	0.0018807726	-0.001733691	-0.0017755716
34.7	0	0	0	0.0018641297	-0.0017162135	-0.0017572043
34.8	0	0	0	0.0018477342	-0.00169932	-0.0017393365
34.9	0	0	0	0.0018316024	-0.0016830201	-0.0017219844
35	0	0	0	0.0018157489	-0.0016673182	-0.0017051596
35.1	0	0	0	0.0018001864	-0.0016522136	-0.001688869
35.2	0	0	0	0.0017849255	-0.0016377008	-0.0016731153
35.3	0	0	0	0.0017699747	-0.0016237692	-0.0016578967
35.4	0	0	0	0.0017553401	-0.0016104041	-0.0016432073
35.5	0	0	0	0.0017410261	-0.0015975864	-0.0016290372
35.6	0	0	0	0.0017270345	-0.0015852932	-0.0016153725
35.7	0	0	0	0.0017133653	-0.0015734982	-0.0016021962
35.8	0	0	0	0.0017000162	-0.0015621722	-0.0015894878
35.9	0	0	0	0.0016869832	-0.001551283	-0.001577224
36	0	0	0	0.0016742601	-0.0015407966	-0.0015653791
36.1	0	0	0	0.0016618391	-0.0015306769	-0.001553925
36.2	0	0	0	0.0016497108	-0.0015208868	-0.0015428321
36.3	0	0	0	0.0016378643	-0.001511388	-0.0015320691
36.4	0	0	0	0.0016262873	-0.0015021422	-0.0015216038
36.5	0	0	0	0.0016149663	-0.0014931109	-0.0015114033
36.6	0	0	0	0.0016038871	-0.0014842558	-0.0015014346
36.7	0	0	0	0.0015930344	-0.0014755399	-0.0014916646
36.8	0	0	0	0.0015823925	-0.0014669271	-0.0014820606
36.9	0	0	0	0.001571945	-0.0014583829	-0.0014725909
37	0	0	0	0.0015616755	-0.0014498746	-0.0014632246
37.1	0	0	0	0.0015515675	-0.0014413719	-0.0014539326
37.2	0	0	0	0.0015416045	-0.0014328465	-0.001444687
37.3	0	0	0	0.0015317702	-0.0014242732	-0.001435462
37.4	0	0	0	0.0015220491	-0.0014156292	-0.0014262339
37.5	0	0	0	0.0015124258	-0.0014068948	-0.0014169813
37.6	0	0	0	0.0015028859	-0.0013980533	-0.001407685
37.7	0	0	0	0.0014934157	-0.0013890912	-0.0013983286
37.8	0	0	0	0.0014840027	-0.0013799979	-0.0013888982
37.9	0	0	0	0.0014746351	-0.0013707662	-0.0013793825
38	0	0	0	0.0014653023	-0.0013613917	-0.0013697729
38.1	0	0	0	0.0014559952	-0.0013518734	-0.0013600635
38.2	0	0	0	0.0014467054	-0.0013422127	-0.001350251
38.3	0	0	0	0.0014374263	-0.0013324142	-0.0013403347
38.4	0	0	0	0.0014281522	-0.0013224848	-0.0013303162
38.5	0	0	0	0.0014188789	-0.0013124339	-0.0013201996
38.6	0	0	0	0.0014096034	-0.0013022733	-0.0013099911
38.7	0	0	0	0.001400324	-0.0012920164	-0.001299699
38.8	0	0	0	0.0013910401	-0.0012816788	-0.0012893334
38.9	0	0	0	0.0013817524	-0.0012712771	-0.001278906
39	0	0	0	0.0013724628	-0.0012608297	-0.0012684299
39.1	0	0	0	0.0013631739	-0.0012503554	-0.0012579198
39.2	0	0	0	0.0013538895	-0.0012398743	-0.0012473909
39.3	0	0	0	0.0013446143	-0.0012294064	-0.0012368596
39.4	0	0	0	0.0013353536	-0.0012189724	-0.0012263427
39.5	0	0	0	0.0013261136	-0.0012085925	-0.0012158573
39.6	0	0	0	0.0013169007	-0.001198287	-0.0012054208
39.7	0	0	0	0.0013077222	-0.0011880754	-0.0011950503
39.8	0	0	0	0.0012985855	-0.0011779766	-0.0011847628
39.9	0	0	0	0.0012894982	-0.0011680085	-0.0011745746
40	0	0	0	0.0012804682	-0.001158188	-0.0011645016
40.1	0	0	0	0.0012715033	-0.0011485305	-0.0011545587
40.2	0	0	0	0.0012626114	-0.0011390503	-0.00114476
40.3	0	0	0	0.0012538	-0.0011297599	-0.0011351181
40.4	0	0	0	0.0012450766	-0.0011206702	-0.0011256448
40.5	0	0	0	0.0012364481	-0.0011117905	-0.0011163503
40.6	0	0	0	0.0012279213	-0.0011031283	-0.0011072436
40.7	0	0	0	0.0012195022	-0.0010946892	-0.001098332
40.8	0	0	0	0.0012111964	-0.0010864771	-0.0010896215
40.9	0	0	0	0.001203009	-0.001078494	-0.0010811163
41	0	0	0	0.0011949442	-0.0010707402	-0.0010728193
41.1	0	0	0	0.0011870056	-0.0010632143	-0.0010647318
41.2	0	0	0	0.0011791964	-0.0010559132	-0.0010568536
41.3	0	0	0	0.0011715186	-0.0010488322	-0.0010491829
41.4	0	0	0	0.0011639737	-0.0010419651	-0.0010417168
41.5	0	0	0	0.0011565625	-0.0010353045	-0.0010344507
41.6	0	0	0	0.001149285	-0.0010288416	-0.0010273792
41.7	0	0	0	0.0011421405	-0.0010225666	-0.0010204952
41.8	0	0	0	0.0011351276	-0.0010164687	-0.0010137912
41.9	0	0	0	0.0011282443	-0.0010105361	-0.0010072583
42	0	0	0	0.0011214878	-0.0010047567	-0.0010008871
42.1	0	0	0	0.001114855	-0.00099911757	-0.00099466721
42.2	0	0	0	0.0011083421	-0.00099360557	-0.00098858805
42.3	0	0	0	0.0011019449	-0.0009882073	-0.00098263842
42.4	0	0	0	0.0010956586	-0.00098290931	-0.00097680689
42.5	0	0	0	0.0010894783	-0.00097769826	-0.00097108189
42.6	0	0	0	0.0010833986	-0.00097256099	-0.00096545182
42.7	0	0	0	0.001077414	-0.00096748472	-0.00095990516
42.8	0	0	0	0.0010715187	-0.00096245717	-0.00095443063
42.9	0	0	0	0.0010657069	-0.00095746661	-0.00094901727
43	0	0	0	0.0010599727	-0.00095250203	-0.00094365457
43.1	0	0	0	0.0010543102	-0.0009475532	-0.0009383325
43.2	0	0	0	0.0010487136	-0.00094261078	-0.00093304169
43.3	0	0	0	0.0010431772	-0.00093766631	-0.00092777343
43.4	0	0	0	0.0010376955	-0.00093271237	-0.00092251978
43.5	0	0	0	0.0010322631	-0.00092774255	-0.00091727358
43.6	0	0	0	0.0010268752	-0.00092275148	-0.00091202856
43.7	0	0	0	0.0010215269	-0.00091773489	-0.0009067793
43.8	0	0	0	0.0010162139	-0.00091268956	-0.00090152131
43.9	0	0	0	0.0010109323	-0.00090761336	-0.00089625101
44	0	0	0	0.0010056784	-0.00090250518	-0.00089096574
44.1	0	0	0	0.001000449	-0.00089736494	-0.00088566374
44.2	0	0	0	0.0009952414	-0.00089219353	-0.00088034415
44.3	0	0	0	0.00099005332	-0.00088699276	-0.00087500696
44.4	0	0	0	0.0009848829	-0.00088176528	-0.00086965298
44.5	0	0	0	0.00097972872	-0.00087651457	-0.00086428381
44.6	0	0	0	0.00097458981	-0.00087124479	-0.00085890176
44.7	0	0	0	0.00096946561	-0.00086596077	-0.00085350981
44.8	0	0	0	0.00096435599	-0.00086066787	-0.00084811154
44.9	0	0	0	0.0009592612	-0.00085537195	-0.00084271106
45	0	0	0	0.00095418187	-0.00085007921	-0.00083731294
45.1	0	0	0	0.00094911897	-0.00084479619	-0.00083192214
45.2	0	0	0	0.00094407376	-0.00083952958	-0.00082654394
45.3	0	0	0	0.00093904782	-0.00083428622	-0.00082118383
45.4	0	0	0	0.00093404294	-0.00082907295	-0.00081584748
45.5	0	0	0	0.00092906115	-0.00082389656	-0.00081054061
45.6	0	0	0	0.00092410466	-0.00081876371	-0.00080526899
45.7	0	0	0	0.00091917579	-0.00081368082	-0.00080003828
45.8	0	0	0	0.00091427699	-0.00080865405	-0.00079485404
45.9	0	0	0	0.00090941078	-0.00080368919	-0.00078972162
46	0	0	0	0.00090457969	-0.00079879161	-0.00078464611
46.1	0	0	0	0.00089978625	-0.00079396626	-0.00077963231
46.2	0	0	0	0.00089503296	-0.00078921753	-0.00077468465
46.3	0	0	0	0.00089032225	-0.00078454931	-0.00076980714
46.4	0	0	0	0.00088565644	-0.00077996488	-0.00076500339
46.5	0	0	0	0.00088103772	-0.00077546696	-0.0007602765
46.6	0	0	0	0.00087646815	-0.00077105764	-0.0007556291
46.7	0	0	0	0.00087194958	-0.00076673838	-0.00075106332
46.8	0	0	0	0.00086748368	-0.00076251004	-0.00074658074
46.9	0	0	0	0.00086307192	-0.00075837286	-0.00074218242
47	0	0	0	0.00085871551	-0.00075432651	-0.00073786892
47.1	0	0	0	0.00085441545	-0.00075037003	-0.00073364025
47.2	0	0	0	0.00085017248	-0.00074650196	-0.00072949593
47.3	0	0	0	0.0008459871	-0.0007427203	-0.00072543499
47.4	0	0	0	0.00084185956	-0.00073902255	-0.00072145599
47.5	0	0	0	0.00083778985	-0.00073540581	-0.00071755707
47.6	0	0	0	0.00083377773	-0.00073186673	-0.00071373596
47.7	0	0	0	0.00082982269	-0.00072840165	-0.00070999
47.8	0	0	0	0.00082592404	-0.00072500659	-0.00070631622
47.9	0	0	0	0.00082208082	-0.00072167731	-0.00070271135
48	0	0	0	0.00081829192	-0.00071840939	-0.00069917188
48.1	0	0	0	0.00081455599	-0.00071519824	-0.00069569409
48.2	0	0	0	0.00081087156	-0.0007120392	-0.0006922741
48.3	0	0	0	0.00080723697	-0.00070892755	-0.00068890791
48.4	0	0	0	0.00080365044	-0.00070585858	-0.00068559146
48.5	0	0	0	0.00080011009	-0.00070282765	-0.00068232065
48.6	0	0	0	0.00079661395	-0.00069983021	-0.00067909141
48.7	0	0	0	0.00079315995	-0.00069686185	-0.00067589972
48.8	0	0	0	0.00078974602	-0.00069391836	-0.00067274166
48.9	0	0	0	0.00078637003	-0.00069099576	-0.00066961343
49	0	0	0	0.00078302986	-0.0006880903	-0.00066651142
49.1	0	0	0	0.00077972341	-0.00068519854	-0.00066343219
49.2	0	0	0	0.0007764486	-0.00068231734	-0.00066037255
49.3	0	0	0	0.00077320341	-0.00067944389	-0.00065732955
49.4	0	0	0	0.0007699859	-0.00067657573	-0.0006543005
49.5	0	0	0	0.00076679421	-0.00067371077	-0.00065128302
49.6	0	0	0	0.00076362657	-0.00067084728	-0.000648275
49.7	0	0	0	0.00076048135	-0.00066798387	-0.00064527466
49.8	0	0	0	0.00075735702	-0.00066511957	-0.00064228054
49.9	0	0	0	0.00075425219	-0.00066225374	-0.00063929146
50	0	0	0	0.00075116562	-0.0006593861	-0.00063630659
50.1	0	0	0	0.00074809622	-0.00065651671	-0.00063332541
50.2	0	0	0	0.00074504303	-0.00065364596	-0.00063034767
50.3	0	0	0	0.00074200526	-0.00065077454	-0.00062737343
50.4	0	0	0	0.00073898228	-0.00064790342	-0.00062440303
50.5	0	0	0	0.00073597359	-0.00064503385	-0.00062143705
50.6	0	0	0	0.00073297885	-0.00064216728	-0.00061847633
50.7	0	0	0	0.00072999787	-0.00063930539	-0.0006155219
50.8	0	0	0	0.00072703059	-0.00063645003	-0.000612575
50.9	0	0	0	0.0007240771	-0.00063360319	-0.00060963705
51	0	0	0	0.00072113757	-0.00063076698	-0.0006067096
51.1	0	0	0	0.00071821233	-0.00062794359	-0.00060379432
51.2	0	0	0	0.00071530179	-0.00062513527	-0.00060089299
51.3	0	0	0	0.00071240645	-0.00062234429	-0.00059800743
51.4	0	0	0	0.0007095269	-0.0006195729	-0.00059513951
51.5	0	0	0	0.00070666378	-0.00061682334	-0.00059229114
51.6	0	0	0	0.00070381781	-0.00061409777	-0.00058946418
51.7	0	0	0	0.00070098972	-0.00061139827	-0.00058666049
51.8	0	0	0	0.00069818031	-0.00060872682	-0.00058388185
51.9	0	0	0	0.00069539035	-0.00060608524	-0.00058112997
52	0	0	0	0.00069262066	-0.00060347524	-0.00057840648
52.1	0	0	0	0.00068987202	-0.00060089833	-0.00057571286
52.2	0	0	0	0.00068714521	-0.00059835586	-0.0005730505
52.3	0	0	0	0.00068444097	-0.00059584898	-0.00057042061
52.4	0	0	0	0.00068176	-0.00059337864	-0.00056782428
52.5	0	0	0	0.00067910298	-0.0005909456	-0.00056526239
52.6	0	0	0	0.00067647049	-0.00058855038	-0.0005627357
52.7	0	0	0	0.00067386307	-0.00058619331	-0.00056024477
52.8	0	0	0	0.0006712812	-0.00058387451	-0.00055778996
52.9	0	0	0	0.00066872526	-0.00058159388	-0.00055537148
53	0	0	0	0.00066619558	-0.00057935114	-0.00055298934
53.1	0	0	0	0.00066369237	-0.00057714579	-0.00055064341
53.2	0	0	0	0.0006612158	-0.00057497717	-0.00054833335
53.3	0	0	0	0.00065876592	-0.00057284445	-0.00054605869
53.4	0	0	0	0.00065634271	-0.00057074662	-0.00054381878
53.5	0	0	0	0.00065394606	-0.00056868256	-0.00054161284
53.6	0	0	0	0.00065157578	-0.00056665099	-0.00053943996
53.7	0	0	0	0.00064923161	-0.00056465054	-0.00053729911
53.8	0	0	0	0.0006469132	-0.00056267974	-0.00053518915
53.9	0	0	0	0.00064462014	-0.00056073704	-0.00053310886
54	0	0	0	0.00064235194	-0.00055882083	-0.00053105692
54.1	0	0	0	0.00064010806	-0.00055692948	-0.00052903198
54.2	0	0	0	0.00063788792	-0.00055506132	-0.00052703263
54.3	0	0	0	0.00063569085	-0.00055321468	-0.00052505741
54.4	0	0	0	0.00063351619	-0.00055138789	-0.00052310488
54.5	0	0	0	0.0006313632	-0.00054957933	-0.00052117357
54.6	0	0	0	0.00062923116	-0.00054778741	-0.00051926204
54.7	0	0	0	0.00062711929	-0.0005460106	-0.00051736888
54.8	0	0	0	0.00062502682	-0.00054424745	-0.0005154927
54.9	0	0	0	0.00062295297	-0.00054249658	-0.00051363219
55	0	0	0	0.00062089697	-0.00054075672	-0.00051178608
55.1	0	0	0	0.00061885804	-0.00053902669	-0.00050995318
55.2	0	0	0	0.00061683545	-0.00053730542	-0.0005081324
55.3	0	0	0	0.00061482846	-0.00053559196	-0.00050632272
55.4	0	0	0	0.00061283637	-0.0005338855	-0.00050452322
55.5	0	0	0	0.00061085852	-0.00053218533	-0.00050273309
55.6	0	0	0	0.00060889427	-0.00053049088	-0.0005009516
55.7	0	0	0	0.00060694304	-0.0005288017	-0.00049917816
55.8	0	0	0	0.00060500429	-0.00052711747	-0.00049741228
55.9	0	0	0	0.00060307751	-0.00052543799	-0.00049565356
56	0	0	0	0.00060116226	-0.00052376318	-0.00049390172
56.1	0	0	0	0.00059925816	-0.00052209309	-0.0004921566
56.2	0	0	0	0.00059736486	-0.00052042785	-0.00049041812
56.3	0	0	0	0.00059548207	-0.00051876771	-0.0004886863
56.4	0	0	0	0.00059360956	-0.00051711302	-0.00048696126
56.5	0	0	0	0.00059174715	-0.00051546419	-0.00048524319
56.6	0	0	0	0.0005898947	-0.00051382172	-0.00048353239
56.7	0	0	0	0.00058805213	-0.00051218618	-0.00048182919
56.8	0	0	0	0.00058621941	-0.00051055819	-0.00048013401
56.9	0	0	0	0.00058439654	-0.00050893841	-0.00047844732
57	0	0	0	0.00058258357	-0.00050732754	-0.00047676963
57.1	0	0	0	0.00058078058	-0.0005057263	-0.00047510149
57.2	0	0	0	0.0005789877	-0.00050413542	-0.00047344348
57.3	0	0	0	0.00057720507	-0.00050255564	-0.00047179618
57.4	0	0	0	0.00057543287	-0.0005009877	-0.00047016021
57.5	0	0	0	0.00057367129	-0.0004994323	-0.00046853616
57.6	0	0	0	0.00057192054	-0.00049789014	-0.00046692465
57.7	0	0	0	0.00057018086	-0.00049636186	-0.00046532624
57.8	0	0	0	0.00056845246	-0.00049484809	-0.0004637415
57.9	0	0	0	0.00056673559	-0.00049334939	-0.00046217097
58	0	0	0	0.00056503049	-0.00049186627	-0.00046061512
58.1	0	0	0	0.00056333738	-0.00049039918	-0.00045907442
58.2	0	0	0	0.00056165649	-0.00048894852	-0.00045754927
58.3	0	0	0	0.00055998803	-0.0004875146	-0.00045604003
58.4	0	0	0	0.00055833221	-0.00048609768	-0.00045454699
58.5	0	0	0	0.00055668919	-0.00048469793	-0.00045307039
58.6	0	0	0	0.00055505915	-0.00048331548	-0.00045161043
58.7	0	0	0	0.00055344221	-0.00048195035	-0.00045016721
58.8	0	0	0	0.0005518385	-0.00048060251	-0.0004487408
58.9	0	0	0	0.0005502481	-0.00047927186	-0.00044733121
59	0	0	0	0.00054867106	-0.00047795824	-0.00044593836
59.1	0	0	0	0.00054710742	-0.0004766614	-0.00044456215
59.2	0	0	0	0.00054555719	-0.00047538105	-0.00044320239
59.3	0	0	0	0.00054402032	-0.00047411685	-0.00044185886
59.4	0	0	0	0.00054249678	-0.0004728684	-0.00044053128
59.5	0	0	0	0.00054098648	-0.00047163524	-0.00043921931
59.6	0	0	0	0.0005394893	-0.00047041689	-0.00043792261
59.7	0	0	0	0.0005380051	-0.00046921283	-0.00043664074
59.8	0	0	0	0.00053653374	-0.00046802252	-0.00043537329
59.9	0	0	0	0.00053507501	-0.00046684537	-0.00043411978
60	0	0	0	0.00053362872	-0.00046568081	-0.00043287971
60.1	0	0	0	0.00053219464	-0.00046452822	-0.00043165259
60.2	0	0	0	0.00053077253	-0.00046338702	-0.00043043788
60.3	0	0	0	0.00052936213	-0.00046225659	-0.00042923506
60.4	0	0	0	0.00052796316	-0.00046113635	-0.00042804361
60.5	0	0	0	0.00052657536	-0.00046002572	-0.00042686298
60.6	0	0	0	0.00052519843	-0.00045892414	-0.00042569267
60.7	0	0	0	0.00052383208	-0.00045783106	-0.00042453216
60.8	0	0	0	0.00052247601	-0.00045674598	-0.00042338096
60.9	0	0	0	0.00052112994	-0.0004556684	-0.0004222386
61	0	0	0	0.00051979358	-0.0004545979	-0.00042110463
61.1	0	0	0	0.00051846662	-0.00045353405	-0.00041997864
61.2	0	0	0	0.00051714881	-0.00045247648	-0.00041886023
61.3	0	0	0	0.00051583985	-0.00045142487	-0.00041774904
61.4	0	0	0	0.0005145395	-0.00045037894	-0.00041664475
61.5	0	0	0	0.00051324751	-0.00044933843	-0.00041554708
61.6	0	0	0	0.00051196364	-0.00044830315	-0.00041445577
61.7	0	0	0	0.00051068768	-0.00044727295	-0.0004133706
61.8	0	0	0	0.00050941942	-0.00044624771	-0.00041229141
61.9	0	0	0	0.00050815867	-0.00044522736	-0.00041121805
62	0	0	0	0.00050690527	-0.00044421187	-0.00041015042
62.1	0	0	0	0.00050565908	-0.00044320125	-0.00040908846
62.2	0	0	0	0.00050441995	-0.00044219555	-0.00040803213
62.3	0	0	0	0.00050318778	-0.00044119484	-0.00040698143
62.4	0	0	0	0.00050196247	-0.00044019922	-0.00040593639
62.5	0	0	0	0.00050074394	-0.00043920885	-0.00040489707
62.6	0	0	0	0.00049953215	-0.00043822387	-0.00040386356
62.7	0	0	0	0.00049832703	-0.00043724447	-0.00040283596
62.8	0	0	0	0.00049712857	-0.00043627085	-0.0004018144
62.9	0	0	0	0.00049593676	-0.00043530321	-0.00040079903
63	0	0	0	0.00049475159	-0.00043434178	-0.00039979001
63.1	0	0	0	0.00049357308	-0.00043338679	-0.0003987875
63.2	0	0	0	0.00049240125	-0.00043243846	-0.00039779168
63.3	0	0	0	0.00049123614	-0.00043149703	-0.00039680274
63.4	0	0	0	0.00049007779	-0.00043056272	-0.00039582086
63.5	0	0	0	0.00048892625	-0.00042963575	-0.00039484622
63.6	0	0	0	0.00048778157	-0.00042871633	-0.00039387902
63.7	0	0	0	0.00048664381	-0.00042780466	-0.0003929194
63.8	0	0	0	0.00048551302	-0.00042690091	-0.00039196756
63.9	0	0	0	0.00048438928	-0.00042600526	-0.00039102362
64	0	0	0	0.00048327264	-0.00042511783	-0.00039008775
64.1	0	0	0	0.00048216316	-0.00042423876	-0.00038916005
64.2	0	0	0	0.00048106088	-0.00042336816	-0.00038824065
64.3	0	0	0	0.00047996588	-0.00042250608	-0.00038732963
64.4	0	0	0	0.00047887818	-0.00042165259	-0.00038642706
64.5	0	0	0	0.00047779782	-0.00042080773	-0.00038553299
64.6	0	0	0	0.00047672485	-0.00041997148	-0.00038464745
64.7	0	0	0	0.00047565928	-0.00041914384	-0.00038377046
64.8	0	0	0	0.00047460112	-0.00041832476	-0.00038290201
64.9	0	0	0	0.00047355039	-0.00041751417	-0.00038204206
65	0	0	0	0.00047250707	-0.00041671198	-0.00038119055
65.1	0	0	0	0.00047147117	-0.00041591809	-0.00038034743
65.2	0	0	0	0.00047044264	-0.00041513236	-0.0003795126
65.3	0	0	0	0.00046942146	-0.00041435465	-0.00037868595
65.4	0	0	0	0.0004684076	-0.00041358479	-0.00037786737
65.5	0	0	0	0.00046740099	-0.00041282261	-0.0003770567
65.6	0	0	0	0.00046640157	-0.0004120679	-0.0003762538
65.7	0	0	0	0.00046540928	-0.00041132048	-0.00037545851
65.8	0	0	0	0.00046442405	-0.00041058014	-0.00037467066
65.9	0	0	0	0.00046344577	-0.00040984664	-0.00037389005
66	0	0	0	0.00046247437	-0.00040911978	-0.0003731165
66.1	0	0	0	0.00046150975	-0.00040839933	-0.00037234981
66.2	0	0	0	0.0004605518	-0.00040768507	-0.00037158979
66.3	0	0	0	0.00045960042	-0.00040697678	-0.00037083624
66.4	0	0	0	0.00045865549	-0.00040627423	-0.00037008895
66.5	0	0	0	0.0004577169	-0.00040557722	-0.00036934774
66.6	0	0	0	0.00045678454	-0.00040488555	-0.0003686124
66.7	0	0	0	0.00045585829	-0.00040419901	-0.00036788276
66.8	0	0	0	0.00045493803	-0.00040351742	-0.00036715862
66.9	0	0	0	0.00045402365	-0.00040284061	-0.00036643982
67	0	0	0	0.00045311503	-0.00040216841	-0.00036572619
67.1	0	0	0	0.00045221206	-0.00040150068	-0.00036501758
67.2	0	0	0	0.00045131463	-0.00040083728	-0.00036431384
67.3	0	0	0	0.00045042263	-0.00040017809	-0.00036361484
67.4	0	0	0	0.00044953596	-0.00039952301	-0.00036292046
67.5	0	0	0	0.00044865453	-0.00039887194	-0.00036223059
67.6	0	0	0	0.00044777824	-0.00039822482	-0.00036154513
67.7	0	0	0	0.00044690701	-0.00039758158	-0.00036086402
67.8	0	0	0	0.00044604075	-0.00039694217	-0.00036018717
67.9	0	0	0	0.00044517939	-0.00039630657	-0.00035951453
68	0	0	0	0.00044432287	-0.00039567476	-0.00035884606
68.1	0	0	0	0.00044347111	-0.00039504674	-0.00035818173
68.2	0	0	0	0.00044262407	-0.0003944225	-0.00035752152
68.3	0	0	0	0.00044178169	-0.00039380208	-0.00035686541
68.4	0	0	0	0.00044094394	-0.00039318549	-0.00035621342
68.5	0	0	0	0.00044011077	-0.00039257279	-0.00035556555
68.6	0	0	0	0.00043928216	-0.000391964	-0.00035492181
68.7	0	0	0	0.00043845807	-0.00039135919	-0.00035428225
68.8	0	0	0	0.0004376385	-0.00039075841	-0.00035364688
68.9	0	0	0	0.00043682342	-0.00039016172	-0.00035301576
69	0	0	0	0.00043601283	-0.00038956919	-0.00035238891
69.1	0	0	0	0.00043520671	-0.00038898088	-0.0003517664
69.2	0	0	0	0.00043440507	-0.00038839686	-0.00035114826
69.3	0	0	0	0.0004336079	-0.00038781719	-0.00035053455
69.4	0	0	0	0.00043281522	-0.00038724195	-0.00034992531
69.5	0	0	0	0.00043202702	-0.00038667118	-0.00034932061
69.6	0	0	0	0.00043124331	-0.00038610494	-0.00034872047
69.7	0	0	0	0.0004304641	-0.00038554329	-0.00034812496
69.8	0	0	0	0.00042968939	-0.00038498628	-0.00034753411
69.9	0	0	0	0.0004289192	-0.00038443394	-0.00034694795
70	0	0	0	0.00042815353	-0.00038388631	-0.00034636653
70.1	0	0	0	0.0004273924	-0.00038334341	-0.00034578986
70.2	0	0	0	0.0004266358	-0.00038280527	-0.00034521797
70.3	0	0	0	0.00042588375	-0.00038227188	-0.00034465088
70.4	0	0	0	0.00042513623	-0.00038174327	-0.00034408859
70.5	0	0	0	0.00042439327	-0.00038121941	-0.00034353111
70.6	0	0	0	0.00042365484	-0.00038070029	-0.00034297843
70.7	0	0	0	0.00042292095	-0.0003801859	-0.00034243053
70.8	0	0	0	0.00042219159	-0.0003796762	-0.00034188741
70.9	0	0	0	0.00042146675	-0.00037917116	-0.00034134903
71	0	0	0	0.00042074641	-0.00037867072	-0.00034081535
71.1	0	0	0	0.00042003056	-0.00037817484	-0.00034028635
71.2	0	0	0	0.00041931918	-0.00037768345	-0.00033976197
71.3	0	0	0	0.00041861224	-0.0003771965	-0.00033924217
71.4	0	0	0	0.00041790971	-0.00037671391	-0.00033872689
71.5	0	0	0	0.00041721157	-0.00037623561	-0.00033821606
71.6	0	0	0	0.00041651778	-0.00037576151	-0.00033770962
71.7	0	0	0	0.0004158283	-0.00037529155	-0.00033720751
71.8	0	0	0	0.00041514311	-0.00037482564	-0.00033670964
71.9	0	0	0	0.00041446215	-0.00037436368	-0.00033621595
72	0	0	0	0.00041378538	-0.0003739056	-0.00033572636
72.1	0	0	0	0.00041311277	-0.0003734513	-0.00033524079
72.2	0	0	0	0.00041244425	-0.00037300071	-0.00033475917
72.3	0	0	0	0.0004117798	-0.00037255374	-0.0003342814
72.4	0	0	0	0.00041111935	-0.00037211029	-0.00033380743
72.5	0	0	0	0.00041046285	-0.0003716703	-0.00033333716
72.6	0	0	0	0.00040981027	-0.00037123368	-0.00033287052
72.7	0	0	0	0.00040916155	-0.00037080036	-0.00033240744
72.8	0	0	0	0.00040851663	-0.00037037027	-0.00033194786
72.9	0	0	0	0.00040787547	-0.00036994334	-0.00033149169
73	0	0	0	0.00040723803	-0.00036951951	-0.00033103888
73.1	0	0	0	0.00040660424	-0.00036909871	-0.00033058937
73.2	0	0	0	0.00040597408	-0.00036868091	-0.00033014309
73.3	0	0	0	0.00040534748	-0.00036826605	-0.00032970001
73.4	0	0	0	0.00040472442	-0.00036785408	-0.00032926006
73.5	0	0	0	0.00040410485	-0.00036744498	-0.00032882321
73.6	0	0	0	0.00040348872	-0.00036703871	-0.00032838941
73.7	0	0	0	0.000402876	-0.00036663524	-0.00032795863
73.8	0	0	0	0.00040226665	-0.00036623456	-0.00032753085
73.9	0	0	0	0.00040166065	-0.00036583664	-0.00032710603
74	0	0	0	0.00040105796	-0.00036544147	-0.00032668415
74.1	0	0	0	0.00040045855	-0.00036504905	-0.0003262652
74.2	0	0	0	0.00039986239	-0.00036465937	-0.00032584916
74.3	0	0	0	0.00039926947	-0.00036427243	-0.00032543603
74.4	0	0	0	0.00039867975	-0.00036388824	-0.00032502579
74.5	0	0	0	0.00039809322	-0.0003635068	-0.00032461844
74.6	0	0	0	0.00039750987	-0.00036312812	-0.00032421398
74.7	0	0	0	0.00039692966	-0.00036275221	-0.00032381242
74.8	0	0	0	0.0003963526	-0.00036237908	-0.00032341376
74.9	0	0	0	0.00039577867	-0.00036200875	-0.000323018
75	0	0	0	0.00039520785	-0.00036164123	-0.00032262516
75.1	0	0	0	0.00039464014	-0.00036127654	-0.00032223523
75.2	0	0	0	0.00039407553	-0.00036091468	-0.00032184823
75.3	0	0	0	0.00039351401	-0.00036055569	-0.00032146417
75.4	0	0	0	0.00039295558	-0.00036019956	-0.00032108306
75.5	0	0	0	0.00039240022	-0.00035984631	-0.0003207049
75.6	0	0	0	0.00039184794	-0.00035949596	-0.0003203297
75.7	0	0	0	0.00039129873	-0.0003591485	-0.00031995747
75.8	0	0	0	0.00039075258	-0.00035880396	-0.00031958822
75.9	0	0	0	0.0003902095	-0.00035846233	-0.00031922195
76	0	0	0	0.00038966946	-0.00035812362	-0.00031885866
76.1	0	0	0	0.00038913248	-0.00035778782	-0.00031849836
76.2	0	0	0	0.00038859854	-0.00035745494	-0.00031814103
76.3	0	0	0	0.00038806764	-0.00035712497	-0.00031778669
76.4	0	0	0	0.00038753977	-0.0003567979	-0.00031743531
76.5	0	0	0	0.00038701492	-0.00035647373	-0.00031708691
76.6	0	0	0	0.00038649308	-0.00035615243	-0.00031674145
76.7	0	0	0	0.00038597426	-0.00035583399	-0.00031639894
76.8	0	0	0	0.00038545842	-0.0003555184	-0.00031605935
76.9	0	0	0	0.00038494557	-0.00035520563	-0.00031572267
77	0	0	0	0.00038443569	-0.00035489565	-0.00031538888
77.1	0	0	0	0.00038392876	-0.00035458845	-0.00031505796
77.2	0	0	0	0.00038342478	-0.00035428399	-0.00031472989
77.3	0	0	0	0.00038292372	-0.00035398225	-0.00031440463
77.4	0	0	0	0.00038242557	-0.00035368319	-0.00031408216
77.5	0	0	0	0.00038193032	-0.00035338678	-0.00031376246
77.6	0	0	0	0.00038143794	-0.00035309299	-0.00031344548
77.7	0	0	0	0.00038094841	-0.00035280178	-0.00031313121
77.8	0	0	0	0.00038046171	-0.00035251311	-0.00031281961
77.9	0	0	0	0.00037997783	-0.00035222696	-0.00031251065
78	0	0	0	0.00037949674	-0.00035194328	-0.00031220429
78.1	0	0	0	0.00037901842	-0.00035166204	-0.00031190051
78.2	0	0	0	0.00037854284	-0.0003513832	-0.00031159926
78.3	0	0	0	0.00037806999	-0.00035110674	-0.00031130051
78.4	0	0	0	0.00037759984	-0.0003508326	-0.00031100424
78.5	0	0	0	0.00037713236	-0.00035056077	-0.0003107104
78.6	0	0	0	0.00037666754	-0.00035029121	-0.00031041897
78.7	0	0	0	0.00037620535	-0.00035002388	-0.00031012992
78.8	0	0	0	0.00037574576	-0.00034975876	-0.00030984321
78.9	0	0	0	0.00037528876	-0.00034949583	-0.00030955882
79	0	0	0	0.00037483432	-0.00034923504	-0.00030927672
79.1	0	0	0	0.00037438242	-0.00034897639	-0.00030899689
79.2	0	0	0	0.00037393304	-0.00034871984	-0.00030871929
79.3	0	0	0	0.00037348615	-0.00034846538	-0.00030844391
79.4	0	0	0	0.00037304174	-0.00034821299	-0.00030817073
79.5	0	0	0	0.00037259979	-0.00034796264	-0.00030789972
79.6	0	0	0	0.00037216027	-0.00034771433	-0.00030763086
79.7	0	0	0	0.00037172317	-0.00034746804	-0.00030736414
79.8	0	0	0	0.00037128847	-0.00034722376	-0.00030709955
79.9	0	0	0	0.00037085616	-0.00034698148	-0.00030683707
80	0	0	0	0.00037042621	-0.00034674118	-0.00030657669
80.1	0	0	0	0.00036999862	-0.00034650287	-0.00030631839
80.2	0	0	0	0.00036957337	-0.00034626654	-0.00030606217
80.3	0	0	0	0.00036915044	-0.00034603218	-0.00030580802
80.4	0	0	0	0.00036872983	-0.00034579978	-0.00030555593
80.5	0	0	0	0.00036831152	-0.00034556936	-0.0003053059
80.6	0	0	0	0.00036789549	-0.00034534089	-0.00030505792
80.7	0	0	0	0.00036748175	-0.00034511439	-0.00030481199
80.8	0	0	0	0.00036707027	-0.00034488985	-0.0003045681
80.9	0	0	0	0.00036666106	-0.00034466728	-0.00030432625
81	0	0	0	0.00036625409	-0.00034444666	-0.00030408644
81.1	0	0	0	0.00036584937	-0.00034422801	-0.00030384866
81.2	0	0	0	0.00036544688	-0.00034401132	-0.00030361292
81.3	0	0	0	0.00036504662	-0.00034379659	-0.00030337921
81.4	0	0	0	0.00036464858	-0.00034358383	-0.00030314752
81.5	0	0	0	0.00036425275	-0.00034337303	-0.00030291787
81.6	0	0	0	0.00036385913	-0.00034316419	-0.00030269024
81.7	0	0	0	0.0003634677	-0.0003429573	-0.00030246463
81.8	0	0	0	0.00036307847	-0.00034275237	-0.00030224104
81.9	0	0	0	0.00036269142	-0.00034254939	-0.00030201946
82	0	0	0	0.00036230656	-0.00034234836	-0.0003017999
82.1	0	0	0	0.00036192386	-0.00034214928	-0.00030158234
82.2	0	0	0	0.00036154333	-0.00034195213	-0.00030136678
82.3	0	0	0	0.00036116496	-0.00034175691	-0.00030115321
82.4	0	0	0	0.00036078874	-0.00034156362	-0.00030094163
82.5	0	0	0	0.00036041466	-0.00034137224	-0.00030073203
82.6	0	0	0	0.00036004271	-0.00034118276	-0.0003005244
82.7	0	0	0	0.0003596729	-0.00034099517	-0.00030031873
82.8	0	0	0	0.0003593052	-0.00034080947	-0.00030011501
82.9	0	0	0	0.00035893961	-0.00034062564	-0.00029991322
83	0	0	0	0.00035857612	-0.00034044367	-0.00029971337
83.1	0	0	0	0.00035821472	-0.00034026354	-0.00029951543
83.2	0	0	0	0.0003578554	-0.00034008525	-0.00029931939
83.3	0	0	0	0.00035749816	-0.00033990876	-0.00029912524
83.4	0	0	0	0.00035714297	-0.00033973408	-0.00029893297
83.5	0	0	0	0.00035678983	-0.00033956118	-0.00029874255
83.6	0	0	0	0.00035643874	-0.00033939005	-0.00029855398
83.7	0	0	0	0.00035608966	-0.00033922068	-0.00029836724
83.8	0	0	0	0.00035574261	-0.00033905304	-0.00029818232
83.9	0	0	0	0.00035539756	-0.00033888712	-0.0002979992
84	0	0	0	0.0003550545	-0.0003387229	-0.00029781786
84.1	0	0	0	0.00035471342	-0.00033856037	-0.00029763828
84.2	0	0	0	0.00035437431	-0.00033839951	-0.00029746046
84.3	0	0	0	0.00035403715	-0.0003382403	-0.00029728438
84.4	0	0	0	0.00035370194	-0.00033808274	-0.00029711002
84.5	0	0	0	0.00035336865	-0.0003379268	-0.00029693736
84.6	0	0	0	0.00035303729	-0.00033777247	-0.0002967664
84.7	0	0	0	0.00035270783	-0.00033761974	-0.00029659711
84.8	0	0	0	0.00035238027	-0.00033746859	-0.00029642949
84.9	0	0	0	0.00035205459	-0.00033731901	-0.00029626352
85	0	0	0	0.00035173078	-0.00033717098	-0.00029609918
85.1	0	0	0	0.00035140883	-0.00033702451	-0.00029593647
85.2	0	0	0	0.00035108873	-0.00033687956	-0.00029577537
85.3	0	0	0	0.00035077047	-0.00033673614	-0.00029561587
85.4	0	0	0	0.00035045403	-0.00033659423	-0.00029545796
85.5	0	0	0	0.00035013941	-0.00033645383	-0.00029530163
85.6	0	0	0	0.00034982659	-0.00033631492	-0.00029514687
85.7	0	0	0	0.00034951557	-0.00033617751	-0.00029499367
85.8	0	0	0	0.00034920633	-0.00033604157	-0.00029484202
85.9	0	0	0	0.00034889887	-0.0003359071	-0.00029469191
86	0	0	0	0.00034859317	-0.00033577411	-0.00029454334
86.1	0	0	0	0.00034828923	-0.00033564258	-0.0002943963
86.2	0	0	0	0.00034798704	-0.0003355125	-0.00029425078
86.3	0	0	0	0.00034768659	-0.00033538388	-0.00029410678
86.4	0	0	0	0.00034738788	-0.0003352567	-0.00029396428
86.5	0	0	0	0.00034709088	-0.00033513097	-0.0002938233
86.6	0	0	0	0.00034679561	-0.00033500668	-0.00029368381
86.7	0	0	0	0.00034650205	-0.00033488382	-0.00029354581
86.8	0	0	0	0.00034621019	-0.0003347624	-0.00029340931
86.9	0	0	0	0.00034592002	-0.00033464241	-0.00029327429
87	0	0	0	0.00034563155	-0.00033452384	-0.00029314075
87.1	0	0	0	0.00034534476	-0.0003344067	-0.00029300869
87.2	0	0	0	0.00034505965	-0.00033429097	-0.0002928781
87.3	0	0	0	0.00034477621	-0.00033417667	-0.00029274899
87.4	0	0	0	0.00034449443	-0.00033406378	-0.00029262134
87.5	0	0	0	0.00034421432	-0.00033395229	-0.00029249514
87.6	0	0	0	0.00034393585	-0.00033384222	-0.00029237041
87.7	0	0	0	0.00034365904	-0.00033373355	-0.00029224713
87.8	0	0	0	0.00034338387	-0.00033362627	-0.00029212529
87.9	0	0	0	0.00034311033	-0.00033352039	-0.0002920049
88	0	0	0	0.00034283843	-0.0003334159	-0.00029188595
88.1	0	0	0	0.00034256815	-0.00033331279	-0.00029176843
88.2	0	0	0	0.00034229949	-0.00033321106	-0.00029165234
88.3	0	0	0	0.00034203244	-0.00033311071	-0.00029153768
88.4	0	0	0	0.000341767	-0.00033301172	-0.00029142443
88.5	0	0	0	0.00034150316	-0.0003329141	-0.00029131259
88.6	0	0	0	0.00034124091	-0.00033281783	-0.00029120215
88.7	0	0	0	0.00034098026	-0.00033272291	-0.00029109312
88.8	0	0	0	0.00034072119	-0.00033262934	-0.00029098548
88.9	0	0	0	0.00034046369	-0.0003325371	-0.00029087922
89	0	0	0	0.00034020776	-0.00033244618	-0.00029077434
89.1	0	0	0	0.0003399534	-0.00033235659	-0.00029067083
89.2	0	0	0	0.0003397006	-0.0003322683	-0.00029056868
89.3	0	0	0	0.00033944934	-0.00033218133	-0.00029046789
89.4	0	0	0	0.00033919963	-0.00033209565	-0.00029036845
89.5	0	0	0	0.00033895146	-0.00033201125	-0.00029027034
89.6	0	0	0	0.00033870481	-0.00033192814	-0.00029017357
89.7	0	0	0	0.00033845969	-0.0003318463	-0.00029007812
89.8	0	0	0	0.00033821609	-0.00033176572	-0.00028998399
89.9	0	0	0	0.00033797399	-0.0003316864	-0.00028989116
90	0	0	0	0.00033773339	-0.00033160832	-0.00028979963
90.1	0	0	0	0.00033749429	-0.00033153148	-0.0002897094
90.2	0	0	0	0.00033725668	-0.00033145587	-0.00028962044
90.3	0	0	0	0.00033702054	-0.00033138149	-0.00028953277
90.4	0	0	0	0.00033678588	-0.00033130832	-0.00028944635
90.5	0	0	0	0.00033655268	-0.00033123636	-0.0002893612
90.6	0	0	0	0.00033632095	-0.00033116559	-0.0002892773
90.7	0	0	0	0.00033609066	-0.00033109602	-0.00028919464
90.8	0	0	0	0.00033586182	-0.00033102764	-0.00028911322
90.9	0	0	0	0.00033563441	-0.00033096043	-0.00028903303
91	0	0	0	0.00033540844	-0.0003308944	-0.00028895406
91.1	0	0	0	0.00033518389	-0.00033082953	-0.0002888763
91.2	0	0	0	0.00033496076	-0.00033076582	-0.00028879975
91.3	0	0	0	0.00033473904	-0.00033070326	-0.00028872441
91.4	0	0	0	0.00033451872	-0.00033064185	-0.00028865026
91.5	0	0	0	0.0003342998	-0.00033058159	-0.0002885773
91.6	0	0	0	0.00033408227	-0.00033052246	-0.00028850553
91.7	0	0	0	0.00033386613	-0.00033046446	-0.00028843493
91.8	0	0	0	0.00033365136	-0.00033040759	-0.00028836551
91.9	0	0	0	0.00033343797	-0.00033035184	-0.00028829726
92	0	0	0	0.00033322595	-0.00033029721	-0.00028823017
92.1	0	0	0	0.00033301529	-0.0003302437	-0.00028816423
92.2	0	0	0	0.00033280598	-0.0003301913	-0.00028809946
92.3	0	0	0	0.00033259803	-0.00033014	-0.00028803583
92.4	0	0	0	0.00033239142	-0.00033008981	-0.00028797334
92.5	0	0	0	0.00033218615	-0.00033004071	-0.000287912
92.6	0	0	0	0.00033198222	-0.00032999271	-0.00028785179
92.7	0	0	0	0.00033177962	-0.00032994581	-0.00028779272
92.8	0	0	0	0.00033157835	-0.00032989999	-0.00028773478
92.9	0	0	0	0.00033137839	-0.00032985526	-0.00028767796
93	0	0	0	0.00033117975	-0.00032981161	-0.00028762226
93.1	0	0	0	0.00033098242	-0.00032976904	-0.00028756768
93.2	0	0	0	0.0003307864	-0.00032972754	-0.00028751421
93.3	0	0	0	0.00033059168	-0.00032968712	-0.00028746186
93.4	0	0	0	0.00033039825	-0.00032964777	-0.00028741061
93.5	0	0	0	0.00033020612	-0.00032960948	-0.00028736046
93.6	0	0	0	0.00033001528	-0.00032957226	-0.00028731141
93.7	0	0	0	0.00032982572	-0.00032953609	-0.00028726346
93.8	0	0	0	0.00032963745	-0.00032950099	-0.0002872166
93.9	0	0	0	0.00032945044	-0.00032946693	-0.00028717083
94	0	0	0	0.00032926471	-0.00032943392	-0.00028712614
94.1	0	0	0	0.00032908024	-0.00032940196	-0.00028708254
94.2	0	0	0	0.00032889704	-0.00032937104	-0.00028704001
94.3	0	0	0	0.00032871509	-0.00032934115	-0.00028699855
94.4	0	0	0	0.0003285344	-0.0003293123	-0.00028695816
94.5	0	0	0	0.00032835496	-0.00032928447	-0.00028691883
94.6	0	0	0	0.00032817676	-0.00032925767	-0.00028688057
94.7	0	0	0	0.0003279998	-0.00032923189	-0.00028684336
94.8	0	0	0	0.00032782407	-0.00032920713	-0.0002868072
94.9	0	0	0	0.00032764958	-0.00032918337	-0.00028677208
95	0	0	0	0.00032747631	-0.00032916063	-0.00028673801
95.1	0	0	0	0.00032730427	-0.00032913889	-0.00028670498
95.2	0	0	0	0.00032713344	-0.00032911814	-0.00028667298
95.3	0	0	0	0.00032696383	-0.00032909839	-0.000286642
95.4	0	0	0	0.00032679542	-0.00032907963	-0.00028661206
95.5	0	0	0	0.00032662822	-0.00032906185	-0.00028658312
95.6	0	0	0	0.00032646221	-0.00032904504	-0.00028655521
95.7	0	0	0	0.0003262974	-0.00032902922	-0.0002865283
95.8	0	0	0	0.00032613379	-0.00032901436	-0.0002865024
95.9	0	0	0	0.00032597135	-0.00032900047	-0.00028647749
96	0	0	0	0.0003258101	-0.00032898754	-0.00028645358
96.1	0	0	0	0.00032565002	-0.00032897557	-0.00028643067
96.2	0	0	0	0.00032549112	-0.00032896454	-0.00028640874
96.3	0	0	0	0.00032533338	-0.00032895447	-0.00028638779
96.4	0	0	0	0.0003251768	-0.00032894533	-0.00028636781
96.5	0	0	0	0.00032502138	-0.00032893714	-0.00028634881
96.6	0	0	0	0.00032486712	-0.00032892988	-0.00028633078
96.7	0	0	0	0.000324714	-0.00032892354	-0.0002863137
96.8	0	0	0	0.00032456203	-0.00032891814	-0.00028629759
96.9	0	0	0	0.0003244112	-0.00032891365	-0.00028628243
97	0	0	0	0.0003242615	-0.00032891009	-0.00028626823
97.1	0	0	0	0.00032411293	-0.00032890744	-0.00028625497
97.2	0	0	0	0.00032396549	-0.0003289057	-0.00028624265
97.3	0	0	0	0.00032381918	-0.00032890486	-0.00028623127
97.4	0	0	0	0.00032367398	-0.00032890493	-0.00028622082
97.5	0	0	0	0.00032352989	-0.0003289059	-0.00028621131
97.6	0	0	0	0.00032338692	-0.00032890776	-0.00028620272
97.7	0	0	0	0.00032324505	-0.00032891051	-0.00028619506
97.8	0	0	0	0.00032310428	-0.00032891416	-0.00028618831
97.9	0	0	0	0.00032296462	-0.00032891869	-0.00028618248
98	0	0	0	0.00032282604	-0.00032892411	-0.00028617757
98.1	0	0	0	0.00032268856	-0.00032893041	-0.00028617356
98.2	0	0	0	0.00032255216	-0.00032893758	-0.00028617047
98.3	0	0	0	0.00032241684	-0.00032894563	-0.00028616827
98.4	0	0	0	0.00032228261	-0.00032895455	-0.00028616698
98.5	0	0	0	0.00032214945	-0.00032896434	-0.00028616658
98.6	0	0	0	0.00032201736	-0.000328975	-0.00028616708
98.7	0	0	0	0.00032188634	-0.00032898652	-0.00028616847
98.8	0	0	0	0.00032175638	-0.0003289989	-0.00028617075
98.9	0	0	0	0.00032162749	-0.00032901214	-0.00028617391
99	0	0	0	0.00032149965	-0.00032902624	-0.00028617795
99.1	0	0	0	0.00032137287	-0.00032904119	-0.00028618288
99.2	0	0	0	0.00032124713	-0.00032905699	-0.00028618868
99.3	0	0	0	0.00032112245	-0.00032907364	-0.00028619536
99.4	0	0	0	0.00032099881	-0.00032909114	-0.00028620291
99.5	0	0	0	0.00032087621	-0.00032910947	-0.00028621132
99.6	0	0	0	0.00032075464	-0.00032912865	-0.00028622061
99.7	0	0	0	0.00032063411	-0.00032914867	-0.00028623075
99.8	0	0	0	0.00032051462	-0.00032916952	-0.00028624176
99.9	0	0	0	0.00032039614	-0.0003291912	-0.00028625362


==> graphics/data/todalattice_nl_dt_sim_mti.dat <==
0	-0.012980275	0.023623321	-0.015169066	0	0	0
0.1	-0.012980275	0.023623321	-0.015169066	-0.00045604715	0.00058771923	-0.00043990291
0.2	-0.012980275	0.023623321	-0.015169066	-0.00053515577	0.00048366865	-7.7371518e-05
0.3	-0.012980275	0.023623321	-0.015169066	-0.0006307843	0.00082116068	8.4672022e-05
0.4	-0.012980275	0.023623321	-0.015169066	-0.00060678399	0.00083357445	0.00039499378
0.5	-0.012980275	0.023623321	-0.015169066	-0.00054500829	0.0010030681	0.00061920174
0.6	-0.012980275	0.023623321	-0.015169066	-0.00039421508	0.0010285843	0.00088124668
0.7	-0.012980275	0.023623321	-0.015169066	-0.00018714971	0.0010972924	0.0010829812
0.8	-0.012980275	0.023623321	-0.015169066	9.3830695e-05	0.0010915555	0.0012661429
0.9	-0.012980275	0.023623321	-0.015169066	0.00043240974	0.0010846784	0.0013868255
1	0	0	0	0.00083084102	0.0010318192	0.0014568046
1.1	0	0	0	0.0017332856	0.00037547158	0.0018956899
1.2	0	0	0	0.0023013926	0.00037987943	0.0014639722
1.3	0	0	0	0.0029172378	-7.3724957e-05	0.0011563893
1.4	0	0	0	0.0034355588	-0.00022142976	0.00062651529
1.5	0	0	0	0.0039267268	-0.00053611356	0.00010828342
1.6	0	0	0	0.0043291395	-0.0007138878	-0.00051718678
1.7	0	0	0	0.0046647605	-0.00093425407	-0.0011464555
1.8	0	0	0	0.0049063628	-0.0010743792	-0.0018126604
1.9	0	0	0	0.0050615199	-0.0012005706	-0.0024622604
2	0	0	0	0.0051209297	-0.0012621646	-0.0030954001
2.1	0	0	0	0.0050911789	-0.0012831866	-0.0036793192
2.2	0	0	0	0.0049745712	-0.0012431142	-0.0042034658
2.3	0	0	0	0.0047818012	-0.0011516291	-0.0046461259
2.4	0	0	0	0.0045239255	-0.0010021605	-0.0049962497
2.5	0	0	0	0.0042170675	-0.00080100315	-0.0052407399
2.6	0	0	0	0.0038789911	-0.00054915695	-0.0053731909
2.7	0	0	0	0.0035305823	-0.00025358592	-0.0053890936
2.8	0	0	0	0.0031941161	7.9985201e-05	-0.0052893207
2.9	0	0	0	0.0028934046	0.00044283924	-0.0050782494
3	0	0	0	0.0026526729	0.00082625874	-0.004765024
3.1	0	0	0	0.0024961625	0.0012200834	-0.0043626395
3.2	0	0	0	0.0024472509	0.0016140997	-0.0038881645
3.3	0	0	0	0.00252788	0.0019977112	-0.0033620367
3.4	0	0	0	0.0027578371	0.0023607151	-0.0028077326
3.5	0	0	0	0.0031542116	0.0026934034	-0.0022510195
3.6	0	0	0	0.0037308624	0.0029870822	-0.0017193087
3.7	0	0	0	0.004498033	0.0032343064	-0.0012408202
3.8	0	0	0	0.0054620579	0.0034292508	-0.0008437757
3.9	0	0	0	0.0066252222	0.0035679363	-0.00055552679
4	0	0	0	0.0079857527	0.0036484694	-0.00040172187
4.1	0	0	0	0.0095379671	0.0036711827	-0.0004054922
4.2	0	0	0	0.01127257	0.0036387339	-0.00058671603
4.3	0	0	0	0.013177098	0.0035561186	-0.00096136869
4.4	0	0	0	0.015236504	0.003430619	-0.0015409954
4.5	0	0	0	0.017433867	0.003271674	-0.0023323209
4.6	0	0	0	0.019751209	0.0030906804	-0.003337019
4.7	0	0	0	0.022170401	0.0029007268	-0.0045516516
4.8	0	0	0	0.024674128	0.0027162683	-0.005967788
4.9	0	0	0	0.02724689	0.0025527506	-0.0075723049
5	0	0	0	0.029876011	0.0024261958	-0.0093478662
5.1	0	0	0	0.032552617	0.0023527616	-0.011273571
5.2	0	0	0	0.035272569	0.0023482885	-0.013325759
5.3	0	0	0	0.038037302	0.0024278503	-0.015478946
5.4	0	0	0	0.040854566	0.0026053232	-0.017706873
5.5	0	0	0	0.043739023	0.0028929879	-0.019983635
5.6	0	0	0	0.046712703	0.0033011809	-0.022284857
5.7	0	0	0	0.049805279	0.0038380075	-0.02458888
5.8	0	0	0	0.053054182	0.0045091293	-0.026877931
5.9	0	0	0	0.056504518	0.0053176354	-0.02913922
6	0	0	0	0.060208822	0.0062640063	-0.031365959
6.1	0	0	0	0.064226636	0.0073461741	-0.033558233
6.2	0	0	0	0.068623939	0.0085596828	-0.035723728
6.3	0	0	0	0.073472439	0.0098979454	-0.037878263
6.4	0	0	0	0.078848773	0.011352596	-0.040046129
6.5	0	0	0	0.084833625	0.01291393	-0.042260202
6.6	0	0	0	0.091510811	0.014571416	-0.044561838
6.7	0	0	0	0.098966377	0.016314277	-0.047000539
6.8	0	0	0	0.10728773	0.018132117	-0.049633416
6.9	0	0	0	0.11656288	0.020015582	-0.052524444
7	0	0	0	0.12687978	0.021957028	-0.055743548
7.1	0	0	0	0.13832585	0.023951186	-0.059365551
7.2	0	0	0	0.15098774	0.025995806	-0.063469007
7.3	0	0	0	0.1649513	0.028092244	-0.068134984
7.4	0	0	0	0.18030179	0.030245997	-0.073445815
7.5	0	0	0	0.19712448	0.03246715	-0.079483894
7.6	0	0	0	0.21550541	0.034770737	-0.086330547
7.7	0	0	0	0.23553261	0.037176994	-0.094065039
7.8	0	0	0	0.25729753	0.039711497	-0.10276376
7.9	0	0	0	0.28089679	0.042405186	-0.11249963
8	0	0	0	0.30643425	0.045294277	-0.12334179
8.1	0	0	0	0.33402332	0.048420057	-0.13535556
8.2	0	0	0	0.3637895	0.051828575	-0.14860275
8.3	0	0	0	0.39587312	0.055570242	-0.16314227
8.4	0	0	0	0.43043229	0.059699359	-0.1790312
8.5	0	0	0	0.46764587	0.064273589	-0.19632606
8.6	0	0	0	0.50771666	0.069353388	-0.21508454
8.7	0	0	0	0.55087451	0.075001441	-0.23536751
8.8	0	0	0	0.59737954	0.081282106	-0.25724132
8.9	0	0	0	0.64752523	0.088260913	-0.28078038
9	0	0	0	0.7016416	0.096004133	-0.30606992
9.1	0	0	0	0.76009815	0.10457845	-0.333209
9.2	0	0	0	0.82330694	0.11405076	-0.36231349
9.3	0	0	0	0.89172541	0.12448812	-0.39351929
9.4	0	0	0	0.96585931	0.1359579	-0.42698538
9.5	0	0	0	1.0462656	0.14852803	-0.46289697
9.6	0	0	0	1.1335552	0.16226758	-0.50146848
9.7	0	0	0	1.2283964	0.17724743	-0.54294639
9.8	0	0	0	1.3315177	0.19354119	-0.58761196
9.9	0	0	0	1.4437117	0.21122636	-0.63578376
10	0	0	0	1.5658392	0.23038561	-0.68782
10.1	0	0	0	1.6988335	0.25110828	-0.74412066
10.2	0	0	0	1.8437065	0.27349206	-0.80512956
10.3	0	0	0	2.0015545	0.29764472	-0.87133621
10.4	0	0	0	2.1735668	0.32368599	-0.94327769
10.5	0	0	0	2.3610341	0.35174957	-1.0215406
10.6	0	0	0	2.5653604	0.38198503	-1.1067628
10.7	0	0	0	2.7880763	0.41455981	-1.1996363
10.8	0	0	0	3.0308552	0.44966114	-1.3009091
10.9	0	0	0	3.2955328	0.48749786	-1.4113893
11	0	0	0	3.584131	0.52830213	-1.5319484
11.1	0	0	0	3.8988861	0.57233096	-1.6635263
11.2	0	0	0	4.2422839	0.61986751	-1.8071375
11.3	0	0	0	4.6171013	0.67122214	-1.9638784
11.4	0	0	0	5.0264582	0.72673314	-2.134936
11.5	0	0	0	5.4738801	0.78676703	-2.3215993
11.6	0	0	0	5.9633762	0.85171845	-2.5252719
11.7	0	0	0	6.4995354	0.92200931	-2.7474885
11.8	0	0	0	7.0876462	0.99808724	-2.9899338
11.9	0	0	0	7.7338463	1.0804228	-3.2544653
12	0	0	0	8.4453094	1.1695053	-3.5431422
12.1	0	0	0	9.2304795	1.265836	-3.8582598
12.2	0	0	0	10.099363	1.3699181	-4.2023933
12.3	0	0	0	11.063889	1.4822423	-4.5784535
12.4	0	0	0	12.138363	1.6032649	-4.9897588
12.5	0	0	0	13.340008	1.7333772	-5.4401285
12.6	0	0	0	14.689635	1.8728652	-5.9340009
12.7	0	0	0	16.212466	2.0218618	-6.4765715
12.8	0	0	0	17.939182	2.1803046	-7.0739301
12.9	0	0	0	19.90737	2.3479298	-7.7331322
13	0	0	0	22.163753	2.524358	-8.4620866
13.1	0	0	0	24.76788	2.7093238	-9.2691211
13.2	0	0	0	27.79818	2.9029541	-10.162321
13.3	0	0	0	31.360412	3.1054067	-11.149812
13.4	0	0	0	35.594171	3.3136994	-12.245071
13.5	0	0	0	40.662621	3.5117147	-13.485962
13.6	0	0	0	46.70038	3.6527463	-14.974195
13.7	0	0	0	53.719937	3.6537792	-16.911134
13.8	0	0	0	61.559946	3.4369528	-19.560095
13.9	0	0	0	69.944649	2.9848417	-23.138608
14	0	0	0	78.490729	2.2951757	-27.824967
14.1	0	0	0	86.39021	1.2381519	-33.991272
14.2	0	0	0	91.673265	-0.46763125	-42.375336
14.3	0	0	0	93.783971	-1.5661888	-51.742154
14.4	0	0	0	96.546436	-0.23314564	-58.552558
14.5	0	0	0	94.011028	-1.1477496	-67.584741
14.6	0	0	0	97.413078	5.4196473	-69.354758
14.7	0	0	0	93.749264	3.3666693	-76.364051
14.8	0	0	0	93.439979	11.428804	-78.184793
14.9	0	0	0	92.065875	12.912063	-79.194558
15	0	0	0	90.301026	19.47242	-79.993921
15.1	0	0	0	90.281605	24.272352	-77.471635
15.2	0	0	0	91.957309	31.010738	-73.948633
15.3	0	0	0	96.512345	36.946336	-68.622608
15.4	0	0	0	104.05782	43.222921	-62.902818
15.5	0	0	0	115.04949	48.761278	-56.888363
15.6	0	0	0	130.10033	54.633967	-50.360333
15.7	0	0	0	160.21488	64.981963	-36.034888
15.8	0	0	0	218.18717	75.935835	-14.28225
15.9	0	0	0	-501.95576	55.656257	-33.156643
16	0	0	0	8.3798792e+278	4051.9965	5841.637
16.1	0	0	0	NaN	NaN	NaN
16.2	0	0	0	NaN	NaN	NaN
16.3	0	0	0	NaN	NaN	NaN
16.4	0	0	0	NaN	NaN	NaN
16.5	0	0	0	NaN	NaN	NaN
16.6	0	0	0	NaN	NaN	NaN
16.7	0	0	0	NaN	NaN	NaN
16.8	0	0	0	NaN	NaN	NaN
16.9	0	0	0	NaN	NaN	NaN
17	0	0	0	NaN	NaN	NaN
17.1	0	0	0	NaN	NaN	NaN
17.2	0	0	0	NaN	NaN	NaN
17.3	0	0	0	NaN	NaN	NaN
17.4	0	0	0	NaN	NaN	NaN
17.5	0	0	0	NaN	NaN	NaN
17.6	0	0	0	NaN	NaN	NaN
17.7	0	0	0	NaN	NaN	NaN
17.8	0	0	0	NaN	NaN	NaN
17.9	0	0	0	NaN	NaN	NaN
18	0	0	0	NaN	NaN	NaN
18.1	0	0	0	NaN	NaN	NaN
18.2	0	0	0	NaN	NaN	NaN
18.3	0	0	0	NaN	NaN	NaN
18.4	0	0	0	NaN	NaN	NaN
18.5	0	0	0	NaN	NaN	NaN
18.6	0	0	0	NaN	NaN	NaN
18.7	0	0	0	NaN	NaN	NaN
18.8	0	0	0	NaN	NaN	NaN
18.9	0	0	0	NaN	NaN	NaN
19	0	0	0	NaN	NaN	NaN
19.1	0	0	0	NaN	NaN	NaN
19.2	0	0	0	NaN	NaN	NaN
19.3	0	0	0	NaN	NaN	NaN
19.4	0	0	0	NaN	NaN	NaN
19.5	0	0	0	NaN	NaN	NaN
19.6	0	0	0	NaN	NaN	NaN
19.7	0	0	0	NaN	NaN	NaN
19.8	0	0	0	NaN	NaN	NaN
19.9	0	0	0	NaN	NaN	NaN
20	0	0	0	NaN	NaN	NaN
20.1	0	0	0	NaN	NaN	NaN
20.2	0	0	0	NaN	NaN	NaN
20.3	0	0	0	NaN	NaN	NaN
20.4	0	0	0	NaN	NaN	NaN
20.5	0	0	0	NaN	NaN	NaN
20.6	0	0	0	NaN	NaN	NaN
20.7	0	0	0	NaN	NaN	NaN
20.8	0	0	0	NaN	NaN	NaN
20.9	0	0	0	NaN	NaN	NaN
21	0	0	0	NaN	NaN	NaN
21.1	0	0	0	NaN	NaN	NaN
21.2	0	0	0	NaN	NaN	NaN
21.3	0	0	0	NaN	NaN	NaN
21.4	0	0	0	NaN	NaN	NaN
21.5	0	0	0	NaN	NaN	NaN
21.6	0	0	0	NaN	NaN	NaN
21.7	0	0	0	NaN	NaN	NaN
21.8	0	0	0	NaN	NaN	NaN
21.9	0	0	0	NaN	NaN	NaN
22	0	0	0	NaN	NaN	NaN
22.1	0	0	0	NaN	NaN	NaN
22.2	0	0	0	NaN	NaN	NaN
22.3	0	0	0	NaN	NaN	NaN
22.4	0	0	0	NaN	NaN	NaN
22.5	0	0	0	NaN	NaN	NaN
22.6	0	0	0	NaN	NaN	NaN
22.7	0	0	0	NaN	NaN	NaN
22.8	0	0	0	NaN	NaN	NaN
22.9	0	0	0	NaN	NaN	NaN
23	0	0	0	NaN	NaN	NaN
23.1	0	0	0	NaN	NaN	NaN
23.2	0	0	0	NaN	NaN	NaN
23.3	0	0	0	NaN	NaN	NaN
23.4	0	0	0	NaN	NaN	NaN
23.5	0	0	0	NaN	NaN	NaN
23.6	0	0	0	NaN	NaN	NaN
23.7	0	0	0	NaN	NaN	NaN
23.8	0	0	0	NaN	NaN	NaN
23.9	0	0	0	NaN	NaN	NaN
24	0	0	0	NaN	NaN	NaN
24.1	0	0	0	NaN	NaN	NaN
24.2	0	0	0	NaN	NaN	NaN
24.3	0	0	0	NaN	NaN	NaN
24.4	0	0	0	NaN	NaN	NaN
24.5	0	0	0	NaN	NaN	NaN
24.6	0	0	0	NaN	NaN	NaN
24.7	0	0	0	NaN	NaN	NaN
24.8	0	0	0	NaN	NaN	NaN
24.9	0	0	0	NaN	NaN	NaN
25	0	0	0	NaN	NaN	NaN
25.1	0	0	0	NaN	NaN	NaN
25.2	0	0	0	NaN	NaN	NaN
25.3	0	0	0	NaN	NaN	NaN
25.4	0	0	0	NaN	NaN	NaN
25.5	0	0	0	NaN	NaN	NaN
25.6	0	0	0	NaN	NaN	NaN
25.7	0	0	0	NaN	NaN	NaN
25.8	0	0	0	NaN	NaN	NaN
25.9	0	0	0	NaN	NaN	NaN
26	0	0	0	NaN	NaN	NaN
26.1	0	0	0	NaN	NaN	NaN
26.2	0	0	0	NaN	NaN	NaN
26.3	0	0	0	NaN	NaN	NaN
26.4	0	0	0	NaN	NaN	NaN
26.5	0	0	0	NaN	NaN	NaN
26.6	0	0	0	NaN	NaN	NaN
26.7	0	0	0	NaN	NaN	NaN
26.8	0	0	0	NaN	NaN	NaN
26.9	0	0	0	NaN	NaN	NaN
27	0	0	0	NaN	NaN	NaN
27.1	0	0	0	NaN	NaN	NaN
27.2	0	0	0	NaN	NaN	NaN
27.3	0	0	0	NaN	NaN	NaN
27.4	0	0	0	NaN	NaN	NaN
27.5	0	0	0	NaN	NaN	NaN
27.6	0	0	0	NaN	NaN	NaN
27.7	0	0	0	NaN	NaN	NaN
27.8	0	0	0	NaN	NaN	NaN
27.9	0	0	0	NaN	NaN	NaN
28	0	0	0	NaN	NaN	NaN
28.1	0	0	0	NaN	NaN	NaN
28.2	0	0	0	NaN	NaN	NaN
28.3	0	0	0	NaN	NaN	NaN
28.4	0	0	0	NaN	NaN	NaN
28.5	0	0	0	NaN	NaN	NaN
28.6	0	0	0	NaN	NaN	NaN
28.7	0	0	0	NaN	NaN	NaN
28.8	0	0	0	NaN	NaN	NaN
28.9	0	0	0	NaN	NaN	NaN
29	0	0	0	NaN	NaN	NaN
29.1	0	0	0	NaN	NaN	NaN
29.2	0	0	0	NaN	NaN	NaN
29.3	0	0	0	NaN	NaN	NaN
29.4	0	0	0	NaN	NaN	NaN
29.5	0	0	0	NaN	NaN	NaN
29.6	0	0	0	NaN	NaN	NaN
29.7	0	0	0	NaN	NaN	NaN
29.8	0	0	0	NaN	NaN	NaN
29.9	0	0	0	NaN	NaN	NaN
30	0	0	0	NaN	NaN	NaN
30.1	0	0	0	NaN	NaN	NaN
30.2	0	0	0	NaN	NaN	NaN
30.3	0	0	0	NaN	NaN	NaN
30.4	0	0	0	NaN	NaN	NaN
30.5	0	0	0	NaN	NaN	NaN
30.6	0	0	0	NaN	NaN	NaN
30.7	0	0	0	NaN	NaN	NaN
30.8	0	0	0	NaN	NaN	NaN
30.9	0	0	0	NaN	NaN	NaN
31	0	0	0	NaN	NaN	NaN
31.1	0	0	0	NaN	NaN	NaN
31.2	0	0	0	NaN	NaN	NaN
31.3	0	0	0	NaN	NaN	NaN
31.4	0	0	0	NaN	NaN	NaN
31.5	0	0	0	NaN	NaN	NaN
31.6	0	0	0	NaN	NaN	NaN
31.7	0	0	0	NaN	NaN	NaN
31.8	0	0	0	NaN	NaN	NaN
31.9	0	0	0	NaN	NaN	NaN
32	0	0	0	NaN	NaN	NaN
32.1	0	0	0	NaN	NaN	NaN
32.2	0	0	0	NaN	NaN	NaN
32.3	0	0	0	NaN	NaN	NaN
32.4	0	0	0	NaN	NaN	NaN
32.5	0	0	0	NaN	NaN	NaN
32.6	0	0	0	NaN	NaN	NaN
32.7	0	0	0	NaN	NaN	NaN
32.8	0	0	0	NaN	NaN	NaN
32.9	0	0	0	NaN	NaN	NaN
33	0	0	0	NaN	NaN	NaN
33.1	0	0	0	NaN	NaN	NaN
33.2	0	0	0	NaN	NaN	NaN
33.3	0	0	0	NaN	NaN	NaN
33.4	0	0	0	NaN	NaN	NaN
33.5	0	0	0	NaN	NaN	NaN
33.6	0	0	0	NaN	NaN	NaN
33.7	0	0	0	NaN	NaN	NaN
33.8	0	0	0	NaN	NaN	NaN
33.9	0	0	0	NaN	NaN	NaN
34	0	0	0	NaN	NaN	NaN
34.1	0	0	0	NaN	NaN	NaN
34.2	0	0	0	NaN	NaN	NaN
34.3	0	0	0	NaN	NaN	NaN
34.4	0	0	0	NaN	NaN	NaN
34.5	0	0	0	NaN	NaN	NaN
34.6	0	0	0	NaN	NaN	NaN
34.7	0	0	0	NaN	NaN	NaN
34.8	0	0	0	NaN	NaN	NaN
34.9	0	0	0	NaN	NaN	NaN
35	0	0	0	NaN	NaN	NaN
35.1	0	0	0	NaN	NaN	NaN
35.2	0	0	0	NaN	NaN	NaN
35.3	0	0	0	NaN	NaN	NaN
35.4	0	0	0	NaN	NaN	NaN
35.5	0	0	0	NaN	NaN	NaN
35.6	0	0	0	NaN	NaN	NaN
35.7	0	0	0	NaN	NaN	NaN
35.8	0	0	0	NaN	NaN	NaN
35.9	0	0	0	NaN	NaN	NaN
36	0	0	0	NaN	NaN	NaN
36.1	0	0	0	NaN	NaN	NaN
36.2	0	0	0	NaN	NaN	NaN
36.3	0	0	0	NaN	NaN	NaN
36.4	0	0	0	NaN	NaN	NaN
36.5	0	0	0	NaN	NaN	NaN
36.6	0	0	0	NaN	NaN	NaN
36.7	0	0	0	NaN	NaN	NaN
36.8	0	0	0	NaN	NaN	NaN
36.9	0	0	0	NaN	NaN	NaN
37	0	0	0	NaN	NaN	NaN
37.1	0	0	0	NaN	NaN	NaN
37.2	0	0	0	NaN	NaN	NaN
37.3	0	0	0	NaN	NaN	NaN
37.4	0	0	0	NaN	NaN	NaN
37.5	0	0	0	NaN	NaN	NaN
37.6	0	0	0	NaN	NaN	NaN
37.7	0	0	0	NaN	NaN	NaN
37.8	0	0	0	NaN	NaN	NaN
37.9	0	0	0	NaN	NaN	NaN
38	0	0	0	NaN	NaN	NaN
38.1	0	0	0	NaN	NaN	NaN
38.2	0	0	0	NaN	NaN	NaN
38.3	0	0	0	NaN	NaN	NaN
38.4	0	0	0	NaN	NaN	NaN
38.5	0	0	0	NaN	NaN	NaN
38.6	0	0	0	NaN	NaN	NaN
38.7	0	0	0	NaN	NaN	NaN
38.8	0	0	0	NaN	NaN	NaN
38.9	0	0	0	NaN	NaN	NaN
39	0	0	0	NaN	NaN	NaN
39.1	0	0	0	NaN	NaN	NaN
39.2	0	0	0	NaN	NaN	NaN
39.3	0	0	0	NaN	NaN	NaN
39.4	0	0	0	NaN	NaN	NaN
39.5	0	0	0	NaN	NaN	NaN
39.6	0	0	0	NaN	NaN	NaN
39.7	0	0	0	NaN	NaN	NaN
39.8	0	0	0	NaN	NaN	NaN
39.9	0	0	0	NaN	NaN	NaN
40	0	0	0	NaN	NaN	NaN
40.1	0	0	0	NaN	NaN	NaN
40.2	0	0	0	NaN	NaN	NaN
40.3	0	0	0	NaN	NaN	NaN
40.4	0	0	0	NaN	NaN	NaN
40.5	0	0	0	NaN	NaN	NaN
40.6	0	0	0	NaN	NaN	NaN
40.7	0	0	0	NaN	NaN	NaN
40.8	0	0	0	NaN	NaN	NaN
40.9	0	0	0	NaN	NaN	NaN
41	0	0	0	NaN	NaN	NaN
41.1	0	0	0	NaN	NaN	NaN
41.2	0	0	0	NaN	NaN	NaN
41.3	0	0	0	NaN	NaN	NaN
41.4	0	0	0	NaN	NaN	NaN
41.5	0	0	0	NaN	NaN	NaN
41.6	0	0	0	NaN	NaN	NaN
41.7	0	0	0	NaN	NaN	NaN
41.8	0	0	0	NaN	NaN	NaN
41.9	0	0	0	NaN	NaN	NaN
42	0	0	0	NaN	NaN	NaN
42.1	0	0	0	NaN	NaN	NaN
42.2	0	0	0	NaN	NaN	NaN
42.3	0	0	0	NaN	NaN	NaN
42.4	0	0	0	NaN	NaN	NaN
42.5	0	0	0	NaN	NaN	NaN
42.6	0	0	0	NaN	NaN	NaN
42.7	0	0	0	NaN	NaN	NaN
42.8	0	0	0	NaN	NaN	NaN
42.9	0	0	0	NaN	NaN	NaN
43	0	0	0	NaN	NaN	NaN
43.1	0	0	0	NaN	NaN	NaN
43.2	0	0	0	NaN	NaN	NaN
43.3	0	0	0	NaN	NaN	NaN
43.4	0	0	0	NaN	NaN	NaN
43.5	0	0	0	NaN	NaN	NaN
43.6	0	0	0	NaN	NaN	NaN
43.7	0	0	0	NaN	NaN	NaN
43.8	0	0	0	NaN	NaN	NaN
43.9	0	0	0	NaN	NaN	NaN
44	0	0	0	NaN	NaN	NaN
44.1	0	0	0	NaN	NaN	NaN
44.2	0	0	0	NaN	NaN	NaN
44.3	0	0	0	NaN	NaN	NaN
44.4	0	0	0	NaN	NaN	NaN
44.5	0	0	0	NaN	NaN	NaN
44.6	0	0	0	NaN	NaN	NaN
44.7	0	0	0	NaN	NaN	NaN
44.8	0	0	0	NaN	NaN	NaN
44.9	0	0	0	NaN	NaN	NaN
45	0	0	0	NaN	NaN	NaN
45.1	0	0	0	NaN	NaN	NaN
45.2	0	0	0	NaN	NaN	NaN
45.3	0	0	0	NaN	NaN	NaN
45.4	0	0	0	NaN	NaN	NaN
45.5	0	0	0	NaN	NaN	NaN
45.6	0	0	0	NaN	NaN	NaN
45.7	0	0	0	NaN	NaN	NaN
45.8	0	0	0	NaN	NaN	NaN
45.9	0	0	0	NaN	NaN	NaN
46	0	0	0	NaN	NaN	NaN
46.1	0	0	0	NaN	NaN	NaN
46.2	0	0	0	NaN	NaN	NaN
46.3	0	0	0	NaN	NaN	NaN
46.4	0	0	0	NaN	NaN	NaN
46.5	0	0	0	NaN	NaN	NaN
46.6	0	0	0	NaN	NaN	NaN
46.7	0	0	0	NaN	NaN	NaN
46.8	0	0	0	NaN	NaN	NaN
46.9	0	0	0	NaN	NaN	NaN
47	0	0	0	NaN	NaN	NaN
47.1	0	0	0	NaN	NaN	NaN
47.2	0	0	0	NaN	NaN	NaN
47.3	0	0	0	NaN	NaN	NaN
47.4	0	0	0	NaN	NaN	NaN
47.5	0	0	0	NaN	NaN	NaN
47.6	0	0	0	NaN	NaN	NaN
47.7	0	0	0	NaN	NaN	NaN
47.8	0	0	0	NaN	NaN	NaN
47.9	0	0	0	NaN	NaN	NaN
48	0	0	0	NaN	NaN	NaN
48.1	0	0	0	NaN	NaN	NaN
48.2	0	0	0	NaN	NaN	NaN
48.3	0	0	0	NaN	NaN	NaN
48.4	0	0	0	NaN	NaN	NaN
48.5	0	0	0	NaN	NaN	NaN
48.6	0	0	0	NaN	NaN	NaN
48.7	0	0	0	NaN	NaN	NaN
48.8	0	0	0	NaN	NaN	NaN
48.9	0	0	0	NaN	NaN	NaN
49	0	0	0	NaN	NaN	NaN
49.1	0	0	0	NaN	NaN	NaN
49.2	0	0	0	NaN	NaN	NaN
49.3	0	0	0	NaN	NaN	NaN
49.4	0	0	0	NaN	NaN	NaN
49.5	0	0	0	NaN	NaN	NaN
49.6	0	0	0	NaN	NaN	NaN
49.7	0	0	0	NaN	NaN	NaN
49.8	0	0	0	NaN	NaN	NaN
49.9	0	0	0	NaN	NaN	NaN
50	0	0	0	NaN	NaN	NaN
50.1	0	0	0	NaN	NaN	NaN
50.2	0	0	0	NaN	NaN	NaN
50.3	0	0	0	NaN	NaN	NaN
50.4	0	0	0	NaN	NaN	NaN
50.5	0	0	0	NaN	NaN	NaN
50.6	0	0	0	NaN	NaN	NaN
50.7	0	0	0	NaN	NaN	NaN
50.8	0	0	0	NaN	NaN	NaN
50.9	0	0	0	NaN	NaN	NaN
51	0	0	0	NaN	NaN	NaN
51.1	0	0	0	NaN	NaN	NaN
51.2	0	0	0	NaN	NaN	NaN
51.3	0	0	0	NaN	NaN	NaN
51.4	0	0	0	NaN	NaN	NaN
51.5	0	0	0	NaN	NaN	NaN
51.6	0	0	0	NaN	NaN	NaN
51.7	0	0	0	NaN	NaN	NaN
51.8	0	0	0	NaN	NaN	NaN
51.9	0	0	0	NaN	NaN	NaN
52	0	0	0	NaN	NaN	NaN
52.1	0	0	0	NaN	NaN	NaN
52.2	0	0	0	NaN	NaN	NaN
52.3	0	0	0	NaN	NaN	NaN
52.4	0	0	0	NaN	NaN	NaN
52.5	0	0	0	NaN	NaN	NaN
52.6	0	0	0	NaN	NaN	NaN
52.7	0	0	0	NaN	NaN	NaN
52.8	0	0	0	NaN	NaN	NaN
52.9	0	0	0	NaN	NaN	NaN
53	0	0	0	NaN	NaN	NaN
53.1	0	0	0	NaN	NaN	NaN
53.2	0	0	0	NaN	NaN	NaN
53.3	0	0	0	NaN	NaN	NaN
53.4	0	0	0	NaN	NaN	NaN
53.5	0	0	0	NaN	NaN	NaN
53.6	0	0	0	NaN	NaN	NaN
53.7	0	0	0	NaN	NaN	NaN
53.8	0	0	0	NaN	NaN	NaN
53.9	0	0	0	NaN	NaN	NaN
54	0	0	0	NaN	NaN	NaN
54.1	0	0	0	NaN	NaN	NaN
54.2	0	0	0	NaN	NaN	NaN
54.3	0	0	0	NaN	NaN	NaN
54.4	0	0	0	NaN	NaN	NaN
54.5	0	0	0	NaN	NaN	NaN
54.6	0	0	0	NaN	NaN	NaN
54.7	0	0	0	NaN	NaN	NaN
54.8	0	0	0	NaN	NaN	NaN
54.9	0	0	0	NaN	NaN	NaN
55	0	0	0	NaN	NaN	NaN
55.1	0	0	0	NaN	NaN	NaN
55.2	0	0	0	NaN	NaN	NaN
55.3	0	0	0	NaN	NaN	NaN
55.4	0	0	0	NaN	NaN	NaN
55.5	0	0	0	NaN	NaN	NaN
55.6	0	0	0	NaN	NaN	NaN
55.7	0	0	0	NaN	NaN	NaN
55.8	0	0	0	NaN	NaN	NaN
55.9	0	0	0	NaN	NaN	NaN
56	0	0	0	NaN	NaN	NaN
56.1	0	0	0	NaN	NaN	NaN
56.2	0	0	0	NaN	NaN	NaN
56.3	0	0	0	NaN	NaN	NaN
56.4	0	0	0	NaN	NaN	NaN
56.5	0	0	0	NaN	NaN	NaN
56.6	0	0	0	NaN	NaN	NaN
56.7	0	0	0	NaN	NaN	NaN
56.8	0	0	0	NaN	NaN	NaN
56.9	0	0	0	NaN	NaN	NaN
57	0	0	0	NaN	NaN	NaN
57.1	0	0	0	NaN	NaN	NaN
57.2	0	0	0	NaN	NaN	NaN
57.3	0	0	0	NaN	NaN	NaN
57.4	0	0	0	NaN	NaN	NaN
57.5	0	0	0	NaN	NaN	NaN
57.6	0	0	0	NaN	NaN	NaN
57.7	0	0	0	NaN	NaN	NaN
57.8	0	0	0	NaN	NaN	NaN
57.9	0	0	0	NaN	NaN	NaN
58	0	0	0	NaN	NaN	NaN
58.1	0	0	0	NaN	NaN	NaN
58.2	0	0	0	NaN	NaN	NaN
58.3	0	0	0	NaN	NaN	NaN
58.4	0	0	0	NaN	NaN	NaN
58.5	0	0	0	NaN	NaN	NaN
58.6	0	0	0	NaN	NaN	NaN
58.7	0	0	0	NaN	NaN	NaN
58.8	0	0	0	NaN	NaN	NaN
58.9	0	0	0	NaN	NaN	NaN
59	0	0	0	NaN	NaN	NaN
59.1	0	0	0	NaN	NaN	NaN
59.2	0	0	0	NaN	NaN	NaN
59.3	0	0	0	NaN	NaN	NaN
59.4	0	0	0	NaN	NaN	NaN
59.5	0	0	0	NaN	NaN	NaN
59.6	0	0	0	NaN	NaN	NaN
59.7	0	0	0	NaN	NaN	NaN
59.8	0	0	0	NaN	NaN	NaN
59.9	0	0	0	NaN	NaN	NaN
60	0	0	0	NaN	NaN	NaN
60.1	0	0	0	NaN	NaN	NaN
60.2	0	0	0	NaN	NaN	NaN
60.3	0	0	0	NaN	NaN	NaN
60.4	0	0	0	NaN	NaN	NaN
60.5	0	0	0	NaN	NaN	NaN
60.6	0	0	0	NaN	NaN	NaN
60.7	0	0	0	NaN	NaN	NaN
60.8	0	0	0	NaN	NaN	NaN
60.9	0	0	0	NaN	NaN	NaN
61	0	0	0	NaN	NaN	NaN
61.1	0	0	0	NaN	NaN	NaN
61.2	0	0	0	NaN	NaN	NaN
61.3	0	0	0	NaN	NaN	NaN
61.4	0	0	0	NaN	NaN	NaN
61.5	0	0	0	NaN	NaN	NaN
61.6	0	0	0	NaN	NaN	NaN
61.7	0	0	0	NaN	NaN	NaN
61.8	0	0	0	NaN	NaN	NaN
61.9	0	0	0	NaN	NaN	NaN
62	0	0	0	NaN	NaN	NaN
62.1	0	0	0	NaN	NaN	NaN
62.2	0	0	0	NaN	NaN	NaN
62.3	0	0	0	NaN	NaN	NaN
62.4	0	0	0	NaN	NaN	NaN
62.5	0	0	0	NaN	NaN	NaN
62.6	0	0	0	NaN	NaN	NaN
62.7	0	0	0	NaN	NaN	NaN
62.8	0	0	0	NaN	NaN	NaN
62.9	0	0	0	NaN	NaN	NaN
63	0	0	0	NaN	NaN	NaN
63.1	0	0	0	NaN	NaN	NaN
63.2	0	0	0	NaN	NaN	NaN
63.3	0	0	0	NaN	NaN	NaN
63.4	0	0	0	NaN	NaN	NaN
63.5	0	0	0	NaN	NaN	NaN
63.6	0	0	0	NaN	NaN	NaN
63.7	0	0	0	NaN	NaN	NaN
63.8	0	0	0	NaN	NaN	NaN
63.9	0	0	0	NaN	NaN	NaN
64	0	0	0	NaN	NaN	NaN
64.1	0	0	0	NaN	NaN	NaN
64.2	0	0	0	NaN	NaN	NaN
64.3	0	0	0	NaN	NaN	NaN
64.4	0	0	0	NaN	NaN	NaN
64.5	0	0	0	NaN	NaN	NaN
64.6	0	0	0	NaN	NaN	NaN
64.7	0	0	0	NaN	NaN	NaN
64.8	0	0	0	NaN	NaN	NaN
64.9	0	0	0	NaN	NaN	NaN
65	0	0	0	NaN	NaN	NaN
65.1	0	0	0	NaN	NaN	NaN
65.2	0	0	0	NaN	NaN	NaN
65.3	0	0	0	NaN	NaN	NaN
65.4	0	0	0	NaN	NaN	NaN
65.5	0	0	0	NaN	NaN	NaN
65.6	0	0	0	NaN	NaN	NaN
65.7	0	0	0	NaN	NaN	NaN
65.8	0	0	0	NaN	NaN	NaN
65.9	0	0	0	NaN	NaN	NaN
66	0	0	0	NaN	NaN	NaN
66.1	0	0	0	NaN	NaN	NaN
66.2	0	0	0	NaN	NaN	NaN
66.3	0	0	0	NaN	NaN	NaN
66.4	0	0	0	NaN	NaN	NaN
66.5	0	0	0	NaN	NaN	NaN
66.6	0	0	0	NaN	NaN	NaN
66.7	0	0	0	NaN	NaN	NaN
66.8	0	0	0	NaN	NaN	NaN
66.9	0	0	0	NaN	NaN	NaN
67	0	0	0	NaN	NaN	NaN
67.1	0	0	0	NaN	NaN	NaN
67.2	0	0	0	NaN	NaN	NaN
67.3	0	0	0	NaN	NaN	NaN
67.4	0	0	0	NaN	NaN	NaN
67.5	0	0	0	NaN	NaN	NaN
67.6	0	0	0	NaN	NaN	NaN
67.7	0	0	0	NaN	NaN	NaN
67.8	0	0	0	NaN	NaN	NaN
67.9	0	0	0	NaN	NaN	NaN
68	0	0	0	NaN	NaN	NaN
68.1	0	0	0	NaN	NaN	NaN
68.2	0	0	0	NaN	NaN	NaN
68.3	0	0	0	NaN	NaN	NaN
68.4	0	0	0	NaN	NaN	NaN
68.5	0	0	0	NaN	NaN	NaN
68.6	0	0	0	NaN	NaN	NaN
68.7	0	0	0	NaN	NaN	NaN
68.8	0	0	0	NaN	NaN	NaN
68.9	0	0	0	NaN	NaN	NaN
69	0	0	0	NaN	NaN	NaN
69.1	0	0	0	NaN	NaN	NaN
69.2	0	0	0	NaN	NaN	NaN
69.3	0	0	0	NaN	NaN	NaN
69.4	0	0	0	NaN	NaN	NaN
69.5	0	0	0	NaN	NaN	NaN
69.6	0	0	0	NaN	NaN	NaN
69.7	0	0	0	NaN	NaN	NaN
69.8	0	0	0	NaN	NaN	NaN
69.9	0	0	0	NaN	NaN	NaN
70	0	0	0	NaN	NaN	NaN
70.1	0	0	0	NaN	NaN	NaN
70.2	0	0	0	NaN	NaN	NaN
70.3	0	0	0	NaN	NaN	NaN
70.4	0	0	0	NaN	NaN	NaN
70.5	0	0	0	NaN	NaN	NaN
70.6	0	0	0	NaN	NaN	NaN
70.7	0	0	0	NaN	NaN	NaN
70.8	0	0	0	NaN	NaN	NaN
70.9	0	0	0	NaN	NaN	NaN
71	0	0	0	NaN	NaN	NaN
71.1	0	0	0	NaN	NaN	NaN
71.2	0	0	0	NaN	NaN	NaN
71.3	0	0	0	NaN	NaN	NaN
71.4	0	0	0	NaN	NaN	NaN
71.5	0	0	0	NaN	NaN	NaN
71.6	0	0	0	NaN	NaN	NaN
71.7	0	0	0	NaN	NaN	NaN
71.8	0	0	0	NaN	NaN	NaN
71.9	0	0	0	NaN	NaN	NaN
72	0	0	0	NaN	NaN	NaN
72.1	0	0	0	NaN	NaN	NaN
72.2	0	0	0	NaN	NaN	NaN
72.3	0	0	0	NaN	NaN	NaN
72.4	0	0	0	NaN	NaN	NaN
72.5	0	0	0	NaN	NaN	NaN
72.6	0	0	0	NaN	NaN	NaN
72.7	0	0	0	NaN	NaN	NaN
72.8	0	0	0	NaN	NaN	NaN
72.9	0	0	0	NaN	NaN	NaN
73	0	0	0	NaN	NaN	NaN
73.1	0	0	0	NaN	NaN	NaN
73.2	0	0	0	NaN	NaN	NaN
73.3	0	0	0	NaN	NaN	NaN
73.4	0	0	0	NaN	NaN	NaN
73.5	0	0	0	NaN	NaN	NaN
73.6	0	0	0	NaN	NaN	NaN
73.7	0	0	0	NaN	NaN	NaN
73.8	0	0	0	NaN	NaN	NaN
73.9	0	0	0	NaN	NaN	NaN
74	0	0	0	NaN	NaN	NaN
74.1	0	0	0	NaN	NaN	NaN
74.2	0	0	0	NaN	NaN	NaN
74.3	0	0	0	NaN	NaN	NaN
74.4	0	0	0	NaN	NaN	NaN
74.5	0	0	0	NaN	NaN	NaN
74.6	0	0	0	NaN	NaN	NaN
74.7	0	0	0	NaN	NaN	NaN
74.8	0	0	0	NaN	NaN	NaN
74.9	0	0	0	NaN	NaN	NaN
75	0	0	0	NaN	NaN	NaN
75.1	0	0	0	NaN	NaN	NaN
75.2	0	0	0	NaN	NaN	NaN
75.3	0	0	0	NaN	NaN	NaN
75.4	0	0	0	NaN	NaN	NaN
75.5	0	0	0	NaN	NaN	NaN
75.6	0	0	0	NaN	NaN	NaN
75.7	0	0	0	NaN	NaN	NaN
75.8	0	0	0	NaN	NaN	NaN
75.9	0	0	0	NaN	NaN	NaN
76	0	0	0	NaN	NaN	NaN
76.1	0	0	0	NaN	NaN	NaN
76.2	0	0	0	NaN	NaN	NaN
76.3	0	0	0	NaN	NaN	NaN
76.4	0	0	0	NaN	NaN	NaN
76.5	0	0	0	NaN	NaN	NaN
76.6	0	0	0	NaN	NaN	NaN
76.7	0	0	0	NaN	NaN	NaN
76.8	0	0	0	NaN	NaN	NaN
76.9	0	0	0	NaN	NaN	NaN
77	0	0	0	NaN	NaN	NaN
77.1	0	0	0	NaN	NaN	NaN
77.2	0	0	0	NaN	NaN	NaN
77.3	0	0	0	NaN	NaN	NaN
77.4	0	0	0	NaN	NaN	NaN
77.5	0	0	0	NaN	NaN	NaN
77.6	0	0	0	NaN	NaN	NaN
77.7	0	0	0	NaN	NaN	NaN
77.8	0	0	0	NaN	NaN	NaN
77.9	0	0	0	NaN	NaN	NaN
78	0	0	0	NaN	NaN	NaN
78.1	0	0	0	NaN	NaN	NaN
78.2	0	0	0	NaN	NaN	NaN
78.3	0	0	0	NaN	NaN	NaN
78.4	0	0	0	NaN	NaN	NaN
78.5	0	0	0	NaN	NaN	NaN
78.6	0	0	0	NaN	NaN	NaN
78.7	0	0	0	NaN	NaN	NaN
78.8	0	0	0	NaN	NaN	NaN
78.9	0	0	0	NaN	NaN	NaN
79	0	0	0	NaN	NaN	NaN
79.1	0	0	0	NaN	NaN	NaN
79.2	0	0	0	NaN	NaN	NaN
79.3	0	0	0	NaN	NaN	NaN
79.4	0	0	0	NaN	NaN	NaN
79.5	0	0	0	NaN	NaN	NaN
79.6	0	0	0	NaN	NaN	NaN
79.7	0	0	0	NaN	NaN	NaN
79.8	0	0	0	NaN	NaN	NaN
79.9	0	0	0	NaN	NaN	NaN
80	0	0	0	NaN	NaN	NaN
80.1	0	0	0	NaN	NaN	NaN
80.2	0	0	0	NaN	NaN	NaN
80.3	0	0	0	NaN	NaN	NaN
80.4	0	0	0	NaN	NaN	NaN
80.5	0	0	0	NaN	NaN	NaN
80.6	0	0	0	NaN	NaN	NaN
80.7	0	0	0	NaN	NaN	NaN
80.8	0	0	0	NaN	NaN	NaN
80.9	0	0	0	NaN	NaN	NaN
81	0	0	0	NaN	NaN	NaN
81.1	0	0	0	NaN	NaN	NaN
81.2	0	0	0	NaN	NaN	NaN
81.3	0	0	0	NaN	NaN	NaN
81.4	0	0	0	NaN	NaN	NaN
81.5	0	0	0	NaN	NaN	NaN
81.6	0	0	0	NaN	NaN	NaN
81.7	0	0	0	NaN	NaN	NaN
81.8	0	0	0	NaN	NaN	NaN
81.9	0	0	0	NaN	NaN	NaN
82	0	0	0	NaN	NaN	NaN
82.1	0	0	0	NaN	NaN	NaN
82.2	0	0	0	NaN	NaN	NaN
82.3	0	0	0	NaN	NaN	NaN
82.4	0	0	0	NaN	NaN	NaN
82.5	0	0	0	NaN	NaN	NaN
82.6	0	0	0	NaN	NaN	NaN
82.7	0	0	0	NaN	NaN	NaN
82.8	0	0	0	NaN	NaN	NaN
82.9	0	0	0	NaN	NaN	NaN
83	0	0	0	NaN	NaN	NaN
83.1	0	0	0	NaN	NaN	NaN
83.2	0	0	0	NaN	NaN	NaN
83.3	0	0	0	NaN	NaN	NaN
83.4	0	0	0	NaN	NaN	NaN
83.5	0	0	0	NaN	NaN	NaN
83.6	0	0	0	NaN	NaN	NaN
83.7	0	0	0	NaN	NaN	NaN
83.8	0	0	0	NaN	NaN	NaN
83.9	0	0	0	NaN	NaN	NaN
84	0	0	0	NaN	NaN	NaN
84.1	0	0	0	NaN	NaN	NaN
84.2	0	0	0	NaN	NaN	NaN
84.3	0	0	0	NaN	NaN	NaN
84.4	0	0	0	NaN	NaN	NaN
84.5	0	0	0	NaN	NaN	NaN
84.6	0	0	0	NaN	NaN	NaN
84.7	0	0	0	NaN	NaN	NaN
84.8	0	0	0	NaN	NaN	NaN
84.9	0	0	0	NaN	NaN	NaN
85	0	0	0	NaN	NaN	NaN
85.1	0	0	0	NaN	NaN	NaN
85.2	0	0	0	NaN	NaN	NaN
85.3	0	0	0	NaN	NaN	NaN
85.4	0	0	0	NaN	NaN	NaN
85.5	0	0	0	NaN	NaN	NaN
85.6	0	0	0	NaN	NaN	NaN
85.7	0	0	0	NaN	NaN	NaN
85.8	0	0	0	NaN	NaN	NaN
85.9	0	0	0	NaN	NaN	NaN
86	0	0	0	NaN	NaN	NaN
86.1	0	0	0	NaN	NaN	NaN
86.2	0	0	0	NaN	NaN	NaN
86.3	0	0	0	NaN	NaN	NaN
86.4	0	0	0	NaN	NaN	NaN
86.5	0	0	0	NaN	NaN	NaN
86.6	0	0	0	NaN	NaN	NaN
86.7	0	0	0	NaN	NaN	NaN
86.8	0	0	0	NaN	NaN	NaN
86.9	0	0	0	NaN	NaN	NaN
87	0	0	0	NaN	NaN	NaN
87.1	0	0	0	NaN	NaN	NaN
87.2	0	0	0	NaN	NaN	NaN
87.3	0	0	0	NaN	NaN	NaN
87.4	0	0	0	NaN	NaN	NaN
87.5	0	0	0	NaN	NaN	NaN
87.6	0	0	0	NaN	NaN	NaN
87.7	0	0	0	NaN	NaN	NaN
87.8	0	0	0	NaN	NaN	NaN
87.9	0	0	0	NaN	NaN	NaN
88	0	0	0	NaN	NaN	NaN
88.1	0	0	0	NaN	NaN	NaN
88.2	0	0	0	NaN	NaN	NaN
88.3	0	0	0	NaN	NaN	NaN
88.4	0	0	0	NaN	NaN	NaN
88.5	0	0	0	NaN	NaN	NaN
88.6	0	0	0	NaN	NaN	NaN
88.7	0	0	0	NaN	NaN	NaN
88.8	0	0	0	NaN	NaN	NaN
88.9	0	0	0	NaN	NaN	NaN
89	0	0	0	NaN	NaN	NaN
89.1	0	0	0	NaN	NaN	NaN
89.2	0	0	0	NaN	NaN	NaN
89.3	0	0	0	NaN	NaN	NaN
89.4	0	0	0	NaN	NaN	NaN
89.5	0	0	0	NaN	NaN	NaN
89.6	0	0	0	NaN	NaN	NaN
89.7	0	0	0	NaN	NaN	NaN
89.8	0	0	0	NaN	NaN	NaN
89.9	0	0	0	NaN	NaN	NaN
90	0	0	0	NaN	NaN	NaN
90.1	0	0	0	NaN	NaN	NaN
90.2	0	0	0	NaN	NaN	NaN
90.3	0	0	0	NaN	NaN	NaN
90.4	0	0	0	NaN	NaN	NaN
90.5	0	0	0	NaN	NaN	NaN
90.6	0	0	0	NaN	NaN	NaN
90.7	0	0	0	NaN	NaN	NaN
90.8	0	0	0	NaN	NaN	NaN
90.9	0	0	0	NaN	NaN	NaN
91	0	0	0	NaN	NaN	NaN
91.1	0	0	0	NaN	NaN	NaN
91.2	0	0	0	NaN	NaN	NaN
91.3	0	0	0	NaN	NaN	NaN
91.4	0	0	0	NaN	NaN	NaN
91.5	0	0	0	NaN	NaN	NaN
91.6	0	0	0	NaN	NaN	NaN
91.7	0	0	0	NaN	NaN	NaN
91.8	0	0	0	NaN	NaN	NaN
91.9	0	0	0	NaN	NaN	NaN
92	0	0	0	NaN	NaN	NaN
92.1	0	0	0	NaN	NaN	NaN
92.2	0	0	0	NaN	NaN	NaN
92.3	0	0	0	NaN	NaN	NaN
92.4	0	0	0	NaN	NaN	NaN
92.5	0	0	0	NaN	NaN	NaN
92.6	0	0	0	NaN	NaN	NaN
92.7	0	0	0	NaN	NaN	NaN
92.8	0	0	0	NaN	NaN	NaN
92.9	0	0	0	NaN	NaN	NaN
93	0	0	0	NaN	NaN	NaN
93.1	0	0	0	NaN	NaN	NaN
93.2	0	0	0	NaN	NaN	NaN
93.3	0	0	0	NaN	NaN	NaN
93.4	0	0	0	NaN	NaN	NaN
93.5	0	0	0	NaN	NaN	NaN
93.6	0	0	0	NaN	NaN	NaN
93.7	0	0	0	NaN	NaN	NaN
93.8	0	0	0	NaN	NaN	NaN
93.9	0	0	0	NaN	NaN	NaN
94	0	0	0	NaN	NaN	NaN
94.1	0	0	0	NaN	NaN	NaN
94.2	0	0	0	NaN	NaN	NaN
94.3	0	0	0	NaN	NaN	NaN
94.4	0	0	0	NaN	NaN	NaN
94.5	0	0	0	NaN	NaN	NaN
94.6	0	0	0	NaN	NaN	NaN
94.7	0	0	0	NaN	NaN	NaN
94.8	0	0	0	NaN	NaN	NaN
94.9	0	0	0	NaN	NaN	NaN
95	0	0	0	NaN	NaN	NaN
95.1	0	0	0	NaN	NaN	NaN
95.2	0	0	0	NaN	NaN	NaN
95.3	0	0	0	NaN	NaN	NaN
95.4	0	0	0	NaN	NaN	NaN
95.5	0	0	0	NaN	NaN	NaN
95.6	0	0	0	NaN	NaN	NaN
95.7	0	0	0	NaN	NaN	NaN
95.8	0	0	0	NaN	NaN	NaN
95.9	0	0	0	NaN	NaN	NaN
96	0	0	0	NaN	NaN	NaN
96.1	0	0	0	NaN	NaN	NaN
96.2	0	0	0	NaN	NaN	NaN
96.3	0	0	0	NaN	NaN	NaN
96.4	0	0	0	NaN	NaN	NaN
96.5	0	0	0	NaN	NaN	NaN
96.6	0	0	0	NaN	NaN	NaN
96.7	0	0	0	NaN	NaN	NaN
96.8	0	0	0	NaN	NaN	NaN
96.9	0	0	0	NaN	NaN	NaN
97	0	0	0	NaN	NaN	NaN
97.1	0	0	0	NaN	NaN	NaN
97.2	0	0	0	NaN	NaN	NaN
97.3	0	0	0	NaN	NaN	NaN
97.4	0	0	0	NaN	NaN	NaN
97.5	0	0	0	NaN	NaN	NaN
97.6	0	0	0	NaN	NaN	NaN
97.7	0	0	0	NaN	NaN	NaN
97.8	0	0	0	NaN	NaN	NaN
97.9	0	0	0	NaN	NaN	NaN
98	0	0	0	NaN	NaN	NaN
98.1	0	0	0	NaN	NaN	NaN
98.2	0	0	0	NaN	NaN	NaN
98.3	0	0	0	NaN	NaN	NaN
98.4	0	0	0	NaN	NaN	NaN
98.5	0	0	0	NaN	NaN	NaN
98.6	0	0	0	NaN	NaN	NaN
98.7	0	0	0	NaN	NaN	NaN
98.8	0	0	0	NaN	NaN	NaN
98.9	0	0	0	NaN	NaN	NaN
99	0	0	0	NaN	NaN	NaN
99.1	0	0	0	NaN	NaN	NaN
99.2	0	0	0	NaN	NaN	NaN
99.3	0	0	0	NaN	NaN	NaN
99.4	0	0	0	NaN	NaN	NaN
99.5	0	0	0	NaN	NaN	NaN
99.6	0	0	0	NaN	NaN	NaN
99.7	0	0	0	NaN	NaN	NaN
99.8	0	0	0	NaN	NaN	NaN
99.9	0	0	0	NaN	NaN	NaN


==> graphics/data/todalattice_nl_dt_sim_nofb.dat <==
0	-0.012980275	0.023623321	-0.015169066	0	0	0
0.1	-0.012980275	0.023623321	-0.015169066	-0.00045604715	0.00058771923	-0.00043990291
0.2	-0.012980275	0.023623321	-0.015169066	-0.00081173114	0.00092897404	-0.00073070692
0.3	-0.012980275	0.023623321	-0.015169066	-0.0010930024	0.0011386027	-0.00093016555
0.4	-0.012980275	0.023623321	-0.015169066	-0.0013184886	0.0012734431	-0.0010714205
0.5	-0.012980275	0.023623321	-0.015169066	-0.0015016495	0.0013633386	-0.0011741545
0.6	-0.012980275	0.023623321	-0.015169066	-0.0016522863	0.0014249304	-0.0012504976
0.7	-0.012980275	0.023623321	-0.015169066	-0.0017775985	0.0014680306	-0.0013082115
0.8	-0.012980275	0.023623321	-0.015169066	-0.001882928	0.0014987077	-0.0013524443
0.9	-0.012980275	0.023623321	-0.015169066	-0.0019722817	0.0015208627	-0.0013867234
1	0	0	0	-0.0020487013	0.0015370798	-0.0014135347
1.1	0	0	0	-0.0016584778	0.00096139245	-0.00099476932
1.2	0	0	0	-0.0013598422	0.00062919425	-0.00072074899
1.3	0	0	0	-0.0011282808	0.00042649467	-0.00053470681
1.4	0	0	0	-0.00094631432	0.00029705713	-0.0004042481
1.5	0	0	0	-0.00080141216	0.0002114687	-0.00031026183
1.6	0	0	0	-0.00068453411	0.0001533995	-0.00024105929
1.7	0	0	0	-0.0005891098	0.00011326468	-0.00018922224
1.8	0	0	0	-0.00051032323	8.516278e-05	-0.00014987172
1.9	0	0	0	-0.00044461036	6.5316852e-05	-0.00011969246
2	0	0	0	-0.00038930548	5.1235562e-05	-9.6366651e-05
2.1	0	0	0	-0.00034239162	4.1237083e-05	-7.8234501e-05
2.2	0	0	0	-0.00030232383	3.4165682e-05	-6.4083721e-05
2.3	0	0	0	-0.00026790355	2.9216114e-05	-5.3014567e-05
2.4	0	0	0	-0.00023818886	2.5821237e-05	-4.4350537e-05
2.5	0	0	0	-0.00021243006	2.3578201e-05	-3.7577605e-05
2.6	0	0	0	-0.00019002303	2.2198978e-05	-3.2301829e-05
2.7	0	0	0	-0.00017047533	2.1476646e-05	-2.8219169e-05
2.8	0	0	0	-0.00015338122	2.1262111e-05	-2.5093611e-05
2.9	0	0	0	-0.00013840317	2.1447844e-05	-2.274108e-05
3	0	0	0	-0.000125258	2.1956415e-05	-2.1017473e-05
3.1	0	0	0	-0.00011370634	2.2732341e-05	-1.9809653e-05
3.2	0	0	0	-0.00010354455	2.3736253e-05	-1.902862e-05
3.3	0	0	0	-9.4598425e-05	2.4940683e-05	-1.8604288e-05
3.4	0	0	0	-8.6718274e-05	2.6327026e-05	-1.848146e-05
3.5	0	0	0	-7.977496e-05	2.7883312e-05	-1.8616722e-05
3.6	0	0	0	-7.3656723e-05	2.9602588e-05	-1.8976007e-05
3.7	0	0	0	-6.8266586e-05	3.1481723e-05	-1.9532698e-05
3.8	0	0	0	-6.3520211e-05	3.3520526e-05	-2.026613e-05
3.9	0	0	0	-5.9344127e-05	3.5721093e-05	-2.1160406e-05
4	0	0	0	-5.567423e-05	3.808732e-05	-2.2203452e-05
4.1	0	0	0	-5.2454527e-05	4.0624534e-05	-2.3386262e-05
4.2	0	0	0	-4.9636064e-05	4.3339214e-05	-2.470229e-05
4.3	0	0	0	-4.7176006e-05	4.6238778e-05	-2.6146954e-05
4.4	0	0	0	-4.5036854e-05	4.9331411e-05	-2.7717236e-05
4.5	0	0	0	-4.3185767e-05	5.2625927e-05	-2.9411339e-05
4.6	0	0	0	-4.1593976e-05	5.6131657e-05	-3.1228417e-05
4.7	0	0	0	-4.0236274e-05	5.9858347e-05	-3.3168326e-05
4.8	0	0	0	-3.9090579e-05	6.3816067e-05	-3.5231428e-05
4.9	0	0	0	-3.8137548e-05	6.8015124e-05	-3.7418407e-05
5	0	0	0	-3.7360244e-05	7.2465977e-05	-3.973011e-05
5.1	0	0	0	-3.6743844e-05	7.717915e-05	-4.2167402e-05
5.2	0	0	0	-3.6275384e-05	8.2165138e-05	-4.4731034e-05
5.3	0	0	0	-3.5943539e-05	8.7434318e-05	-4.7421519e-05
5.4	0	0	0	-3.5738425e-05	9.2996846e-05	-5.0239014e-05
5.5	0	0	0	-3.5651434e-05	9.8862545e-05	-5.3183218e-05
5.6	0	0	0	-3.5675082e-05	0.0001050408	-5.6253262e-05
5.7	0	0	0	-3.5802878e-05	0.00011154043	-5.9447616e-05
5.8	0	0	0	-3.6029214e-05	0.00011836959	-6.2764002e-05
5.9	0	0	0	-3.6349266e-05	0.00012553558	-6.6199313e-05
6	0	0	0	-3.6758904e-05	0.0001330448	-6.974954e-05
6.1	0	0	0	-3.7254616e-05	0.00014090253	-7.3409718e-05
6.2	0	0	0	-3.7833447e-05	0.00014911288	-7.7173874e-05
6.3	0	0	0	-3.8492936e-05	0.00015767859	-8.1035001e-05
6.4	0	0	0	-3.923107e-05	0.00016660095	-8.4985041e-05
6.5	0	0	0	-4.0046239e-05	0.00017587966	-8.9014892e-05
6.6	0	0	0	-4.0937195e-05	0.00018551275	-9.3114433e-05
6.7	0	0	0	-4.1903027e-05	0.00019549647	-9.7272566e-05
6.8	0	0	0	-4.2943125e-05	0.00020582521	-0.00010147729
6.9	0	0	0	-4.4057162e-05	0.00021649149	-0.0001057158
7	0	0	0	-4.5245068e-05	0.00022748587	-0.00010997457
7.1	0	0	0	-4.6507019e-05	0.00023879697	-0.00011423953
7.2	0	0	0	-4.7843416e-05	0.00025041152	-0.00011849618
7.3	0	0	0	-4.9254878e-05	0.00026231435	-0.00012272978
7.4	0	0	0	-5.0742227e-05	0.00027448848	-0.00012692551
7.5	0	0	0	-5.2306486e-05	0.00028691525	-0.00013106871
7.6	0	0	0	-5.3948868e-05	0.00029957442	-0.00013514498
7.7	0	0	0	-5.5670773e-05	0.00031244431	-0.00013914046
7.8	0	0	0	-5.7473785e-05	0.00032550199	-0.00014304198
7.9	0	0	0	-5.9359671e-05	0.00033872347	-0.00014683721
8	0	0	0	-6.1330381e-05	0.00035208389	-0.00015051487
8.1	0	0	0	-6.3388043e-05	0.00036555777	-0.0001540648
8.2	0	0	0	-6.5534974e-05	0.00037911916	-0.00015747814
8.3	0	0	0	-6.7773676e-05	0.00039274196	-0.00016074737
8.4	0	0	0	-7.0106841e-05	0.00040640006	-0.0001638664
8.5	0	0	0	-7.2537358e-05	0.00042006763	-0.00016683057
8.6	0	0	0	-7.5068314e-05	0.00043371925	-0.00016963669
8.7	0	0	0	-7.7703007e-05	0.00044733016	-0.00017228295
8.8	0	0	0	-8.0444949e-05	0.00046087644	-0.00017476897
8.9	0	0	0	-8.3297874e-05	0.00047433511	-0.0001770956
9	0	0	0	-8.626575e-05	0.00048768434	-0.00017926494
9.1	0	0	0	-8.935279e-05	0.00050090354	-0.00018128016
9.2	0	0	0	-9.2563458e-05	0.00051397343	-0.00018314541
9.3	0	0	0	-9.590249e-05	0.00052687615	-0.00018486567
9.4	0	0	0	-9.93749e-05	0.00053959531	-0.00018644664
9.5	0	0	0	-0.000102986	0.00055211602	-0.00018789459
9.6	0	0	0	-0.00010674141	0.00056442488	-0.00018921622
9.7	0	0	0	-0.00011064709	0.00057651002	-0.00019041857
9.8	0	0	0	-0.00011470934	0.00058836106	-0.00019150888
9.9	0	0	0	-0.00011893484	0.00059996909	-0.00019249445
10	0	0	0	-0.00012333065	0.00061132661	-0.00019338262
10.1	0	0	0	-0.00012790427	0.00062242752	-0.0001941806
10.2	0	0	0	-0.00013266361	0.000633267	-0.00019489546
10.3	0	0	0	-0.0001376171	0.00064384152	-0.00019553404
10.4	0	0	0	-0.00014277364	0.00065414872	-0.00019610291
10.5	0	0	0	-0.0001481427	0.00066418735	-0.00019660831
10.6	0	0	0	-0.0001537343	0.00067395722	-0.00019705616
10.7	0	0	0	-0.0001595591	0.00068345911	-0.00019745201
10.8	0	0	0	-0.00016562844	0.00069269472	-0.00019780104
10.9	0	0	0	-0.00017195434	0.00070166659	-0.00019810806
11	0	0	0	-0.00017854963	0.00071037803	-0.00019837751
11.1	0	0	0	-0.00018542795	0.00071883307	-0.00019861344
11.2	0	0	0	-0.00019260383	0.00072703642	-0.00019881959
11.3	0	0	0	-0.00020009279	0.00073499338	-0.00019899933
11.4	0	0	0	-0.00020791139	0.00074270984	-0.00019915573
11.5	0	0	0	-0.00021607731	0.00075019218	-0.00019929155
11.6	0	0	0	-0.00022460949	0.00075744731	-0.00019940927
11.7	0	0	0	-0.00023352819	0.00076448256	-0.00019951111
11.8	0	0	0	-0.00024285515	0.0007713057	-0.00019959905
11.9	0	0	0	-0.00025261367	0.00077792492	-0.00019967485
12	0	0	0	-0.00026282883	0.00078434879	-0.00019974007
12.1	0	0	0	-0.00027352758	0.00079058629	-0.00019979608
12.2	0	0	0	-0.00028473896	0.00079664676	-0.00019984411
12.3	0	0	0	-0.00029649432	0.00080253996	-0.00019988523
12.4	0	0	0	-0.00030882751	0.00080827602	-0.00019992035
12.5	0	0	0	-0.00032177516	0.00081386552	-0.00019995031
12.6	0	0	0	-0.00033537699	0.00081931948	-0.00019997581
12.7	0	0	0	-0.0003496761	0.0008246494	-0.00019999749
12.8	0	0	0	-0.00036471936	0.00082986732	-0.00020001586
12.9	0	0	0	-0.00038055784	0.00083498587	-0.00020003142
13	0	0	0	-0.0003972473	0.00084001835	-0.00020004455
13.1	0	0	0	-0.00041484869	0.00084497878	-0.00020005561
13.2	0	0	0	-0.00043342885	0.00084988204	-0.00020006489
13.3	0	0	0	-0.00045306119	0.00085474399	-0.00020007267
13.4	0	0	0	-0.00047382652	0.00085958158	-0.00020007916
13.5	0	0	0	-0.00049581406	0.00086441306	-0.00020008454
13.6	0	0	0	-0.0005191225	0.00086925815	-0.000200089
13.7	0	0	0	-0.00054386138	0.00087413831	-0.00020009266
13.8	0	0	0	-0.00057015256	0.00087907702	-0.00020009565
13.9	0	0	0	-0.00059813206	0.00088410011	-0.00020009806
14	0	0	0	-0.00062795219	0.00088923623	-0.00020009999
14.1	0	0	0	-0.00065978405	0.00089451729	-0.00020010152
14.2	0	0	0	-0.00069382059	0.00089997914	-0.00020010269
14.3	0	0	0	-0.00073028021	0.00090566228	-0.00020010357
14.4	0	0	0	-0.00076941116	0.00091161283	-0.0002001042
14.5	0	0	0	-0.00081149684	0.00091788364	-0.00020010463
14.6	0	0	0	-0.00085686232	0.00092453576	-0.00020010488
14.7	0	0	0	-0.00090588234	0.00093164024	-0.00020010498
14.8	0	0	0	-0.00095899133	0.0009392804	-0.00020010496
14.9	0	0	0	-0.0010166958	0.0009475548	-0.00020010483
15	0	0	0	-0.0010795903	0.00095658104	-0.00020010461
15.1	0	0	0	-0.0011483771	0.00096650066	-0.00020010432
15.2	0	0	0	-0.0012238929	0.00097748575	-0.00020010397
15.3	0	0	0	-0.0013071421	0.0009897477	-0.00020010357
15.4	0	0	0	-0.001399342	0.0010035491	-0.00020010313
15.5	0	0	0	-0.0015019828	0.0010192202	-0.00020010265
15.6	0	0	0	-0.0016169098	0.0010371819	-0.00020010214
15.7	0	0	0	-0.0017464373	0.0010579784	-0.00020010161
15.8	0	0	0	-0.0018935093	0.0010823256	-0.00020010105
15.9	0	0	0	-0.0020619332	0.0011111825	-0.00020010048
16	0	0	0	-0.0022567248	0.0011458608	-0.0002000999
16.1	0	0	0	-0.0024846379	0.0011881998	-0.0002000993
16.2	0	0	0	-0.0027549997	0.0012408511	-0.0002000987
16.3	0	0	0	-0.0030810873	0.0013077674	-0.00020009809
16.4	0	0	0	-0.0034825028	0.0013950814	-0.00020009748
16.5	0	0	0	-0.0039895209	0.0015127836	-0.00020009686
16.6	0	0	0	-0.0046516389	0.0016781773	-0.00020009624
16.7	0	0	0	-0.0055560233	0.0019237001	-0.00020009561
16.8	0	0	0	-0.0068724951	0.0023169988	-0.00020009499
16.9	0	0	0	-0.008983739	0.0030222673	-0.00020009436
17	0	0	0	-0.012973479	0.004543719	-0.00020009374
17.1	0	0	0	-0.023486605	0.0092386651	-0.00020009311
17.2	0	0	0	-0.09566925	0.047571437	-0.00020009248
17.3	0	0	0	-755.06234	432.55131	-0.00020009186
17.4	0	0	0	NaN	NaN	NaN
17.5	0	0	0	NaN	NaN	NaN
17.6	0	0	0	NaN	NaN	NaN
17.7	0	0	0	NaN	NaN	NaN
17.8	0	0	0	NaN	NaN	NaN
17.9	0	0	0	NaN	NaN	NaN
18	0	0	0	NaN	NaN	NaN
18.1	0	0	0	NaN	NaN	NaN
18.2	0	0	0	NaN	NaN	NaN
18.3	0	0	0	NaN	NaN	NaN
18.4	0	0	0	NaN	NaN	NaN
18.5	0	0	0	NaN	NaN	NaN
18.6	0	0	0	NaN	NaN	NaN
18.7	0	0	0	NaN	NaN	NaN
18.8	0	0	0	NaN	NaN	NaN
18.9	0	0	0	NaN	NaN	NaN
19	0	0	0	NaN	NaN	NaN
19.1	0	0	0	NaN	NaN	NaN
19.2	0	0	0	NaN	NaN	NaN
19.3	0	0	0	NaN	NaN	NaN
19.4	0	0	0	NaN	NaN	NaN
19.5	0	0	0	NaN	NaN	NaN
19.6	0	0	0	NaN	NaN	NaN
19.7	0	0	0	NaN	NaN	NaN
19.8	0	0	0	NaN	NaN	NaN
19.9	0	0	0	NaN	NaN	NaN
20	0	0	0	NaN	NaN	NaN
20.1	0	0	0	NaN	NaN	NaN
20.2	0	0	0	NaN	NaN	NaN
20.3	0	0	0	NaN	NaN	NaN
20.4	0	0	0	NaN	NaN	NaN
20.5	0	0	0	NaN	NaN	NaN
20.6	0	0	0	NaN	NaN	NaN
20.7	0	0	0	NaN	NaN	NaN
20.8	0	0	0	NaN	NaN	NaN
20.9	0	0	0	NaN	NaN	NaN
21	0	0	0	NaN	NaN	NaN
21.1	0	0	0	NaN	NaN	NaN
21.2	0	0	0	NaN	NaN	NaN
21.3	0	0	0	NaN	NaN	NaN
21.4	0	0	0	NaN	NaN	NaN
21.5	0	0	0	NaN	NaN	NaN
21.6	0	0	0	NaN	NaN	NaN
21.7	0	0	0	NaN	NaN	NaN
21.8	0	0	0	NaN	NaN	NaN
21.9	0	0	0	NaN	NaN	NaN
22	0	0	0	NaN	NaN	NaN
22.1	0	0	0	NaN	NaN	NaN
22.2	0	0	0	NaN	NaN	NaN
22.3	0	0	0	NaN	NaN	NaN
22.4	0	0	0	NaN	NaN	NaN
22.5	0	0	0	NaN	NaN	NaN
22.6	0	0	0	NaN	NaN	NaN
22.7	0	0	0	NaN	NaN	NaN
22.8	0	0	0	NaN	NaN	NaN
22.9	0	0	0	NaN	NaN	NaN
23	0	0	0	NaN	NaN	NaN
23.1	0	0	0	NaN	NaN	NaN
23.2	0	0	0	NaN	NaN	NaN
23.3	0	0	0	NaN	NaN	NaN
23.4	0	0	0	NaN	NaN	NaN
23.5	0	0	0	NaN	NaN	NaN
23.6	0	0	0	NaN	NaN	NaN
23.7	0	0	0	NaN	NaN	NaN
23.8	0	0	0	NaN	NaN	NaN
23.9	0	0	0	NaN	NaN	NaN
24	0	0	0	NaN	NaN	NaN
24.1	0	0	0	NaN	NaN	NaN
24.2	0	0	0	NaN	NaN	NaN
24.3	0	0	0	NaN	NaN	NaN
24.4	0	0	0	NaN	NaN	NaN
24.5	0	0	0	NaN	NaN	NaN
24.6	0	0	0	NaN	NaN	NaN
24.7	0	0	0	NaN	NaN	NaN
24.8	0	0	0	NaN	NaN	NaN
24.9	0	0	0	NaN	NaN	NaN
25	0	0	0	NaN	NaN	NaN
25.1	0	0	0	NaN	NaN	NaN
25.2	0	0	0	NaN	NaN	NaN
25.3	0	0	0	NaN	NaN	NaN
25.4	0	0	0	NaN	NaN	NaN
25.5	0	0	0	NaN	NaN	NaN
25.6	0	0	0	NaN	NaN	NaN
25.7	0	0	0	NaN	NaN	NaN
25.8	0	0	0	NaN	NaN	NaN
25.9	0	0	0	NaN	NaN	NaN
26	0	0	0	NaN	NaN	NaN
26.1	0	0	0	NaN	NaN	NaN
26.2	0	0	0	NaN	NaN	NaN
26.3	0	0	0	NaN	NaN	NaN
26.4	0	0	0	NaN	NaN	NaN
26.5	0	0	0	NaN	NaN	NaN
26.6	0	0	0	NaN	NaN	NaN
26.7	0	0	0	NaN	NaN	NaN
26.8	0	0	0	NaN	NaN	NaN
26.9	0	0	0	NaN	NaN	NaN
27	0	0	0	NaN	NaN	NaN
27.1	0	0	0	NaN	NaN	NaN
27.2	0	0	0	NaN	NaN	NaN
27.3	0	0	0	NaN	NaN	NaN
27.4	0	0	0	NaN	NaN	NaN
27.5	0	0	0	NaN	NaN	NaN
27.6	0	0	0	NaN	NaN	NaN
27.7	0	0	0	NaN	NaN	NaN
27.8	0	0	0	NaN	NaN	NaN
27.9	0	0	0	NaN	NaN	NaN
28	0	0	0	NaN	NaN	NaN
28.1	0	0	0	NaN	NaN	NaN
28.2	0	0	0	NaN	NaN	NaN
28.3	0	0	0	NaN	NaN	NaN
28.4	0	0	0	NaN	NaN	NaN
28.5	0	0	0	NaN	NaN	NaN
28.6	0	0	0	NaN	NaN	NaN
28.7	0	0	0	NaN	NaN	NaN
28.8	0	0	0	NaN	NaN	NaN
28.9	0	0	0	NaN	NaN	NaN
29	0	0	0	NaN	NaN	NaN
29.1	0	0	0	NaN	NaN	NaN
29.2	0	0	0	NaN	NaN	NaN
29.3	0	0	0	NaN	NaN	NaN
29.4	0	0	0	NaN	NaN	NaN
29.5	0	0	0	NaN	NaN	NaN
29.6	0	0	0	NaN	NaN	NaN
29.7	0	0	0	NaN	NaN	NaN
29.8	0	0	0	NaN	NaN	NaN
29.9	0	0	0	NaN	NaN	NaN
30	0	0	0	NaN	NaN	NaN
30.1	0	0	0	NaN	NaN	NaN
30.2	0	0	0	NaN	NaN	NaN
30.3	0	0	0	NaN	NaN	NaN
30.4	0	0	0	NaN	NaN	NaN
30.5	0	0	0	NaN	NaN	NaN
30.6	0	0	0	NaN	NaN	NaN
30.7	0	0	0	NaN	NaN	NaN
30.8	0	0	0	NaN	NaN	NaN
30.9	0	0	0	NaN	NaN	NaN
31	0	0	0	NaN	NaN	NaN
31.1	0	0	0	NaN	NaN	NaN
31.2	0	0	0	NaN	NaN	NaN
31.3	0	0	0	NaN	NaN	NaN
31.4	0	0	0	NaN	NaN	NaN
31.5	0	0	0	NaN	NaN	NaN
31.6	0	0	0	NaN	NaN	NaN
31.7	0	0	0	NaN	NaN	NaN
31.8	0	0	0	NaN	NaN	NaN
31.9	0	0	0	NaN	NaN	NaN
32	0	0	0	NaN	NaN	NaN
32.1	0	0	0	NaN	NaN	NaN
32.2	0	0	0	NaN	NaN	NaN
32.3	0	0	0	NaN	NaN	NaN
32.4	0	0	0	NaN	NaN	NaN
32.5	0	0	0	NaN	NaN	NaN
32.6	0	0	0	NaN	NaN	NaN
32.7	0	0	0	NaN	NaN	NaN
32.8	0	0	0	NaN	NaN	NaN
32.9	0	0	0	NaN	NaN	NaN
33	0	0	0	NaN	NaN	NaN
33.1	0	0	0	NaN	NaN	NaN
33.2	0	0	0	NaN	NaN	NaN
33.3	0	0	0	NaN	NaN	NaN
33.4	0	0	0	NaN	NaN	NaN
33.5	0	0	0	NaN	NaN	NaN
33.6	0	0	0	NaN	NaN	NaN
33.7	0	0	0	NaN	NaN	NaN
33.8	0	0	0	NaN	NaN	NaN
33.9	0	0	0	NaN	NaN	NaN
34	0	0	0	NaN	NaN	NaN
34.1	0	0	0	NaN	NaN	NaN
34.2	0	0	0	NaN	NaN	NaN
34.3	0	0	0	NaN	NaN	NaN
34.4	0	0	0	NaN	NaN	NaN
34.5	0	0	0	NaN	NaN	NaN
34.6	0	0	0	NaN	NaN	NaN
34.7	0	0	0	NaN	NaN	NaN
34.8	0	0	0	NaN	NaN	NaN
34.9	0	0	0	NaN	NaN	NaN
35	0	0	0	NaN	NaN	NaN
35.1	0	0	0	NaN	NaN	NaN
35.2	0	0	0	NaN	NaN	NaN
35.3	0	0	0	NaN	NaN	NaN
35.4	0	0	0	NaN	NaN	NaN
35.5	0	0	0	NaN	NaN	NaN
35.6	0	0	0	NaN	NaN	NaN
35.7	0	0	0	NaN	NaN	NaN
35.8	0	0	0	NaN	NaN	NaN
35.9	0	0	0	NaN	NaN	NaN
36	0	0	0	NaN	NaN	NaN
36.1	0	0	0	NaN	NaN	NaN
36.2	0	0	0	NaN	NaN	NaN
36.3	0	0	0	NaN	NaN	NaN
36.4	0	0	0	NaN	NaN	NaN
36.5	0	0	0	NaN	NaN	NaN
36.6	0	0	0	NaN	NaN	NaN
36.7	0	0	0	NaN	NaN	NaN
36.8	0	0	0	NaN	NaN	NaN
36.9	0	0	0	NaN	NaN	NaN
37	0	0	0	NaN	NaN	NaN
37.1	0	0	0	NaN	NaN	NaN
37.2	0	0	0	NaN	NaN	NaN
37.3	0	0	0	NaN	NaN	NaN
37.4	0	0	0	NaN	NaN	NaN
37.5	0	0	0	NaN	NaN	NaN
37.6	0	0	0	NaN	NaN	NaN
37.7	0	0	0	NaN	NaN	NaN
37.8	0	0	0	NaN	NaN	NaN
37.9	0	0	0	NaN	NaN	NaN
38	0	0	0	NaN	NaN	NaN
38.1	0	0	0	NaN	NaN	NaN
38.2	0	0	0	NaN	NaN	NaN
38.3	0	0	0	NaN	NaN	NaN
38.4	0	0	0	NaN	NaN	NaN
38.5	0	0	0	NaN	NaN	NaN
38.6	0	0	0	NaN	NaN	NaN
38.7	0	0	0	NaN	NaN	NaN
38.8	0	0	0	NaN	NaN	NaN
38.9	0	0	0	NaN	NaN	NaN
39	0	0	0	NaN	NaN	NaN
39.1	0	0	0	NaN	NaN	NaN
39.2	0	0	0	NaN	NaN	NaN
39.3	0	0	0	NaN	NaN	NaN
39.4	0	0	0	NaN	NaN	NaN
39.5	0	0	0	NaN	NaN	NaN
39.6	0	0	0	NaN	NaN	NaN
39.7	0	0	0	NaN	NaN	NaN
39.8	0	0	0	NaN	NaN	NaN
39.9	0	0	0	NaN	NaN	NaN
40	0	0	0	NaN	NaN	NaN
40.1	0	0	0	NaN	NaN	NaN
40.2	0	0	0	NaN	NaN	NaN
40.3	0	0	0	NaN	NaN	NaN
40.4	0	0	0	NaN	NaN	NaN
40.5	0	0	0	NaN	NaN	NaN
40.6	0	0	0	NaN	NaN	NaN
40.7	0	0	0	NaN	NaN	NaN
40.8	0	0	0	NaN	NaN	NaN
40.9	0	0	0	NaN	NaN	NaN
41	0	0	0	NaN	NaN	NaN
41.1	0	0	0	NaN	NaN	NaN
41.2	0	0	0	NaN	NaN	NaN
41.3	0	0	0	NaN	NaN	NaN
41.4	0	0	0	NaN	NaN	NaN
41.5	0	0	0	NaN	NaN	NaN
41.6	0	0	0	NaN	NaN	NaN
41.7	0	0	0	NaN	NaN	NaN
41.8	0	0	0	NaN	NaN	NaN
41.9	0	0	0	NaN	NaN	NaN
42	0	0	0	NaN	NaN	NaN
42.1	0	0	0	NaN	NaN	NaN
42.2	0	0	0	NaN	NaN	NaN
42.3	0	0	0	NaN	NaN	NaN
42.4	0	0	0	NaN	NaN	NaN
42.5	0	0	0	NaN	NaN	NaN
42.6	0	0	0	NaN	NaN	NaN
42.7	0	0	0	NaN	NaN	NaN
42.8	0	0	0	NaN	NaN	NaN
42.9	0	0	0	NaN	NaN	NaN
43	0	0	0	NaN	NaN	NaN
43.1	0	0	0	NaN	NaN	NaN
43.2	0	0	0	NaN	NaN	NaN
43.3	0	0	0	NaN	NaN	NaN
43.4	0	0	0	NaN	NaN	NaN
43.5	0	0	0	NaN	NaN	NaN
43.6	0	0	0	NaN	NaN	NaN
43.7	0	0	0	NaN	NaN	NaN
43.8	0	0	0	NaN	NaN	NaN
43.9	0	0	0	NaN	NaN	NaN
44	0	0	0	NaN	NaN	NaN
44.1	0	0	0	NaN	NaN	NaN
44.2	0	0	0	NaN	NaN	NaN
44.3	0	0	0	NaN	NaN	NaN
44.4	0	0	0	NaN	NaN	NaN
44.5	0	0	0	NaN	NaN	NaN
44.6	0	0	0	NaN	NaN	NaN
44.7	0	0	0	NaN	NaN	NaN
44.8	0	0	0	NaN	NaN	NaN
44.9	0	0	0	NaN	NaN	NaN
45	0	0	0	NaN	NaN	NaN
45.1	0	0	0	NaN	NaN	NaN
45.2	0	0	0	NaN	NaN	NaN
45.3	0	0	0	NaN	NaN	NaN
45.4	0	0	0	NaN	NaN	NaN
45.5	0	0	0	NaN	NaN	NaN
45.6	0	0	0	NaN	NaN	NaN
45.7	0	0	0	NaN	NaN	NaN
45.8	0	0	0	NaN	NaN	NaN
45.9	0	0	0	NaN	NaN	NaN
46	0	0	0	NaN	NaN	NaN
46.1	0	0	0	NaN	NaN	NaN
46.2	0	0	0	NaN	NaN	NaN
46.3	0	0	0	NaN	NaN	NaN
46.4	0	0	0	NaN	NaN	NaN
46.5	0	0	0	NaN	NaN	NaN
46.6	0	0	0	NaN	NaN	NaN
46.7	0	0	0	NaN	NaN	NaN
46.8	0	0	0	NaN	NaN	NaN
46.9	0	0	0	NaN	NaN	NaN
47	0	0	0	NaN	NaN	NaN
47.1	0	0	0	NaN	NaN	NaN
47.2	0	0	0	NaN	NaN	NaN
47.3	0	0	0	NaN	NaN	NaN
47.4	0	0	0	NaN	NaN	NaN
47.5	0	0	0	NaN	NaN	NaN
47.6	0	0	0	NaN	NaN	NaN
47.7	0	0	0	NaN	NaN	NaN
47.8	0	0	0	NaN	NaN	NaN
47.9	0	0	0	NaN	NaN	NaN
48	0	0	0	NaN	NaN	NaN
48.1	0	0	0	NaN	NaN	NaN
48.2	0	0	0	NaN	NaN	NaN
48.3	0	0	0	NaN	NaN	NaN
48.4	0	0	0	NaN	NaN	NaN
48.5	0	0	0	NaN	NaN	NaN
48.6	0	0	0	NaN	NaN	NaN
48.7	0	0	0	NaN	NaN	NaN
48.8	0	0	0	NaN	NaN	NaN
48.9	0	0	0	NaN	NaN	NaN
49	0	0	0	NaN	NaN	NaN
49.1	0	0	0	NaN	NaN	NaN
49.2	0	0	0	NaN	NaN	NaN
49.3	0	0	0	NaN	NaN	NaN
49.4	0	0	0	NaN	NaN	NaN
49.5	0	0	0	NaN	NaN	NaN
49.6	0	0	0	NaN	NaN	NaN
49.7	0	0	0	NaN	NaN	NaN
49.8	0	0	0	NaN	NaN	NaN
49.9	0	0	0	NaN	NaN	NaN
50	0	0	0	NaN	NaN	NaN
50.1	0	0	0	NaN	NaN	NaN
50.2	0	0	0	NaN	NaN	NaN
50.3	0	0	0	NaN	NaN	NaN
50.4	0	0	0	NaN	NaN	NaN
50.5	0	0	0	NaN	NaN	NaN
50.6	0	0	0	NaN	NaN	NaN
50.7	0	0	0	NaN	NaN	NaN
50.8	0	0	0	NaN	NaN	NaN
50.9	0	0	0	NaN	NaN	NaN
51	0	0	0	NaN	NaN	NaN
51.1	0	0	0	NaN	NaN	NaN
51.2	0	0	0	NaN	NaN	NaN
51.3	0	0	0	NaN	NaN	NaN
51.4	0	0	0	NaN	NaN	NaN
51.5	0	0	0	NaN	NaN	NaN
51.6	0	0	0	NaN	NaN	NaN
51.7	0	0	0	NaN	NaN	NaN
51.8	0	0	0	NaN	NaN	NaN
51.9	0	0	0	NaN	NaN	NaN
52	0	0	0	NaN	NaN	NaN
52.1	0	0	0	NaN	NaN	NaN
52.2	0	0	0	NaN	NaN	NaN
52.3	0	0	0	NaN	NaN	NaN
52.4	0	0	0	NaN	NaN	NaN
52.5	0	0	0	NaN	NaN	NaN
52.6	0	0	0	NaN	NaN	NaN
52.7	0	0	0	NaN	NaN	NaN
52.8	0	0	0	NaN	NaN	NaN
52.9	0	0	0	NaN	NaN	NaN
53	0	0	0	NaN	NaN	NaN
53.1	0	0	0	NaN	NaN	NaN
53.2	0	0	0	NaN	NaN	NaN
53.3	0	0	0	NaN	NaN	NaN
53.4	0	0	0	NaN	NaN	NaN
53.5	0	0	0	NaN	NaN	NaN
53.6	0	0	0	NaN	NaN	NaN
53.7	0	0	0	NaN	NaN	NaN
53.8	0	0	0	NaN	NaN	NaN
53.9	0	0	0	NaN	NaN	NaN
54	0	0	0	NaN	NaN	NaN
54.1	0	0	0	NaN	NaN	NaN
54.2	0	0	0	NaN	NaN	NaN
54.3	0	0	0	NaN	NaN	NaN
54.4	0	0	0	NaN	NaN	NaN
54.5	0	0	0	NaN	NaN	NaN
54.6	0	0	0	NaN	NaN	NaN
54.7	0	0	0	NaN	NaN	NaN
54.8	0	0	0	NaN	NaN	NaN
54.9	0	0	0	NaN	NaN	NaN
55	0	0	0	NaN	NaN	NaN
55.1	0	0	0	NaN	NaN	NaN
55.2	0	0	0	NaN	NaN	NaN
55.3	0	0	0	NaN	NaN	NaN
55.4	0	0	0	NaN	NaN	NaN
55.5	0	0	0	NaN	NaN	NaN
55.6	0	0	0	NaN	NaN	NaN
55.7	0	0	0	NaN	NaN	NaN
55.8	0	0	0	NaN	NaN	NaN
55.9	0	0	0	NaN	NaN	NaN
56	0	0	0	NaN	NaN	NaN
56.1	0	0	0	NaN	NaN	NaN
56.2	0	0	0	NaN	NaN	NaN
56.3	0	0	0	NaN	NaN	NaN
56.4	0	0	0	NaN	NaN	NaN
56.5	0	0	0	NaN	NaN	NaN
56.6	0	0	0	NaN	NaN	NaN
56.7	0	0	0	NaN	NaN	NaN
56.8	0	0	0	NaN	NaN	NaN
56.9	0	0	0	NaN	NaN	NaN
57	0	0	0	NaN	NaN	NaN
57.1	0	0	0	NaN	NaN	NaN
57.2	0	0	0	NaN	NaN	NaN
57.3	0	0	0	NaN	NaN	NaN
57.4	0	0	0	NaN	NaN	NaN
57.5	0	0	0	NaN	NaN	NaN
57.6	0	0	0	NaN	NaN	NaN
57.7	0	0	0	NaN	NaN	NaN
57.8	0	0	0	NaN	NaN	NaN
57.9	0	0	0	NaN	NaN	NaN
58	0	0	0	NaN	NaN	NaN
58.1	0	0	0	NaN	NaN	NaN
58.2	0	0	0	NaN	NaN	NaN
58.3	0	0	0	NaN	NaN	NaN
58.4	0	0	0	NaN	NaN	NaN
58.5	0	0	0	NaN	NaN	NaN
58.6	0	0	0	NaN	NaN	NaN
58.7	0	0	0	NaN	NaN	NaN
58.8	0	0	0	NaN	NaN	NaN
58.9	0	0	0	NaN	NaN	NaN
59	0	0	0	NaN	NaN	NaN
59.1	0	0	0	NaN	NaN	NaN
59.2	0	0	0	NaN	NaN	NaN
59.3	0	0	0	NaN	NaN	NaN
59.4	0	0	0	NaN	NaN	NaN
59.5	0	0	0	NaN	NaN	NaN
59.6	0	0	0	NaN	NaN	NaN
59.7	0	0	0	NaN	NaN	NaN
59.8	0	0	0	NaN	NaN	NaN
59.9	0	0	0	NaN	NaN	NaN
60	0	0	0	NaN	NaN	NaN
60.1	0	0	0	NaN	NaN	NaN
60.2	0	0	0	NaN	NaN	NaN
60.3	0	0	0	NaN	NaN	NaN
60.4	0	0	0	NaN	NaN	NaN
60.5	0	0	0	NaN	NaN	NaN
60.6	0	0	0	NaN	NaN	NaN
60.7	0	0	0	NaN	NaN	NaN
60.8	0	0	0	NaN	NaN	NaN
60.9	0	0	0	NaN	NaN	NaN
61	0	0	0	NaN	NaN	NaN
61.1	0	0	0	NaN	NaN	NaN
61.2	0	0	0	NaN	NaN	NaN
61.3	0	0	0	NaN	NaN	NaN
61.4	0	0	0	NaN	NaN	NaN
61.5	0	0	0	NaN	NaN	NaN
61.6	0	0	0	NaN	NaN	NaN
61.7	0	0	0	NaN	NaN	NaN
61.8	0	0	0	NaN	NaN	NaN
61.9	0	0	0	NaN	NaN	NaN
62	0	0	0	NaN	NaN	NaN
62.1	0	0	0	NaN	NaN	NaN
62.2	0	0	0	NaN	NaN	NaN
62.3	0	0	0	NaN	NaN	NaN
62.4	0	0	0	NaN	NaN	NaN
62.5	0	0	0	NaN	NaN	NaN
62.6	0	0	0	NaN	NaN	NaN
62.7	0	0	0	NaN	NaN	NaN
62.8	0	0	0	NaN	NaN	NaN
62.9	0	0	0	NaN	NaN	NaN
63	0	0	0	NaN	NaN	NaN
63.1	0	0	0	NaN	NaN	NaN
63.2	0	0	0	NaN	NaN	NaN
63.3	0	0	0	NaN	NaN	NaN
63.4	0	0	0	NaN	NaN	NaN
63.5	0	0	0	NaN	NaN	NaN
63.6	0	0	0	NaN	NaN	NaN
63.7	0	0	0	NaN	NaN	NaN
63.8	0	0	0	NaN	NaN	NaN
63.9	0	0	0	NaN	NaN	NaN
64	0	0	0	NaN	NaN	NaN
64.1	0	0	0	NaN	NaN	NaN
64.2	0	0	0	NaN	NaN	NaN
64.3	0	0	0	NaN	NaN	NaN
64.4	0	0	0	NaN	NaN	NaN
64.5	0	0	0	NaN	NaN	NaN
64.6	0	0	0	NaN	NaN	NaN
64.7	0	0	0	NaN	NaN	NaN
64.8	0	0	0	NaN	NaN	NaN
64.9	0	0	0	NaN	NaN	NaN
65	0	0	0	NaN	NaN	NaN
65.1	0	0	0	NaN	NaN	NaN
65.2	0	0	0	NaN	NaN	NaN
65.3	0	0	0	NaN	NaN	NaN
65.4	0	0	0	NaN	NaN	NaN
65.5	0	0	0	NaN	NaN	NaN
65.6	0	0	0	NaN	NaN	NaN
65.7	0	0	0	NaN	NaN	NaN
65.8	0	0	0	NaN	NaN	NaN
65.9	0	0	0	NaN	NaN	NaN
66	0	0	0	NaN	NaN	NaN
66.1	0	0	0	NaN	NaN	NaN
66.2	0	0	0	NaN	NaN	NaN
66.3	0	0	0	NaN	NaN	NaN
66.4	0	0	0	NaN	NaN	NaN
66.5	0	0	0	NaN	NaN	NaN
66.6	0	0	0	NaN	NaN	NaN
66.7	0	0	0	NaN	NaN	NaN
66.8	0	0	0	NaN	NaN	NaN
66.9	0	0	0	NaN	NaN	NaN
67	0	0	0	NaN	NaN	NaN
67.1	0	0	0	NaN	NaN	NaN
67.2	0	0	0	NaN	NaN	NaN
67.3	0	0	0	NaN	NaN	NaN
67.4	0	0	0	NaN	NaN	NaN
67.5	0	0	0	NaN	NaN	NaN
67.6	0	0	0	NaN	NaN	NaN
67.7	0	0	0	NaN	NaN	NaN
67.8	0	0	0	NaN	NaN	NaN
67.9	0	0	0	NaN	NaN	NaN
68	0	0	0	NaN	NaN	NaN
68.1	0	0	0	NaN	NaN	NaN
68.2	0	0	0	NaN	NaN	NaN
68.3	0	0	0	NaN	NaN	NaN
68.4	0	0	0	NaN	NaN	NaN
68.5	0	0	0	NaN	NaN	NaN
68.6	0	0	0	NaN	NaN	NaN
68.7	0	0	0	NaN	NaN	NaN
68.8	0	0	0	NaN	NaN	NaN
68.9	0	0	0	NaN	NaN	NaN
69	0	0	0	NaN	NaN	NaN
69.1	0	0	0	NaN	NaN	NaN
69.2	0	0	0	NaN	NaN	NaN
69.3	0	0	0	NaN	NaN	NaN
69.4	0	0	0	NaN	NaN	NaN
69.5	0	0	0	NaN	NaN	NaN
69.6	0	0	0	NaN	NaN	NaN
69.7	0	0	0	NaN	NaN	NaN
69.8	0	0	0	NaN	NaN	NaN
69.9	0	0	0	NaN	NaN	NaN
70	0	0	0	NaN	NaN	NaN
70.1	0	0	0	NaN	NaN	NaN
70.2	0	0	0	NaN	NaN	NaN
70.3	0	0	0	NaN	NaN	NaN
70.4	0	0	0	NaN	NaN	NaN
70.5	0	0	0	NaN	NaN	NaN
70.6	0	0	0	NaN	NaN	NaN
70.7	0	0	0	NaN	NaN	NaN
70.8	0	0	0	NaN	NaN	NaN
70.9	0	0	0	NaN	NaN	NaN
71	0	0	0	NaN	NaN	NaN
71.1	0	0	0	NaN	NaN	NaN
71.2	0	0	0	NaN	NaN	NaN
71.3	0	0	0	NaN	NaN	NaN
71.4	0	0	0	NaN	NaN	NaN
71.5	0	0	0	NaN	NaN	NaN
71.6	0	0	0	NaN	NaN	NaN
71.7	0	0	0	NaN	NaN	NaN
71.8	0	0	0	NaN	NaN	NaN
71.9	0	0	0	NaN	NaN	NaN
72	0	0	0	NaN	NaN	NaN
72.1	0	0	0	NaN	NaN	NaN
72.2	0	0	0	NaN	NaN	NaN
72.3	0	0	0	NaN	NaN	NaN
72.4	0	0	0	NaN	NaN	NaN
72.5	0	0	0	NaN	NaN	NaN
72.6	0	0	0	NaN	NaN	NaN
72.7	0	0	0	NaN	NaN	NaN
72.8	0	0	0	NaN	NaN	NaN
72.9	0	0	0	NaN	NaN	NaN
73	0	0	0	NaN	NaN	NaN
73.1	0	0	0	NaN	NaN	NaN
73.2	0	0	0	NaN	NaN	NaN
73.3	0	0	0	NaN	NaN	NaN
73.4	0	0	0	NaN	NaN	NaN
73.5	0	0	0	NaN	NaN	NaN
73.6	0	0	0	NaN	NaN	NaN
73.7	0	0	0	NaN	NaN	NaN
73.8	0	0	0	NaN	NaN	NaN
73.9	0	0	0	NaN	NaN	NaN
74	0	0	0	NaN	NaN	NaN
74.1	0	0	0	NaN	NaN	NaN
74.2	0	0	0	NaN	NaN	NaN
74.3	0	0	0	NaN	NaN	NaN
74.4	0	0	0	NaN	NaN	NaN
74.5	0	0	0	NaN	NaN	NaN
74.6	0	0	0	NaN	NaN	NaN
74.7	0	0	0	NaN	NaN	NaN
74.8	0	0	0	NaN	NaN	NaN
74.9	0	0	0	NaN	NaN	NaN
75	0	0	0	NaN	NaN	NaN
75.1	0	0	0	NaN	NaN	NaN
75.2	0	0	0	NaN	NaN	NaN
75.3	0	0	0	NaN	NaN	NaN
75.4	0	0	0	NaN	NaN	NaN
75.5	0	0	0	NaN	NaN	NaN
75.6	0	0	0	NaN	NaN	NaN
75.7	0	0	0	NaN	NaN	NaN
75.8	0	0	0	NaN	NaN	NaN
75.9	0	0	0	NaN	NaN	NaN
76	0	0	0	NaN	NaN	NaN
76.1	0	0	0	NaN	NaN	NaN
76.2	0	0	0	NaN	NaN	NaN
76.3	0	0	0	NaN	NaN	NaN
76.4	0	0	0	NaN	NaN	NaN
76.5	0	0	0	NaN	NaN	NaN
76.6	0	0	0	NaN	NaN	NaN
76.7	0	0	0	NaN	NaN	NaN
76.8	0	0	0	NaN	NaN	NaN
76.9	0	0	0	NaN	NaN	NaN
77	0	0	0	NaN	NaN	NaN
77.1	0	0	0	NaN	NaN	NaN
77.2	0	0	0	NaN	NaN	NaN
77.3	0	0	0	NaN	NaN	NaN
77.4	0	0	0	NaN	NaN	NaN
77.5	0	0	0	NaN	NaN	NaN
77.6	0	0	0	NaN	NaN	NaN
77.7	0	0	0	NaN	NaN	NaN
77.8	0	0	0	NaN	NaN	NaN
77.9	0	0	0	NaN	NaN	NaN
78	0	0	0	NaN	NaN	NaN
78.1	0	0	0	NaN	NaN	NaN
78.2	0	0	0	NaN	NaN	NaN
78.3	0	0	0	NaN	NaN	NaN
78.4	0	0	0	NaN	NaN	NaN
78.5	0	0	0	NaN	NaN	NaN
78.6	0	0	0	NaN	NaN	NaN
78.7	0	0	0	NaN	NaN	NaN
78.8	0	0	0	NaN	NaN	NaN
78.9	0	0	0	NaN	NaN	NaN
79	0	0	0	NaN	NaN	NaN
79.1	0	0	0	NaN	NaN	NaN
79.2	0	0	0	NaN	NaN	NaN
79.3	0	0	0	NaN	NaN	NaN
79.4	0	0	0	NaN	NaN	NaN
79.5	0	0	0	NaN	NaN	NaN
79.6	0	0	0	NaN	NaN	NaN
79.7	0	0	0	NaN	NaN	NaN
79.8	0	0	0	NaN	NaN	NaN
79.9	0	0	0	NaN	NaN	NaN
80	0	0	0	NaN	NaN	NaN
80.1	0	0	0	NaN	NaN	NaN
80.2	0	0	0	NaN	NaN	NaN
80.3	0	0	0	NaN	NaN	NaN
80.4	0	0	0	NaN	NaN	NaN
80.5	0	0	0	NaN	NaN	NaN
80.6	0	0	0	NaN	NaN	NaN
80.7	0	0	0	NaN	NaN	NaN
80.8	0	0	0	NaN	NaN	NaN
80.9	0	0	0	NaN	NaN	NaN
81	0	0	0	NaN	NaN	NaN
81.1	0	0	0	NaN	NaN	NaN
81.2	0	0	0	NaN	NaN	NaN
81.3	0	0	0	NaN	NaN	NaN
81.4	0	0	0	NaN	NaN	NaN
81.5	0	0	0	NaN	NaN	NaN
81.6	0	0	0	NaN	NaN	NaN
81.7	0	0	0	NaN	NaN	NaN
81.8	0	0	0	NaN	NaN	NaN
81.9	0	0	0	NaN	NaN	NaN
82	0	0	0	NaN	NaN	NaN
82.1	0	0	0	NaN	NaN	NaN
82.2	0	0	0	NaN	NaN	NaN
82.3	0	0	0	NaN	NaN	NaN
82.4	0	0	0	NaN	NaN	NaN
82.5	0	0	0	NaN	NaN	NaN
82.6	0	0	0	NaN	NaN	NaN
82.7	0	0	0	NaN	NaN	NaN
82.8	0	0	0	NaN	NaN	NaN
82.9	0	0	0	NaN	NaN	NaN
83	0	0	0	NaN	NaN	NaN
83.1	0	0	0	NaN	NaN	NaN
83.2	0	0	0	NaN	NaN	NaN
83.3	0	0	0	NaN	NaN	NaN
83.4	0	0	0	NaN	NaN	NaN
83.5	0	0	0	NaN	NaN	NaN
83.6	0	0	0	NaN	NaN	NaN
83.7	0	0	0	NaN	NaN	NaN
83.8	0	0	0	NaN	NaN	NaN
83.9	0	0	0	NaN	NaN	NaN
84	0	0	0	NaN	NaN	NaN
84.1	0	0	0	NaN	NaN	NaN
84.2	0	0	0	NaN	NaN	NaN
84.3	0	0	0	NaN	NaN	NaN
84.4	0	0	0	NaN	NaN	NaN
84.5	0	0	0	NaN	NaN	NaN
84.6	0	0	0	NaN	NaN	NaN
84.7	0	0	0	NaN	NaN	NaN
84.8	0	0	0	NaN	NaN	NaN
84.9	0	0	0	NaN	NaN	NaN
85	0	0	0	NaN	NaN	NaN
85.1	0	0	0	NaN	NaN	NaN
85.2	0	0	0	NaN	NaN	NaN
85.3	0	0	0	NaN	NaN	NaN
85.4	0	0	0	NaN	NaN	NaN
85.5	0	0	0	NaN	NaN	NaN
85.6	0	0	0	NaN	NaN	NaN
85.7	0	0	0	NaN	NaN	NaN
85.8	0	0	0	NaN	NaN	NaN
85.9	0	0	0	NaN	NaN	NaN
86	0	0	0	NaN	NaN	NaN
86.1	0	0	0	NaN	NaN	NaN
86.2	0	0	0	NaN	NaN	NaN
86.3	0	0	0	NaN	NaN	NaN
86.4	0	0	0	NaN	NaN	NaN
86.5	0	0	0	NaN	NaN	NaN
86.6	0	0	0	NaN	NaN	NaN
86.7	0	0	0	NaN	NaN	NaN
86.8	0	0	0	NaN	NaN	NaN
86.9	0	0	0	NaN	NaN	NaN
87	0	0	0	NaN	NaN	NaN
87.1	0	0	0	NaN	NaN	NaN
87.2	0	0	0	NaN	NaN	NaN
87.3	0	0	0	NaN	NaN	NaN
87.4	0	0	0	NaN	NaN	NaN
87.5	0	0	0	NaN	NaN	NaN
87.6	0	0	0	NaN	NaN	NaN
87.7	0	0	0	NaN	NaN	NaN
87.8	0	0	0	NaN	NaN	NaN
87.9	0	0	0	NaN	NaN	NaN
88	0	0	0	NaN	NaN	NaN
88.1	0	0	0	NaN	NaN	NaN
88.2	0	0	0	NaN	NaN	NaN
88.3	0	0	0	NaN	NaN	NaN
88.4	0	0	0	NaN	NaN	NaN
88.5	0	0	0	NaN	NaN	NaN
88.6	0	0	0	NaN	NaN	NaN
88.7	0	0	0	NaN	NaN	NaN
88.8	0	0	0	NaN	NaN	NaN
88.9	0	0	0	NaN	NaN	NaN
89	0	0	0	NaN	NaN	NaN
89.1	0	0	0	NaN	NaN	NaN
89.2	0	0	0	NaN	NaN	NaN
89.3	0	0	0	NaN	NaN	NaN
89.4	0	0	0	NaN	NaN	NaN
89.5	0	0	0	NaN	NaN	NaN
89.6	0	0	0	NaN	NaN	NaN
89.7	0	0	0	NaN	NaN	NaN
89.8	0	0	0	NaN	NaN	NaN
89.9	0	0	0	NaN	NaN	NaN
90	0	0	0	NaN	NaN	NaN
90.1	0	0	0	NaN	NaN	NaN
90.2	0	0	0	NaN	NaN	NaN
90.3	0	0	0	NaN	NaN	NaN
90.4	0	0	0	NaN	NaN	NaN
90.5	0	0	0	NaN	NaN	NaN
90.6	0	0	0	NaN	NaN	NaN
90.7	0	0	0	NaN	NaN	NaN
90.8	0	0	0	NaN	NaN	NaN
90.9	0	0	0	NaN	NaN	NaN
91	0	0	0	NaN	NaN	NaN
91.1	0	0	0	NaN	NaN	NaN
91.2	0	0	0	NaN	NaN	NaN
91.3	0	0	0	NaN	NaN	NaN
91.4	0	0	0	NaN	NaN	NaN
91.5	0	0	0	NaN	NaN	NaN
91.6	0	0	0	NaN	NaN	NaN
91.7	0	0	0	NaN	NaN	NaN
91.8	0	0	0	NaN	NaN	NaN
91.9	0	0	0	NaN	NaN	NaN
92	0	0	0	NaN	NaN	NaN
92.1	0	0	0	NaN	NaN	NaN
92.2	0	0	0	NaN	NaN	NaN
92.3	0	0	0	NaN	NaN	NaN
92.4	0	0	0	NaN	NaN	NaN
92.5	0	0	0	NaN	NaN	NaN
92.6	0	0	0	NaN	NaN	NaN
92.7	0	0	0	NaN	NaN	NaN
92.8	0	0	0	NaN	NaN	NaN
92.9	0	0	0	NaN	NaN	NaN
93	0	0	0	NaN	NaN	NaN
93.1	0	0	0	NaN	NaN	NaN
93.2	0	0	0	NaN	NaN	NaN
93.3	0	0	0	NaN	NaN	NaN
93.4	0	0	0	NaN	NaN	NaN
93.5	0	0	0	NaN	NaN	NaN
93.6	0	0	0	NaN	NaN	NaN
93.7	0	0	0	NaN	NaN	NaN
93.8	0	0	0	NaN	NaN	NaN
93.9	0	0	0	NaN	NaN	NaN
94	0	0	0	NaN	NaN	NaN
94.1	0	0	0	NaN	NaN	NaN
94.2	0	0	0	NaN	NaN	NaN
94.3	0	0	0	NaN	NaN	NaN
94.4	0	0	0	NaN	NaN	NaN
94.5	0	0	0	NaN	NaN	NaN
94.6	0	0	0	NaN	NaN	NaN
94.7	0	0	0	NaN	NaN	NaN
94.8	0	0	0	NaN	NaN	NaN
94.9	0	0	0	NaN	NaN	NaN
95	0	0	0	NaN	NaN	NaN
95.1	0	0	0	NaN	NaN	NaN
95.2	0	0	0	NaN	NaN	NaN
95.3	0	0	0	NaN	NaN	NaN
95.4	0	0	0	NaN	NaN	NaN
95.5	0	0	0	NaN	NaN	NaN
95.6	0	0	0	NaN	NaN	NaN
95.7	0	0	0	NaN	NaN	NaN
95.8	0	0	0	NaN	NaN	NaN
95.9	0	0	0	NaN	NaN	NaN
96	0	0	0	NaN	NaN	NaN
96.1	0	0	0	NaN	NaN	NaN
96.2	0	0	0	NaN	NaN	NaN
96.3	0	0	0	NaN	NaN	NaN
96.4	0	0	0	NaN	NaN	NaN
96.5	0	0	0	NaN	NaN	NaN
96.6	0	0	0	NaN	NaN	NaN
96.7	0	0	0	NaN	NaN	NaN
96.8	0	0	0	NaN	NaN	NaN
96.9	0	0	0	NaN	NaN	NaN
97	0	0	0	NaN	NaN	NaN
97.1	0	0	0	NaN	NaN	NaN
97.2	0	0	0	NaN	NaN	NaN
97.3	0	0	0	NaN	NaN	NaN
97.4	0	0	0	NaN	NaN	NaN
97.5	0	0	0	NaN	NaN	NaN
97.6	0	0	0	NaN	NaN	NaN
97.7	0	0	0	NaN	NaN	NaN
97.8	0	0	0	NaN	NaN	NaN
97.9	0	0	0	NaN	NaN	NaN
98	0	0	0	NaN	NaN	NaN
98.1	0	0	0	NaN	NaN	NaN
98.2	0	0	0	NaN	NaN	NaN
98.3	0	0	0	NaN	NaN	NaN
98.4	0	0	0	NaN	NaN	NaN
98.5	0	0	0	NaN	NaN	NaN
98.6	0	0	0	NaN	NaN	NaN
98.7	0	0	0	NaN	NaN	NaN
98.8	0	0	0	NaN	NaN	NaN
98.9	0	0	0	NaN	NaN	NaN
99	0	0	0	NaN	NaN	NaN
99.1	0	0	0	NaN	NaN	NaN
99.2	0	0	0	NaN	NaN	NaN
99.3	0	0	0	NaN	NaN	NaN
99.4	0	0	0	NaN	NaN	NaN
99.5	0	0	0	NaN	NaN	NaN
99.6	0	0	0	NaN	NaN	NaN
99.7	0	0	0	NaN	NaN	NaN
99.8	0	0	0	NaN	NaN	NaN
99.9	0	0	0	NaN	NaN	NaN


==> graphics/data/todalattice_nl_dt_sim_sti.dat <==
0	-0.012980275	0.023623321	-0.015169066	0	0	0
0.1	-0.012980275	0.023623321	-0.015169066	-0.00045604715	0.00058771923	-0.00043990291
0.2	-0.012980275	0.023623321	-0.015169066	0.00039766203	0.00075245691	-0.001217056
0.3	-0.012980275	0.023623321	-0.015169066	-0.00012799637	0.00074248855	-0.00044803607
0.4	-0.012980275	0.023623321	-0.015169066	0.00032473593	0.00086059359	-0.00069881517
0.5	-0.012980275	0.023623321	-0.015169066	0.00014211979	0.00076537407	-0.0002258702
0.6	-0.012980275	0.023623321	-0.015169066	0.00027902529	0.00081044455	-0.0001374425
0.7	-0.012980275	0.023623321	-0.015169066	0.00031310231	0.00071552301	0.00012132623
0.8	-0.012980275	0.023623321	-0.015169066	0.00030480427	0.00067985276	0.00039498783
0.9	-0.012980275	0.023623321	-0.015169066	0.00040083122	0.00058783422	0.00059556058
1	0	0	0	0.00036729006	0.00049216543	0.0009260464
1.1	0	0	0	0.00089922026	-0.0002020185	0.0015929183
1.2	0	0	0	2.993727e-05	-0.00050096236	0.0026967394
1.3	0	0	0	0.00059196527	-0.0006239202	0.0021959828
1.4	0	0	0	0.00013915784	-0.00090184466	0.0027539602
1.5	0	0	0	0.00032672469	-0.00096786496	0.0025703884
1.6	0	0	0	0.00018965021	-0.0011918585	0.0027676671
1.7	0	0	0	0.00014025929	-0.0012813032	0.0027909348
1.8	0	0	0	0.00013603195	-0.0014388752	0.0027757242
1.9	0	0	0	1.0071707e-05	-0.0015458196	0.0028243523
2	0	0	0	1.3179407e-05	-0.001651531	0.0027116435
2.1	0	0	0	-0.00010653184	-0.0017487053	0.0026797865
2.2	0	0	0	-0.00014025428	-0.0018154116	0.0025116608
2.3	0	0	0	-0.00023547475	-0.0018800016	0.0023656066
2.4	0	0	0	-0.00030248712	-0.0019098297	0.0021376412
2.5	0	0	0	-0.00038199518	-0.0019282848	0.0018799449
2.6	0	0	0	-0.0004649312	-0.0019154263	0.0015752363
2.7	0	0	0	-0.00053917329	-0.0018803869	0.0012180412
2.8	0	0	0	-0.00062352466	-0.0018164951	0.00082620168
2.9	0	0	0	-0.00069594552	-0.0017234258	0.00038113832
3	0	0	0	-0.00077320738	-0.001601407	-9.6669153e-05
3.1	0	0	0	-0.00084102543	-0.0014472269	-0.00061832043
3.2	0	0	0	-0.00090633085	-0.0012629444	-0.0011708673
3.3	0	0	0	-0.00096379695	-0.0010462576	-0.0017549403
3.4	0	0	0	-0.0010132484	-0.00079903638	-0.0023634981
3.5	0	0	0	-0.0010540825	-0.00052098195	-0.0029904429
3.6	0	0	0	-0.0010834893	-0.00021374303	-0.0036304078
3.7	0	0	0	-0.0011019616	0.00012119443	-0.0042744267
3.8	0	0	0	-0.0011067843	0.00048179613	-0.0049160537
3.9	0	0	0	-0.0010979961	0.00086525759	-0.0055454711
4	0	0	0	-0.0010738342	0.00126866	-0.006154373
4.1	0	0	0	-0.0010337828	0.0016881778	-0.0067326786
4.2	0	0	0	-0.00097694087	0.0021198066	-0.0072705969
4.3	0	0	0	-0.00090265889	0.0025588194	-0.0077578481
4.4	0	0	0	-0.00081061527	0.0030001562	-0.008183901
4.5	0	0	0	-0.00070042621	0.00343825	-0.0085383989
4.6	0	0	0	-0.00057219511	0.0038671391	-0.0088108084
4.7	0	0	0	-0.0004260283	0.004280518	-0.008991058
4.8	0	0	0	-0.00026244964	0.0046717405	-0.0090692737
4.9	0	0	0	-8.2143036e-05	0.0050339456	-0.0090362359
5	0	0	0	0.00011388033	0.0053600659	-0.0088833607
5.1	0	0	0	0.00032433715	0.0056429536	-0.0086029559
5.2	0	0	0	0.00054766151	0.0058754321	-0.0081883711
5.3	0	0	0	0.00078197215	0.0060504075	-0.0076341497
5.4	0	0	0	0.0010251155	0.0061609593	-0.0069362351
5.5	0	0	0	0.0012746276	0.0062004449	-0.006092095
5.6	0	0	0	0.0015277775	0.006162613	-0.005100915
5.7	0	0	0	0.0017815551	0.0060417107	-0.0039637211
5.8	0	0	0	0.0020327034	0.0058326051	-0.002683533
5.9	0	0	0	0.0022777339	0.0055308953	-0.0012654779
6	0	0	0	0.0025129542	0.0051330327	0.00028310321
6.1	0	0	0	0.0027345021	0.0046364345	0.0019525698
6.2	0	0	0	0.002938378	0.0040395963	0.0037309244
6.3	0	0	0	0.0031204903	0.0033421994	0.0056037736
6.4	0	0	0	0.0032766974	0.0025452104	0.0075543251
6.5	0	0	0	0.0034028602	0.0016509741	0.0095634085
6.6	0	0	0	0.0034948948	0.00066329325	0.011609534
6.7	0	0	0	0.0035488305	-0.00041250137	0.013668985
6.8	0	0	0	0.0035608706	-0.0015694973	0.015715941
6.9	0	0	0	0.0035274561	-0.002799162	0.017722651
7	0	0	0	0.0034453306	-0.0040913221	0.01965963
7.1	0	0	0	0.0033116075	-0.0054341633	0.021495906
7.2	0	0	0	0.0031238373	-0.0068142511	0.023199303
7.3	0	0	0	0.0028800744	-0.0082165739	0.024736756
7.4	0	0	0	0.0025789432	-0.0096246105	0.026074676
7.5	0	0	0	0.0022197017	-0.011020423	0.027179333
7.6	0	0	0	0.0018023019	-0.012384774	0.028017292
7.7	0	0	0	0.0013274462	-0.013697274	0.028555862
7.8	0	0	0	0.00079663841	-0.01493655	0.028763583
7.9	0	0	0	0.00021222841	-0.016080442	0.028610728
8	0	0	0	-0.00042255089	-0.017106233	0.028069832
8.1	0	0	0	-0.001103555	-0.017990891	0.027116219
8.2	0	0	0	-0.001825709	-0.018711348	0.025728553
8.3	0	0	0	-0.0025829996	-0.019244791	0.02388937
8.4	0	0	0	-0.003368479	-0.01956898	0.021585619
8.5	0	0	0	-0.0041742809	-0.01966258	0.018809174
8.6	0	0	0	-0.0049916506	-0.019505512	0.015557332
8.7	0	0	0	-0.0058109895	-0.019079308	0.011833272
8.8	0	0	0	-0.0066219138	-0.018367484	0.0076464771
8.9	0	0	0	-0.0074133295	-0.017355905	0.0030131048
9	0	0	0	-0.0081735232	-0.016033158	-0.0020437044
9.1	0	0	0	-0.0088902688	-0.014390913	-0.0074935852
9.2	0	0	0	-0.0095509511	-0.01242428	-0.013298787
9.3	0	0	0	-0.010142706	-0.010132136	-0.019414101
9.4	0	0	0	-0.010652576	-0.0075174434	-0.025786888
9.5	0	0	0	-0.011067687	-0.0045875329	-0.032357213
9.6	0	0	0	-0.011375436	-0.001354351	-0.039058106
9.7	0	0	0	-0.0115637	0.0021653291	-0.045815939
9.8	0	0	0	-0.011621066	0.0059497433	-0.052550967
9.9	0	0	0	-0.011537078	0.009972022	-0.059178007
10	0	0	0	-0.011302512	0.014200128	-0.065607305
10.1	0	0	0	-0.010909689	0.018596844	-0.071745601
10.2	0	0	0	-0.010352835	0.023119813	-0.077497425
10.3	0	0	0	-0.0096285152	0.027721596	-0.082766693
10.4	0	0	0	-0.0087362019	0.032349731	-0.087458665
10.5	0	0	0	-0.0076790633	0.036946675	-0.091482419
10.6	0	0	0	-0.006465165	0.041449449	-0.094754055
10.7	0	0	0	-0.005109484	0.045788451	-0.097200958
10.8	0	0	0	-0.003637632	0.049884158	-0.098767578
10.9	0	0	0	-0.0020935038	0.053637905	-0.099422728
11	0	0	0	-0.00055702166	0.05690403	-0.099164107
11.1	0	0	0	0.00080787035	0.05939051	-0.09798218
11.2	0	0	0	0.0015921091	0.060178333	-0.095417736
11.3	0	0	0	0.00037661622	0.053222856	-0.083058628
11.4	0	0	0	-0.012657782	-0.73773251	1.9485523
11.5	0	0	0	-1.4145957	-9.6020838e+158	2.5669571e+159
11.6	0	0	0	NaN	NaN	NaN
11.7	0	0	0	NaN	NaN	NaN
11.8	0	0	0	NaN	NaN	NaN
11.9	0	0	0	NaN	NaN	NaN
12	0	0	0	NaN	NaN	NaN
12.1	0	0	0	NaN	NaN	NaN
12.2	0	0	0	NaN	NaN	NaN
12.3	0	0	0	NaN	NaN	NaN
12.4	0	0	0	NaN	NaN	NaN
12.5	0	0	0	NaN	NaN	NaN
12.6	0	0	0	NaN	NaN	NaN
12.7	0	0	0	NaN	NaN	NaN
12.8	0	0	0	NaN	NaN	NaN
12.9	0	0	0	NaN	NaN	NaN
13	0	0	0	NaN	NaN	NaN
13.1	0	0	0	NaN	NaN	NaN
13.2	0	0	0	NaN	NaN	NaN
13.3	0	0	0	NaN	NaN	NaN
13.4	0	0	0	NaN	NaN	NaN
13.5	0	0	0	NaN	NaN	NaN
13.6	0	0	0	NaN	NaN	NaN
13.7	0	0	0	NaN	NaN	NaN
13.8	0	0	0	NaN	NaN	NaN
13.9	0	0	0	NaN	NaN	NaN
14	0	0	0	NaN	NaN	NaN
14.1	0	0	0	NaN	NaN	NaN
14.2	0	0	0	NaN	NaN	NaN
14.3	0	0	0	NaN	NaN	NaN
14.4	0	0	0	NaN	NaN	NaN
14.5	0	0	0	NaN	NaN	NaN
14.6	0	0	0	NaN	NaN	NaN
14.7	0	0	0	NaN	NaN	NaN
14.8	0	0	0	NaN	NaN	NaN
14.9	0	0	0	NaN	NaN	NaN
15	0	0	0	NaN	NaN	NaN
15.1	0	0	0	NaN	NaN	NaN
15.2	0	0	0	NaN	NaN	NaN
15.3	0	0	0	NaN	NaN	NaN
15.4	0	0	0	NaN	NaN	NaN
15.5	0	0	0	NaN	NaN	NaN
15.6	0	0	0	NaN	NaN	NaN
15.7	0	0	0	NaN	NaN	NaN
15.8	0	0	0	NaN	NaN	NaN
15.9	0	0	0	NaN	NaN	NaN
16	0	0	0	NaN	NaN	NaN
16.1	0	0	0	NaN	NaN	NaN
16.2	0	0	0	NaN	NaN	NaN
16.3	0	0	0	NaN	NaN	NaN
16.4	0	0	0	NaN	NaN	NaN
16.5	0	0	0	NaN	NaN	NaN
16.6	0	0	0	NaN	NaN	NaN
16.7	0	0	0	NaN	NaN	NaN
16.8	0	0	0	NaN	NaN	NaN
16.9	0	0	0	NaN	NaN	NaN
17	0	0	0	NaN	NaN	NaN
17.1	0	0	0	NaN	NaN	NaN
17.2	0	0	0	NaN	NaN	NaN
17.3	0	0	0	NaN	NaN	NaN
17.4	0	0	0	NaN	NaN	NaN
17.5	0	0	0	NaN	NaN	NaN
17.6	0	0	0	NaN	NaN	NaN
17.7	0	0	0	NaN	NaN	NaN
17.8	0	0	0	NaN	NaN	NaN
17.9	0	0	0	NaN	NaN	NaN
18	0	0	0	NaN	NaN	NaN
18.1	0	0	0	NaN	NaN	NaN
18.2	0	0	0	NaN	NaN	NaN
18.3	0	0	0	NaN	NaN	NaN
18.4	0	0	0	NaN	NaN	NaN
18.5	0	0	0	NaN	NaN	NaN
18.6	0	0	0	NaN	NaN	NaN
18.7	0	0	0	NaN	NaN	NaN
18.8	0	0	0	NaN	NaN	NaN
18.9	0	0	0	NaN	NaN	NaN
19	0	0	0	NaN	NaN	NaN
19.1	0	0	0	NaN	NaN	NaN
19.2	0	0	0	NaN	NaN	NaN
19.3	0	0	0	NaN	NaN	NaN
19.4	0	0	0	NaN	NaN	NaN
19.5	0	0	0	NaN	NaN	NaN
19.6	0	0	0	NaN	NaN	NaN
19.7	0	0	0	NaN	NaN	NaN
19.8	0	0	0	NaN	NaN	NaN
19.9	0	0	0	NaN	NaN	NaN
20	0	0	0	NaN	NaN	NaN
20.1	0	0	0	NaN	NaN	NaN
20.2	0	0	0	NaN	NaN	NaN
20.3	0	0	0	NaN	NaN	NaN
20.4	0	0	0	NaN	NaN	NaN
20.5	0	0	0	NaN	NaN	NaN
20.6	0	0	0	NaN	NaN	NaN
20.7	0	0	0	NaN	NaN	NaN
20.8	0	0	0	NaN	NaN	NaN
20.9	0	0	0	NaN	NaN	NaN
21	0	0	0	NaN	NaN	NaN
21.1	0	0	0	NaN	NaN	NaN
21.2	0	0	0	NaN	NaN	NaN
21.3	0	0	0	NaN	NaN	NaN
21.4	0	0	0	NaN	NaN	NaN
21.5	0	0	0	NaN	NaN	NaN
21.6	0	0	0	NaN	NaN	NaN
21.7	0	0	0	NaN	NaN	NaN
21.8	0	0	0	NaN	NaN	NaN
21.9	0	0	0	NaN	NaN	NaN
22	0	0	0	NaN	NaN	NaN
22.1	0	0	0	NaN	NaN	NaN
22.2	0	0	0	NaN	NaN	NaN
22.3	0	0	0	NaN	NaN	NaN
22.4	0	0	0	NaN	NaN	NaN
22.5	0	0	0	NaN	NaN	NaN
22.6	0	0	0	NaN	NaN	NaN
22.7	0	0	0	NaN	NaN	NaN
22.8	0	0	0	NaN	NaN	NaN
22.9	0	0	0	NaN	NaN	NaN
23	0	0	0	NaN	NaN	NaN
23.1	0	0	0	NaN	NaN	NaN
23.2	0	0	0	NaN	NaN	NaN
23.3	0	0	0	NaN	NaN	NaN
23.4	0	0	0	NaN	NaN	NaN
23.5	0	0	0	NaN	NaN	NaN
23.6	0	0	0	NaN	NaN	NaN
23.7	0	0	0	NaN	NaN	NaN
23.8	0	0	0	NaN	NaN	NaN
23.9	0	0	0	NaN	NaN	NaN
24	0	0	0	NaN	NaN	NaN
24.1	0	0	0	NaN	NaN	NaN
24.2	0	0	0	NaN	NaN	NaN
24.3	0	0	0	NaN	NaN	NaN
24.4	0	0	0	NaN	NaN	NaN
24.5	0	0	0	NaN	NaN	NaN
24.6	0	0	0	NaN	NaN	NaN
24.7	0	0	0	NaN	NaN	NaN
24.8	0	0	0	NaN	NaN	NaN
24.9	0	0	0	NaN	NaN	NaN
25	0	0	0	NaN	NaN	NaN
25.1	0	0	0	NaN	NaN	NaN
25.2	0	0	0	NaN	NaN	NaN
25.3	0	0	0	NaN	NaN	NaN
25.4	0	0	0	NaN	NaN	NaN
25.5	0	0	0	NaN	NaN	NaN
25.6	0	0	0	NaN	NaN	NaN
25.7	0	0	0	NaN	NaN	NaN
25.8	0	0	0	NaN	NaN	NaN
25.9	0	0	0	NaN	NaN	NaN
26	0	0	0	NaN	NaN	NaN
26.1	0	0	0	NaN	NaN	NaN
26.2	0	0	0	NaN	NaN	NaN
26.3	0	0	0	NaN	NaN	NaN
26.4	0	0	0	NaN	NaN	NaN
26.5	0	0	0	NaN	NaN	NaN
26.6	0	0	0	NaN	NaN	NaN
26.7	0	0	0	NaN	NaN	NaN
26.8	0	0	0	NaN	NaN	NaN
26.9	0	0	0	NaN	NaN	NaN
27	0	0	0	NaN	NaN	NaN
27.1	0	0	0	NaN	NaN	NaN
27.2	0	0	0	NaN	NaN	NaN
27.3	0	0	0	NaN	NaN	NaN
27.4	0	0	0	NaN	NaN	NaN
27.5	0	0	0	NaN	NaN	NaN
27.6	0	0	0	NaN	NaN	NaN
27.7	0	0	0	NaN	NaN	NaN
27.8	0	0	0	NaN	NaN	NaN
27.9	0	0	0	NaN	NaN	NaN
28	0	0	0	NaN	NaN	NaN
28.1	0	0	0	NaN	NaN	NaN
28.2	0	0	0	NaN	NaN	NaN
28.3	0	0	0	NaN	NaN	NaN
28.4	0	0	0	NaN	NaN	NaN
28.5	0	0	0	NaN	NaN	NaN
28.6	0	0	0	NaN	NaN	NaN
28.7	0	0	0	NaN	NaN	NaN
28.8	0	0	0	NaN	NaN	NaN
28.9	0	0	0	NaN	NaN	NaN
29	0	0	0	NaN	NaN	NaN
29.1	0	0	0	NaN	NaN	NaN
29.2	0	0	0	NaN	NaN	NaN
29.3	0	0	0	NaN	NaN	NaN
29.4	0	0	0	NaN	NaN	NaN
29.5	0	0	0	NaN	NaN	NaN
29.6	0	0	0	NaN	NaN	NaN
29.7	0	0	0	NaN	NaN	NaN
29.8	0	0	0	NaN	NaN	NaN
29.9	0	0	0	NaN	NaN	NaN
30	0	0	0	NaN	NaN	NaN
30.1	0	0	0	NaN	NaN	NaN
30.2	0	0	0	NaN	NaN	NaN
30.3	0	0	0	NaN	NaN	NaN
30.4	0	0	0	NaN	NaN	NaN
30.5	0	0	0	NaN	NaN	NaN
30.6	0	0	0	NaN	NaN	NaN
30.7	0	0	0	NaN	NaN	NaN
30.8	0	0	0	NaN	NaN	NaN
30.9	0	0	0	NaN	NaN	NaN
31	0	0	0	NaN	NaN	NaN
31.1	0	0	0	NaN	NaN	NaN
31.2	0	0	0	NaN	NaN	NaN
31.3	0	0	0	NaN	NaN	NaN
31.4	0	0	0	NaN	NaN	NaN
31.5	0	0	0	NaN	NaN	NaN
31.6	0	0	0	NaN	NaN	NaN
31.7	0	0	0	NaN	NaN	NaN
31.8	0	0	0	NaN	NaN	NaN
31.9	0	0	0	NaN	NaN	NaN
32	0	0	0	NaN	NaN	NaN
32.1	0	0	0	NaN	NaN	NaN
32.2	0	0	0	NaN	NaN	NaN
32.3	0	0	0	NaN	NaN	NaN
32.4	0	0	0	NaN	NaN	NaN
32.5	0	0	0	NaN	NaN	NaN
32.6	0	0	0	NaN	NaN	NaN
32.7	0	0	0	NaN	NaN	NaN
32.8	0	0	0	NaN	NaN	NaN
32.9	0	0	0	NaN	NaN	NaN
33	0	0	0	NaN	NaN	NaN
33.1	0	0	0	NaN	NaN	NaN
33.2	0	0	0	NaN	NaN	NaN
33.3	0	0	0	NaN	NaN	NaN
33.4	0	0	0	NaN	NaN	NaN
33.5	0	0	0	NaN	NaN	NaN
33.6	0	0	0	NaN	NaN	NaN
33.7	0	0	0	NaN	NaN	NaN
33.8	0	0	0	NaN	NaN	NaN
33.9	0	0	0	NaN	NaN	NaN
34	0	0	0	NaN	NaN	NaN
34.1	0	0	0	NaN	NaN	NaN
34.2	0	0	0	NaN	NaN	NaN
34.3	0	0	0	NaN	NaN	NaN
34.4	0	0	0	NaN	NaN	NaN
34.5	0	0	0	NaN	NaN	NaN
34.6	0	0	0	NaN	NaN	NaN
34.7	0	0	0	NaN	NaN	NaN
34.8	0	0	0	NaN	NaN	NaN
34.9	0	0	0	NaN	NaN	NaN
35	0	0	0	NaN	NaN	NaN
35.1	0	0	0	NaN	NaN	NaN
35.2	0	0	0	NaN	NaN	NaN
35.3	0	0	0	NaN	NaN	NaN
35.4	0	0	0	NaN	NaN	NaN
35.5	0	0	0	NaN	NaN	NaN
35.6	0	0	0	NaN	NaN	NaN
35.7	0	0	0	NaN	NaN	NaN
35.8	0	0	0	NaN	NaN	NaN
35.9	0	0	0	NaN	NaN	NaN
36	0	0	0	NaN	NaN	NaN
36.1	0	0	0	NaN	NaN	NaN
36.2	0	0	0	NaN	NaN	NaN
36.3	0	0	0	NaN	NaN	NaN
36.4	0	0	0	NaN	NaN	NaN
36.5	0	0	0	NaN	NaN	NaN
36.6	0	0	0	NaN	NaN	NaN
36.7	0	0	0	NaN	NaN	NaN
36.8	0	0	0	NaN	NaN	NaN
36.9	0	0	0	NaN	NaN	NaN
37	0	0	0	NaN	NaN	NaN
37.1	0	0	0	NaN	NaN	NaN
37.2	0	0	0	NaN	NaN	NaN
37.3	0	0	0	NaN	NaN	NaN
37.4	0	0	0	NaN	NaN	NaN
37.5	0	0	0	NaN	NaN	NaN
37.6	0	0	0	NaN	NaN	NaN
37.7	0	0	0	NaN	NaN	NaN
37.8	0	0	0	NaN	NaN	NaN
37.9	0	0	0	NaN	NaN	NaN
38	0	0	0	NaN	NaN	NaN
38.1	0	0	0	NaN	NaN	NaN
38.2	0	0	0	NaN	NaN	NaN
38.3	0	0	0	NaN	NaN	NaN
38.4	0	0	0	NaN	NaN	NaN
38.5	0	0	0	NaN	NaN	NaN
38.6	0	0	0	NaN	NaN	NaN
38.7	0	0	0	NaN	NaN	NaN
38.8	0	0	0	NaN	NaN	NaN
38.9	0	0	0	NaN	NaN	NaN
39	0	0	0	NaN	NaN	NaN
39.1	0	0	0	NaN	NaN	NaN
39.2	0	0	0	NaN	NaN	NaN
39.3	0	0	0	NaN	NaN	NaN
39.4	0	0	0	NaN	NaN	NaN
39.5	0	0	0	NaN	NaN	NaN
39.6	0	0	0	NaN	NaN	NaN
39.7	0	0	0	NaN	NaN	NaN
39.8	0	0	0	NaN	NaN	NaN
39.9	0	0	0	NaN	NaN	NaN
40	0	0	0	NaN	NaN	NaN
40.1	0	0	0	NaN	NaN	NaN
40.2	0	0	0	NaN	NaN	NaN
40.3	0	0	0	NaN	NaN	NaN
40.4	0	0	0	NaN	NaN	NaN
40.5	0	0	0	NaN	NaN	NaN
40.6	0	0	0	NaN	NaN	NaN
40.7	0	0	0	NaN	NaN	NaN
40.8	0	0	0	NaN	NaN	NaN
40.9	0	0	0	NaN	NaN	NaN
41	0	0	0	NaN	NaN	NaN
41.1	0	0	0	NaN	NaN	NaN
41.2	0	0	0	NaN	NaN	NaN
41.3	0	0	0	NaN	NaN	NaN
41.4	0	0	0	NaN	NaN	NaN
41.5	0	0	0	NaN	NaN	NaN
41.6	0	0	0	NaN	NaN	NaN
41.7	0	0	0	NaN	NaN	NaN
41.8	0	0	0	NaN	NaN	NaN
41.9	0	0	0	NaN	NaN	NaN
42	0	0	0	NaN	NaN	NaN
42.1	0	0	0	NaN	NaN	NaN
42.2	0	0	0	NaN	NaN	NaN
42.3	0	0	0	NaN	NaN	NaN
42.4	0	0	0	NaN	NaN	NaN
42.5	0	0	0	NaN	NaN	NaN
42.6	0	0	0	NaN	NaN	NaN
42.7	0	0	0	NaN	NaN	NaN
42.8	0	0	0	NaN	NaN	NaN
42.9	0	0	0	NaN	NaN	NaN
43	0	0	0	NaN	NaN	NaN
43.1	0	0	0	NaN	NaN	NaN
43.2	0	0	0	NaN	NaN	NaN
43.3	0	0	0	NaN	NaN	NaN
43.4	0	0	0	NaN	NaN	NaN
43.5	0	0	0	NaN	NaN	NaN
43.6	0	0	0	NaN	NaN	NaN
43.7	0	0	0	NaN	NaN	NaN
43.8	0	0	0	NaN	NaN	NaN
43.9	0	0	0	NaN	NaN	NaN
44	0	0	0	NaN	NaN	NaN
44.1	0	0	0	NaN	NaN	NaN
44.2	0	0	0	NaN	NaN	NaN
44.3	0	0	0	NaN	NaN	NaN
44.4	0	0	0	NaN	NaN	NaN
44.5	0	0	0	NaN	NaN	NaN
44.6	0	0	0	NaN	NaN	NaN
44.7	0	0	0	NaN	NaN	NaN
44.8	0	0	0	NaN	NaN	NaN
44.9	0	0	0	NaN	NaN	NaN
45	0	0	0	NaN	NaN	NaN
45.1	0	0	0	NaN	NaN	NaN
45.2	0	0	0	NaN	NaN	NaN
45.3	0	0	0	NaN	NaN	NaN
45.4	0	0	0	NaN	NaN	NaN
45.5	0	0	0	NaN	NaN	NaN
45.6	0	0	0	NaN	NaN	NaN
45.7	0	0	0	NaN	NaN	NaN
45.8	0	0	0	NaN	NaN	NaN
45.9	0	0	0	NaN	NaN	NaN
46	0	0	0	NaN	NaN	NaN
46.1	0	0	0	NaN	NaN	NaN
46.2	0	0	0	NaN	NaN	NaN
46.3	0	0	0	NaN	NaN	NaN
46.4	0	0	0	NaN	NaN	NaN
46.5	0	0	0	NaN	NaN	NaN
46.6	0	0	0	NaN	NaN	NaN
46.7	0	0	0	NaN	NaN	NaN
46.8	0	0	0	NaN	NaN	NaN
46.9	0	0	0	NaN	NaN	NaN
47	0	0	0	NaN	NaN	NaN
47.1	0	0	0	NaN	NaN	NaN
47.2	0	0	0	NaN	NaN	NaN
47.3	0	0	0	NaN	NaN	NaN
47.4	0	0	0	NaN	NaN	NaN
47.5	0	0	0	NaN	NaN	NaN
47.6	0	0	0	NaN	NaN	NaN
47.7	0	0	0	NaN	NaN	NaN
47.8	0	0	0	NaN	NaN	NaN
47.9	0	0	0	NaN	NaN	NaN
48	0	0	0	NaN	NaN	NaN
48.1	0	0	0	NaN	NaN	NaN
48.2	0	0	0	NaN	NaN	NaN
48.3	0	0	0	NaN	NaN	NaN
48.4	0	0	0	NaN	NaN	NaN
48.5	0	0	0	NaN	NaN	NaN
48.6	0	0	0	NaN	NaN	NaN
48.7	0	0	0	NaN	NaN	NaN
48.8	0	0	0	NaN	NaN	NaN
48.9	0	0	0	NaN	NaN	NaN
49	0	0	0	NaN	NaN	NaN
49.1	0	0	0	NaN	NaN	NaN
49.2	0	0	0	NaN	NaN	NaN
49.3	0	0	0	NaN	NaN	NaN
49.4	0	0	0	NaN	NaN	NaN
49.5	0	0	0	NaN	NaN	NaN
49.6	0	0	0	NaN	NaN	NaN
49.7	0	0	0	NaN	NaN	NaN
49.8	0	0	0	NaN	NaN	NaN
49.9	0	0	0	NaN	NaN	NaN
50	0	0	0	NaN	NaN	NaN
50.1	0	0	0	NaN	NaN	NaN
50.2	0	0	0	NaN	NaN	NaN
50.3	0	0	0	NaN	NaN	NaN
50.4	0	0	0	NaN	NaN	NaN
50.5	0	0	0	NaN	NaN	NaN
50.6	0	0	0	NaN	NaN	NaN
50.7	0	0	0	NaN	NaN	NaN
50.8	0	0	0	NaN	NaN	NaN
50.9	0	0	0	NaN	NaN	NaN
51	0	0	0	NaN	NaN	NaN
51.1	0	0	0	NaN	NaN	NaN
51.2	0	0	0	NaN	NaN	NaN
51.3	0	0	0	NaN	NaN	NaN
51.4	0	0	0	NaN	NaN	NaN
51.5	0	0	0	NaN	NaN	NaN
51.6	0	0	0	NaN	NaN	NaN
51.7	0	0	0	NaN	NaN	NaN
51.8	0	0	0	NaN	NaN	NaN
51.9	0	0	0	NaN	NaN	NaN
52	0	0	0	NaN	NaN	NaN
52.1	0	0	0	NaN	NaN	NaN
52.2	0	0	0	NaN	NaN	NaN
52.3	0	0	0	NaN	NaN	NaN
52.4	0	0	0	NaN	NaN	NaN
52.5	0	0	0	NaN	NaN	NaN
52.6	0	0	0	NaN	NaN	NaN
52.7	0	0	0	NaN	NaN	NaN
52.8	0	0	0	NaN	NaN	NaN
52.9	0	0	0	NaN	NaN	NaN
53	0	0	0	NaN	NaN	NaN
53.1	0	0	0	NaN	NaN	NaN
53.2	0	0	0	NaN	NaN	NaN
53.3	0	0	0	NaN	NaN	NaN
53.4	0	0	0	NaN	NaN	NaN
53.5	0	0	0	NaN	NaN	NaN
53.6	0	0	0	NaN	NaN	NaN
53.7	0	0	0	NaN	NaN	NaN
53.8	0	0	0	NaN	NaN	NaN
53.9	0	0	0	NaN	NaN	NaN
54	0	0	0	NaN	NaN	NaN
54.1	0	0	0	NaN	NaN	NaN
54.2	0	0	0	NaN	NaN	NaN
54.3	0	0	0	NaN	NaN	NaN
54.4	0	0	0	NaN	NaN	NaN
54.5	0	0	0	NaN	NaN	NaN
54.6	0	0	0	NaN	NaN	NaN
54.7	0	0	0	NaN	NaN	NaN
54.8	0	0	0	NaN	NaN	NaN
54.9	0	0	0	NaN	NaN	NaN
55	0	0	0	NaN	NaN	NaN
55.1	0	0	0	NaN	NaN	NaN
55.2	0	0	0	NaN	NaN	NaN
55.3	0	0	0	NaN	NaN	NaN
55.4	0	0	0	NaN	NaN	NaN
55.5	0	0	0	NaN	NaN	NaN
55.6	0	0	0	NaN	NaN	NaN
55.7	0	0	0	NaN	NaN	NaN
55.8	0	0	0	NaN	NaN	NaN
55.9	0	0	0	NaN	NaN	NaN
56	0	0	0	NaN	NaN	NaN
56.1	0	0	0	NaN	NaN	NaN
56.2	0	0	0	NaN	NaN	NaN
56.3	0	0	0	NaN	NaN	NaN
56.4	0	0	0	NaN	NaN	NaN
56.5	0	0	0	NaN	NaN	NaN
56.6	0	0	0	NaN	NaN	NaN
56.7	0	0	0	NaN	NaN	NaN
56.8	0	0	0	NaN	NaN	NaN
56.9	0	0	0	NaN	NaN	NaN
57	0	0	0	NaN	NaN	NaN
57.1	0	0	0	NaN	NaN	NaN
57.2	0	0	0	NaN	NaN	NaN
57.3	0	0	0	NaN	NaN	NaN
57.4	0	0	0	NaN	NaN	NaN
57.5	0	0	0	NaN	NaN	NaN
57.6	0	0	0	NaN	NaN	NaN
57.7	0	0	0	NaN	NaN	NaN
57.8	0	0	0	NaN	NaN	NaN
57.9	0	0	0	NaN	NaN	NaN
58	0	0	0	NaN	NaN	NaN
58.1	0	0	0	NaN	NaN	NaN
58.2	0	0	0	NaN	NaN	NaN
58.3	0	0	0	NaN	NaN	NaN
58.4	0	0	0	NaN	NaN	NaN
58.5	0	0	0	NaN	NaN	NaN
58.6	0	0	0	NaN	NaN	NaN
58.7	0	0	0	NaN	NaN	NaN
58.8	0	0	0	NaN	NaN	NaN
58.9	0	0	0	NaN	NaN	NaN
59	0	0	0	NaN	NaN	NaN
59.1	0	0	0	NaN	NaN	NaN
59.2	0	0	0	NaN	NaN	NaN
59.3	0	0	0	NaN	NaN	NaN
59.4	0	0	0	NaN	NaN	NaN
59.5	0	0	0	NaN	NaN	NaN
59.6	0	0	0	NaN	NaN	NaN
59.7	0	0	0	NaN	NaN	NaN
59.8	0	0	0	NaN	NaN	NaN
59.9	0	0	0	NaN	NaN	NaN
60	0	0	0	NaN	NaN	NaN
60.1	0	0	0	NaN	NaN	NaN
60.2	0	0	0	NaN	NaN	NaN
60.3	0	0	0	NaN	NaN	NaN
60.4	0	0	0	NaN	NaN	NaN
60.5	0	0	0	NaN	NaN	NaN
60.6	0	0	0	NaN	NaN	NaN
60.7	0	0	0	NaN	NaN	NaN
60.8	0	0	0	NaN	NaN	NaN
60.9	0	0	0	NaN	NaN	NaN
61	0	0	0	NaN	NaN	NaN
61.1	0	0	0	NaN	NaN	NaN
61.2	0	0	0	NaN	NaN	NaN
61.3	0	0	0	NaN	NaN	NaN
61.4	0	0	0	NaN	NaN	NaN
61.5	0	0	0	NaN	NaN	NaN
61.6	0	0	0	NaN	NaN	NaN
61.7	0	0	0	NaN	NaN	NaN
61.8	0	0	0	NaN	NaN	NaN
61.9	0	0	0	NaN	NaN	NaN
62	0	0	0	NaN	NaN	NaN
62.1	0	0	0	NaN	NaN	NaN
62.2	0	0	0	NaN	NaN	NaN
62.3	0	0	0	NaN	NaN	NaN
62.4	0	0	0	NaN	NaN	NaN
62.5	0	0	0	NaN	NaN	NaN
62.6	0	0	0	NaN	NaN	NaN
62.7	0	0	0	NaN	NaN	NaN
62.8	0	0	0	NaN	NaN	NaN
62.9	0	0	0	NaN	NaN	NaN
63	0	0	0	NaN	NaN	NaN
63.1	0	0	0	NaN	NaN	NaN
63.2	0	0	0	NaN	NaN	NaN
63.3	0	0	0	NaN	NaN	NaN
63.4	0	0	0	NaN	NaN	NaN
63.5	0	0	0	NaN	NaN	NaN
63.6	0	0	0	NaN	NaN	NaN
63.7	0	0	0	NaN	NaN	NaN
63.8	0	0	0	NaN	NaN	NaN
63.9	0	0	0	NaN	NaN	NaN
64	0	0	0	NaN	NaN	NaN
64.1	0	0	0	NaN	NaN	NaN
64.2	0	0	0	NaN	NaN	NaN
64.3	0	0	0	NaN	NaN	NaN
64.4	0	0	0	NaN	NaN	NaN
64.5	0	0	0	NaN	NaN	NaN
64.6	0	0	0	NaN	NaN	NaN
64.7	0	0	0	NaN	NaN	NaN
64.8	0	0	0	NaN	NaN	NaN
64.9	0	0	0	NaN	NaN	NaN
65	0	0	0	NaN	NaN	NaN
65.1	0	0	0	NaN	NaN	NaN
65.2	0	0	0	NaN	NaN	NaN
65.3	0	0	0	NaN	NaN	NaN
65.4	0	0	0	NaN	NaN	NaN
65.5	0	0	0	NaN	NaN	NaN
65.6	0	0	0	NaN	NaN	NaN
65.7	0	0	0	NaN	NaN	NaN
65.8	0	0	0	NaN	NaN	NaN
65.9	0	0	0	NaN	NaN	NaN
66	0	0	0	NaN	NaN	NaN
66.1	0	0	0	NaN	NaN	NaN
66.2	0	0	0	NaN	NaN	NaN
66.3	0	0	0	NaN	NaN	NaN
66.4	0	0	0	NaN	NaN	NaN
66.5	0	0	0	NaN	NaN	NaN
66.6	0	0	0	NaN	NaN	NaN
66.7	0	0	0	NaN	NaN	NaN
66.8	0	0	0	NaN	NaN	NaN
66.9	0	0	0	NaN	NaN	NaN
67	0	0	0	NaN	NaN	NaN
67.1	0	0	0	NaN	NaN	NaN
67.2	0	0	0	NaN	NaN	NaN
67.3	0	0	0	NaN	NaN	NaN
67.4	0	0	0	NaN	NaN	NaN
67.5	0	0	0	NaN	NaN	NaN
67.6	0	0	0	NaN	NaN	NaN
67.7	0	0	0	NaN	NaN	NaN
67.8	0	0	0	NaN	NaN	NaN
67.9	0	0	0	NaN	NaN	NaN
68	0	0	0	NaN	NaN	NaN
68.1	0	0	0	NaN	NaN	NaN
68.2	0	0	0	NaN	NaN	NaN
68.3	0	0	0	NaN	NaN	NaN
68.4	0	0	0	NaN	NaN	NaN
68.5	0	0	0	NaN	NaN	NaN
68.6	0	0	0	NaN	NaN	NaN
68.7	0	0	0	NaN	NaN	NaN
68.8	0	0	0	NaN	NaN	NaN
68.9	0	0	0	NaN	NaN	NaN
69	0	0	0	NaN	NaN	NaN
69.1	0	0	0	NaN	NaN	NaN
69.2	0	0	0	NaN	NaN	NaN
69.3	0	0	0	NaN	NaN	NaN
69.4	0	0	0	NaN	NaN	NaN
69.5	0	0	0	NaN	NaN	NaN
69.6	0	0	0	NaN	NaN	NaN
69.7	0	0	0	NaN	NaN	NaN
69.8	0	0	0	NaN	NaN	NaN
69.9	0	0	0	NaN	NaN	NaN
70	0	0	0	NaN	NaN	NaN
70.1	0	0	0	NaN	NaN	NaN
70.2	0	0	0	NaN	NaN	NaN
70.3	0	0	0	NaN	NaN	NaN
70.4	0	0	0	NaN	NaN	NaN
70.5	0	0	0	NaN	NaN	NaN
70.6	0	0	0	NaN	NaN	NaN
70.7	0	0	0	NaN	NaN	NaN
70.8	0	0	0	NaN	NaN	NaN
70.9	0	0	0	NaN	NaN	NaN
71	0	0	0	NaN	NaN	NaN
71.1	0	0	0	NaN	NaN	NaN
71.2	0	0	0	NaN	NaN	NaN
71.3	0	0	0	NaN	NaN	NaN
71.4	0	0	0	NaN	NaN	NaN
71.5	0	0	0	NaN	NaN	NaN
71.6	0	0	0	NaN	NaN	NaN
71.7	0	0	0	NaN	NaN	NaN
71.8	0	0	0	NaN	NaN	NaN
71.9	0	0	0	NaN	NaN	NaN
72	0	0	0	NaN	NaN	NaN
72.1	0	0	0	NaN	NaN	NaN
72.2	0	0	0	NaN	NaN	NaN
72.3	0	0	0	NaN	NaN	NaN
72.4	0	0	0	NaN	NaN	NaN
72.5	0	0	0	NaN	NaN	NaN
72.6	0	0	0	NaN	NaN	NaN
72.7	0	0	0	NaN	NaN	NaN
72.8	0	0	0	NaN	NaN	NaN
72.9	0	0	0	NaN	NaN	NaN
73	0	0	0	NaN	NaN	NaN
73.1	0	0	0	NaN	NaN	NaN
73.2	0	0	0	NaN	NaN	NaN
73.3	0	0	0	NaN	NaN	NaN
73.4	0	0	0	NaN	NaN	NaN
73.5	0	0	0	NaN	NaN	NaN
73.6	0	0	0	NaN	NaN	NaN
73.7	0	0	0	NaN	NaN	NaN
73.8	0	0	0	NaN	NaN	NaN
73.9	0	0	0	NaN	NaN	NaN
74	0	0	0	NaN	NaN	NaN
74.1	0	0	0	NaN	NaN	NaN
74.2	0	0	0	NaN	NaN	NaN
74.3	0	0	0	NaN	NaN	NaN
74.4	0	0	0	NaN	NaN	NaN
74.5	0	0	0	NaN	NaN	NaN
74.6	0	0	0	NaN	NaN	NaN
74.7	0	0	0	NaN	NaN	NaN
74.8	0	0	0	NaN	NaN	NaN
74.9	0	0	0	NaN	NaN	NaN
75	0	0	0	NaN	NaN	NaN
75.1	0	0	0	NaN	NaN	NaN
75.2	0	0	0	NaN	NaN	NaN
75.3	0	0	0	NaN	NaN	NaN
75.4	0	0	0	NaN	NaN	NaN
75.5	0	0	0	NaN	NaN	NaN
75.6	0	0	0	NaN	NaN	NaN
75.7	0	0	0	NaN	NaN	NaN
75.8	0	0	0	NaN	NaN	NaN
75.9	0	0	0	NaN	NaN	NaN
76	0	0	0	NaN	NaN	NaN
76.1	0	0	0	NaN	NaN	NaN
76.2	0	0	0	NaN	NaN	NaN
76.3	0	0	0	NaN	NaN	NaN
76.4	0	0	0	NaN	NaN	NaN
76.5	0	0	0	NaN	NaN	NaN
76.6	0	0	0	NaN	NaN	NaN
76.7	0	0	0	NaN	NaN	NaN
76.8	0	0	0	NaN	NaN	NaN
76.9	0	0	0	NaN	NaN	NaN
77	0	0	0	NaN	NaN	NaN
77.1	0	0	0	NaN	NaN	NaN
77.2	0	0	0	NaN	NaN	NaN
77.3	0	0	0	NaN	NaN	NaN
77.4	0	0	0	NaN	NaN	NaN
77.5	0	0	0	NaN	NaN	NaN
77.6	0	0	0	NaN	NaN	NaN
77.7	0	0	0	NaN	NaN	NaN
77.8	0	0	0	NaN	NaN	NaN
77.9	0	0	0	NaN	NaN	NaN
78	0	0	0	NaN	NaN	NaN
78.1	0	0	0	NaN	NaN	NaN
78.2	0	0	0	NaN	NaN	NaN
78.3	0	0	0	NaN	NaN	NaN
78.4	0	0	0	NaN	NaN	NaN
78.5	0	0	0	NaN	NaN	NaN
78.6	0	0	0	NaN	NaN	NaN
78.7	0	0	0	NaN	NaN	NaN
78.8	0	0	0	NaN	NaN	NaN
78.9	0	0	0	NaN	NaN	NaN
79	0	0	0	NaN	NaN	NaN
79.1	0	0	0	NaN	NaN	NaN
79.2	0	0	0	NaN	NaN	NaN
79.3	0	0	0	NaN	NaN	NaN
79.4	0	0	0	NaN	NaN	NaN
79.5	0	0	0	NaN	NaN	NaN
79.6	0	0	0	NaN	NaN	NaN
79.7	0	0	0	NaN	NaN	NaN
79.8	0	0	0	NaN	NaN	NaN
79.9	0	0	0	NaN	NaN	NaN
80	0	0	0	NaN	NaN	NaN
80.1	0	0	0	NaN	NaN	NaN
80.2	0	0	0	NaN	NaN	NaN
80.3	0	0	0	NaN	NaN	NaN
80.4	0	0	0	NaN	NaN	NaN
80.5	0	0	0	NaN	NaN	NaN
80.6	0	0	0	NaN	NaN	NaN
80.7	0	0	0	NaN	NaN	NaN
80.8	0	0	0	NaN	NaN	NaN
80.9	0	0	0	NaN	NaN	NaN
81	0	0	0	NaN	NaN	NaN
81.1	0	0	0	NaN	NaN	NaN
81.2	0	0	0	NaN	NaN	NaN
81.3	0	0	0	NaN	NaN	NaN
81.4	0	0	0	NaN	NaN	NaN
81.5	0	0	0	NaN	NaN	NaN
81.6	0	0	0	NaN	NaN	NaN
81.7	0	0	0	NaN	NaN	NaN
81.8	0	0	0	NaN	NaN	NaN
81.9	0	0	0	NaN	NaN	NaN
82	0	0	0	NaN	NaN	NaN
82.1	0	0	0	NaN	NaN	NaN
82.2	0	0	0	NaN	NaN	NaN
82.3	0	0	0	NaN	NaN	NaN
82.4	0	0	0	NaN	NaN	NaN
82.5	0	0	0	NaN	NaN	NaN
82.6	0	0	0	NaN	NaN	NaN
82.7	0	0	0	NaN	NaN	NaN
82.8	0	0	0	NaN	NaN	NaN
82.9	0	0	0	NaN	NaN	NaN
83	0	0	0	NaN	NaN	NaN
83.1	0	0	0	NaN	NaN	NaN
83.2	0	0	0	NaN	NaN	NaN
83.3	0	0	0	NaN	NaN	NaN
83.4	0	0	0	NaN	NaN	NaN
83.5	0	0	0	NaN	NaN	NaN
83.6	0	0	0	NaN	NaN	NaN
83.7	0	0	0	NaN	NaN	NaN
83.8	0	0	0	NaN	NaN	NaN
83.9	0	0	0	NaN	NaN	NaN
84	0	0	0	NaN	NaN	NaN
84.1	0	0	0	NaN	NaN	NaN
84.2	0	0	0	NaN	NaN	NaN
84.3	0	0	0	NaN	NaN	NaN
84.4	0	0	0	NaN	NaN	NaN
84.5	0	0	0	NaN	NaN	NaN
84.6	0	0	0	NaN	NaN	NaN
84.7	0	0	0	NaN	NaN	NaN
84.8	0	0	0	NaN	NaN	NaN
84.9	0	0	0	NaN	NaN	NaN
85	0	0	0	NaN	NaN	NaN
85.1	0	0	0	NaN	NaN	NaN
85.2	0	0	0	NaN	NaN	NaN
85.3	0	0	0	NaN	NaN	NaN
85.4	0	0	0	NaN	NaN	NaN
85.5	0	0	0	NaN	NaN	NaN
85.6	0	0	0	NaN	NaN	NaN
85.7	0	0	0	NaN	NaN	NaN
85.8	0	0	0	NaN	NaN	NaN
85.9	0	0	0	NaN	NaN	NaN
86	0	0	0	NaN	NaN	NaN
86.1	0	0	0	NaN	NaN	NaN
86.2	0	0	0	NaN	NaN	NaN
86.3	0	0	0	NaN	NaN	NaN
86.4	0	0	0	NaN	NaN	NaN
86.5	0	0	0	NaN	NaN	NaN
86.6	0	0	0	NaN	NaN	NaN
86.7	0	0	0	NaN	NaN	NaN
86.8	0	0	0	NaN	NaN	NaN
86.9	0	0	0	NaN	NaN	NaN
87	0	0	0	NaN	NaN	NaN
87.1	0	0	0	NaN	NaN	NaN
87.2	0	0	0	NaN	NaN	NaN
87.3	0	0	0	NaN	NaN	NaN
87.4	0	0	0	NaN	NaN	NaN
87.5	0	0	0	NaN	NaN	NaN
87.6	0	0	0	NaN	NaN	NaN
87.7	0	0	0	NaN	NaN	NaN
87.8	0	0	0	NaN	NaN	NaN
87.9	0	0	0	NaN	NaN	NaN
88	0	0	0	NaN	NaN	NaN
88.1	0	0	0	NaN	NaN	NaN
88.2	0	0	0	NaN	NaN	NaN
88.3	0	0	0	NaN	NaN	NaN
88.4	0	0	0	NaN	NaN	NaN
88.5	0	0	0	NaN	NaN	NaN
88.6	0	0	0	NaN	NaN	NaN
88.7	0	0	0	NaN	NaN	NaN
88.8	0	0	0	NaN	NaN	NaN
88.9	0	0	0	NaN	NaN	NaN
89	0	0	0	NaN	NaN	NaN
89.1	0	0	0	NaN	NaN	NaN
89.2	0	0	0	NaN	NaN	NaN
89.3	0	0	0	NaN	NaN	NaN
89.4	0	0	0	NaN	NaN	NaN
89.5	0	0	0	NaN	NaN	NaN
89.6	0	0	0	NaN	NaN	NaN
89.7	0	0	0	NaN	NaN	NaN
89.8	0	0	0	NaN	NaN	NaN
89.9	0	0	0	NaN	NaN	NaN
90	0	0	0	NaN	NaN	NaN
90.1	0	0	0	NaN	NaN	NaN
90.2	0	0	0	NaN	NaN	NaN
90.3	0	0	0	NaN	NaN	NaN
90.4	0	0	0	NaN	NaN	NaN
90.5	0	0	0	NaN	NaN	NaN
90.6	0	0	0	NaN	NaN	NaN
90.7	0	0	0	NaN	NaN	NaN
90.8	0	0	0	NaN	NaN	NaN
90.9	0	0	0	NaN	NaN	NaN
91	0	0	0	NaN	NaN	NaN
91.1	0	0	0	NaN	NaN	NaN
91.2	0	0	0	NaN	NaN	NaN
91.3	0	0	0	NaN	NaN	NaN
91.4	0	0	0	NaN	NaN	NaN
91.5	0	0	0	NaN	NaN	NaN
91.6	0	0	0	NaN	NaN	NaN
91.7	0	0	0	NaN	NaN	NaN
91.8	0	0	0	NaN	NaN	NaN
91.9	0	0	0	NaN	NaN	NaN
92	0	0	0	NaN	NaN	NaN
92.1	0	0	0	NaN	NaN	NaN
92.2	0	0	0	NaN	NaN	NaN
92.3	0	0	0	NaN	NaN	NaN
92.4	0	0	0	NaN	NaN	NaN
92.5	0	0	0	NaN	NaN	NaN
92.6	0	0	0	NaN	NaN	NaN
92.7	0	0	0	NaN	NaN	NaN
92.8	0	0	0	NaN	NaN	NaN
92.9	0	0	0	NaN	NaN	NaN
93	0	0	0	NaN	NaN	NaN
93.1	0	0	0	NaN	NaN	NaN
93.2	0	0	0	NaN	NaN	NaN
93.3	0	0	0	NaN	NaN	NaN
93.4	0	0	0	NaN	NaN	NaN
93.5	0	0	0	NaN	NaN	NaN
93.6	0	0	0	NaN	NaN	NaN
93.7	0	0	0	NaN	NaN	NaN
93.8	0	0	0	NaN	NaN	NaN
93.9	0	0	0	NaN	NaN	NaN
94	0	0	0	NaN	NaN	NaN
94.1	0	0	0	NaN	NaN	NaN
94.2	0	0	0	NaN	NaN	NaN
94.3	0	0	0	NaN	NaN	NaN
94.4	0	0	0	NaN	NaN	NaN
94.5	0	0	0	NaN	NaN	NaN
94.6	0	0	0	NaN	NaN	NaN
94.7	0	0	0	NaN	NaN	NaN
94.8	0	0	0	NaN	NaN	NaN
94.9	0	0	0	NaN	NaN	NaN
95	0	0	0	NaN	NaN	NaN
95.1	0	0	0	NaN	NaN	NaN
95.2	0	0	0	NaN	NaN	NaN
95.3	0	0	0	NaN	NaN	NaN
95.4	0	0	0	NaN	NaN	NaN
95.5	0	0	0	NaN	NaN	NaN
95.6	0	0	0	NaN	NaN	NaN
95.7	0	0	0	NaN	NaN	NaN
95.8	0	0	0	NaN	NaN	NaN
95.9	0	0	0	NaN	NaN	NaN
96	0	0	0	NaN	NaN	NaN
96.1	0	0	0	NaN	NaN	NaN
96.2	0	0	0	NaN	NaN	NaN
96.3	0	0	0	NaN	NaN	NaN
96.4	0	0	0	NaN	NaN	NaN
96.5	0	0	0	NaN	NaN	NaN
96.6	0	0	0	NaN	NaN	NaN
96.7	0	0	0	NaN	NaN	NaN
96.8	0	0	0	NaN	NaN	NaN
96.9	0	0	0	NaN	NaN	NaN
97	0	0	0	NaN	NaN	NaN
97.1	0	0	0	NaN	NaN	NaN
97.2	0	0	0	NaN	NaN	NaN
97.3	0	0	0	NaN	NaN	NaN
97.4	0	0	0	NaN	NaN	NaN
97.5	0	0	0	NaN	NaN	NaN
97.6	0	0	0	NaN	NaN	NaN
97.7	0	0	0	NaN	NaN	NaN
97.8	0	0	0	NaN	NaN	NaN
97.9	0	0	0	NaN	NaN	NaN
98	0	0	0	NaN	NaN	NaN
98.1	0	0	0	NaN	NaN	NaN
98.2	0	0	0	NaN	NaN	NaN
98.3	0	0	0	NaN	NaN	NaN
98.4	0	0	0	NaN	NaN	NaN
98.5	0	0	0	NaN	NaN	NaN
98.6	0	0	0	NaN	NaN	NaN
98.7	0	0	0	NaN	NaN	NaN
98.8	0	0	0	NaN	NaN	NaN
98.9	0	0	0	NaN	NaN	NaN
99	0	0	0	NaN	NaN	NaN
99.1	0	0	0	NaN	NaN	NaN
99.2	0	0	0	NaN	NaN	NaN
99.3	0	0	0	NaN	NaN	NaN
99.4	0	0	0	NaN	NaN	NaN
99.5	0	0	0	NaN	NaN	NaN
99.6	0	0	0	NaN	NaN	NaN
99.7	0	0	0	NaN	NaN	NaN
99.8	0	0	0	NaN	NaN	NaN
99.9	0	0	0	NaN	NaN	NaN


==> graphics/data/tubularreactor_nl_dt_convergence.dat <==
1	0.0025138148	NaN	0.0025138148
2	0.0018845042	1	0.0019564699
3	0.00052459117	0.2739407	0.0018387526
4	0.00014211438	0.083004575	0.0016594456
5	3.8672922e-05	0.036051642	0.001246646
6	1.0555688e-05	0.027616033	0.00094310903
7	2.8718237e-06	0.017219633	0.00076312568
8	7.8100984e-07	0.030867956	0.00063493376
9	2.2003823e-07	0.025245146	0.00054131949
10	6.9477315e-08	0.094142849	0.00047178255
11	2.682486e-08	0.33413595	0.00041713713
12	7.7081862e-09	0.97325859	0.00037245157
13	2.2755867e-09	0.2260663	0.00041881357
14	1.2645515e-09	1.0408889	0.00043725286
15	0.00022883537	1.7844529e-11	0.0018300174
16	6.975965e-05	4.5469004e-11	0.0013699372
17	1.5391495e-05	1.3292127e-10	0.0014645628
18	4.451062e-06	9.8702304e-10	0.0015345018
19	1.2004158e-06	3.1791644e-09	0.0015788597
20	2.4165102e-07	1.1421145e-08	0.0016057709
21	6.4020191e-08	3.9734767e-08	0.0016197537
22	2.1155693e-08	2.0338273e-07	0.0016227143
23	4.8307179e-09	5.5354717e-07	0.0016153884
24	2.6442875e-09	2.0995101e-06	0.0015981332
25	8.3671734e-10	2.5316301e-06	0.00157128
26	2.4484069e-10	7.6573051e-06	0.0015352712
27	4.4733157e-05	3.3311838e-12	0.00081994878
28	1.4492708e-05	7.4689191e-12	0.00046085087
29	2.1545204e-06	7.3846815e-12	0.00036845082
30	6.0894408e-07	1.5255505e-10	0.0003142244
31	1.1445169e-07	5.9766289e-10	0.00027788598
32	1.7116201e-08	6.5649522e-10	0.00025249965
33	4.5507982e-09	8.538364e-09	0.00023556459
34	1.3122572e-09	2.2184178e-08	0.00022641419
35	3.9825151e-10	1.5312241e-08	0.00022459667
36	1.0462906e-10	7.5413302e-07	0.00022932251
37	1.2642426e-11	1.8705237e-06	0.00023959456
38	2.1321705e-05	6.572427e-12	0.00084895705
39	2.6080152e-06	7.0718257e-11	0.00076398828
40	4.0893313e-07	7.5072715e-10	0.00095049129
41	3.7922619e-08	4.2930271e-09	0.0012064044
42	7.7009464e-09	3.7282433e-08	0.0014956747
43	1.3342853e-09	3.6761731e-07	0.0017976206
44	2.7403937e-10	1.6238834e-06	0.0020994571
45	8.5445153e-06	5.1193354e-12	0.00068489492
46	1.1666043e-06	3.8332335e-11	0.00057830433
47	8.1473489e-08	7.9470433e-11	0.00053462196
48	1.2991091e-08	1.5532422e-09	0.00045628019
49	7.8945294e-10	6.3711278e-09	0.00038672994
50	1.9652808e-10	2.1273618e-08	0.0003331261


==> graphics/data/tubularreactor_nl_dt_convergence_coarseorth.dat <==
1	0.0016570292	1	0.0019564699
2	0.00031301003	0.010649421	0.0022177947
3	5.4587708e-05	0.0022942809	0.0021628023
4	8.6514483e-06	1.9362875e-05	0.001965804
5	1.2966299e-06	1.5314109e-05	0.0017387256
6	1.8555498e-07	5.4992582e-07	0.0015288183
7	2.583722e-08	8.1003919e-08	0.0013516974
8	3.580513e-09	9.8662613e-09	0.0012092702
9	0.00028778005	0	0.00057560344
10	0.00030544352	6.9918417e-10	0.00048071529
11	7.0474846e-05	0.0014680382	0.00042895905
12	1.8300014e-05	0.032844411	0.00039371041
13	4.1988445e-06	0.76032968	0.00036740374
14	1.3742785e-06	0.36182382	0.00036206245
15	1.1281674e-06	0.062109868	0.00033128122
16	1.6560928e-06	0.17105131	0.00031185246
17	2.4697799e-07	0.0312392	0.00029487998
18	4.1379932e-08	0.015110204	0.00028320547
19	6.724665e-08	0.10252537	0.00027466163
20	1.7526787e-08	0.14052597	0.00026623526
21	1.1285813e-08	0.07744085	0.00026502044
22	1.0544893e-08	0.067972431	0.00026315175
23	1.7933765e-09	0.29047625	0.00025852407
24	1.5519046e-09	0.73757695	0.00025139924
25	8.1284865e-10	1.0224894	0.00023104042
26	2.5152993e-09	0.23164376	0.00022960639
27	4.6953275e-10	0.91501196	0.00022708819
28	1.0549237e-09	0.16761199	0.00021689991
29	1.7297989e-09	0.66493556	0.00020970193
30	2.8512495e-09	1.8236876	0.00022708965
31	1.8210672e-09	0.93570773	0.0001990932
32	1.3463056e-09	0.66930813	0.00017990301
33	2.1519725e-09	2.4365621	0.00019727801
34	1.0079767e-09	0.01313798	0.00017817981
35	3.4893003e-09	0.038702877	0.0001717275
36	4.4432943e-09	0.037160985	0.00016432068
37	5.6354236e-09	0.0052456172	0.0001574221
38	1.1805965e-09	0.016492885	0.00015121315
39	1.4982812e-09	0.0046146804	0.00014581556
40	1.1007456e-09	0.017196968	0.00014104957
41	2.5018789e-09	0.02979717	0.00013686413
42	2.7911812e-09	0.018786227	0.00013290427
43	2.1544344e-09	0.0088422604	0.00012939852
44	3.2922688e-09	0.0056007598	0.00012684186
45	5.8025046e-09	0.020464917	0.00012497171
46	7.1238067e-10	0.044479475	0.00012316718
47	7.6732309e-10	0.0025382767	0.00012309714
48	1.1791887e-09	0.0045436501	0.0001225312
49	1.5094626e-09	0.0024273546	0.00012201195
50	1.7621314e-09	0.0022675274	0.00012153855

